A Systematic Approach to Constructing Incremental Topology Control Algorithms Using Graph Transformation

Communication networks form the backbone of our society. Topology control algorithms optimize the topology of such communication networks. Due to the importance of communication networks, a topology control algorithm should guarantee certain required consistency properties (e.g., connectivity of the topology), while achieving desired optimization properties (e.g., a bounded number of neighbors). Real-world topologies are dynamic (e.g., because nodes join, leave, or move within the network), which requires topology control algorithms to operate in an incremental way, i.e., based on the recently introduced modifications of a topology. Visual programming and specification languages are a proven means for specifying the structure as well as consistency and optimization properties of topologies. In this paper, we present a novel methodology, based on a visual graph transformation and graph constraint language, for developing incremental topology control algorithms that are guaranteed to fulfill a set of specified consistency and optimization constraints. More specifically, we model the possible modifications of a topology control algorithm and the environment using graph transformation rules, and we describe consistency and optimization properties using graph constraints. On this basis, we apply and extend a well-known constructive approach to derive refined graph transformation rules that preserve these graph constraints. We apply our methodology to re-engineer an established topology control algorithm, kTC, and evaluate it in a network simulation study to show the practical applicability of our approach

==> figures/evaluation2/batchrun_2016-05-07T192839/output/i-ktc_vs_b-ktc.txt <==
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 1209 (67.7%), ==1: 74 (4.1%), >1: 165 (9.2%), is.na: 337 (18.9%), total: 1785
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 1183 (66.3%), ==1: 38 (2.1%), >1: 95 (5.3%), is.na: 469 (26.3%), total: 1785
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 1237 (69.3%), ==1: 38 (2.1%), >1: 40 (2.2%), is.na: 470 (26.3%), total: 1785
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 1403 (78.6%), ==1: 26 (1.5%), >1: 61 (3.4%), is.na: 295 (16.5%), total: 1785
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 1245 (69.7%), ==1: 35 (2.0%), >1: 157 (8.8%), is.na: 348 (19.5%), total: 1785
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 1300 (72.8%), ==1: 12 (0.7%), >1: 77 (4.3%), is.na: 396 (22.2%), total: 1785
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 110 (92.4%), ==1: 4 (3.4%), >1: 4 (3.4%), is.na: 1 (0.8%), total: 119
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 111 (93.3%), ==1: 1 (0.8%), >1: 1 (0.8%), is.na: 6 (5.0%), total: 119
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 118 (99.2%), ==1: 0 (0.0%), >1: 1 (0.8%), is.na: 0 (0.0%), total: 119
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 112 (94.1%), ==1: 1 (0.8%), >1: 1 (0.8%), is.na: 5 (4.2%), total: 119
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 106 (89.1%), ==1: 1 (0.8%), >1: 12 (10.1%), is.na: 0 (0.0%), total: 119
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 118 (99.2%), ==1: 0 (0.0%), >1: 1 (0.8%), is.na: 0 (0.0%), total: 119
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 110 (92.4%), ==1: 4 (3.4%), >1: 4 (3.4%), is.na: 1 (0.8%), total: 119
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 111 (93.3%), ==1: 1 (0.8%), >1: 1 (0.8%), is.na: 6 (5.0%), total: 119
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 118 (99.2%), ==1: 0 (0.0%), >1: 1 (0.8%), is.na: 0 (0.0%), total: 119
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 112 (94.1%), ==1: 1 (0.8%), >1: 1 (0.8%), is.na: 5 (4.2%), total: 119
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 106 (89.1%), ==1: 1 (0.8%), >1: 12 (10.1%), is.na: 0 (0.0%), total: 119
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 118 (99.2%), ==1: 0 (0.0%), >1: 1 (0.8%), is.na: 0 (0.0%), total: 119
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 110 (92.4%), ==1: 4 (3.4%), >1: 4 (3.4%), is.na: 1 (0.8%), total: 119
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 111 (93.3%), ==1: 1 (0.8%), >1: 1 (0.8%), is.na: 6 (5.0%), total: 119
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 118 (99.2%), ==1: 0 (0.0%), >1: 1 (0.8%), is.na: 0 (0.0%), total: 119
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 112 (94.1%), ==1: 1 (0.8%), >1: 1 (0.8%), is.na: 5 (4.2%), total: 119
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 106 (89.1%), ==1: 1 (0.8%), >1: 12 (10.1%), is.na: 0 (0.0%), total: 119
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 118 (99.2%), ==1: 0 (0.0%), >1: 1 (0.8%), is.na: 0 (0.0%), total: 119
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 110 (92.4%), ==1: 4 (3.4%), >1: 4 (3.4%), is.na: 1 (0.8%), total: 119
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 111 (93.3%), ==1: 1 (0.8%), >1: 1 (0.8%), is.na: 6 (5.0%), total: 119
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 118 (99.2%), ==1: 0 (0.0%), >1: 1 (0.8%), is.na: 0 (0.0%), total: 119
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 112 (94.1%), ==1: 1 (0.8%), >1: 1 (0.8%), is.na: 5 (4.2%), total: 119
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 106 (89.1%), ==1: 1 (0.8%), >1: 12 (10.1%), is.na: 0 (0.0%), total: 119
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 118 (99.2%), ==1: 0 (0.0%), >1: 1 (0.8%), is.na: 0 (0.0%), total: 119
      [n=99,w=250]i-kTC vs. b-kTC: <1 : 110 (92.4%), ==1: 4 (3.4%), >1: 4 (3.4%), is.na: 1 (0.8%), total: 119
      [n=99,w=500]i-kTC vs. b-kTC: <1 : 111 (93.3%), ==1: 1 (0.8%), >1: 1 (0.8%), is.na: 6 (5.0%), total: 119
      [n=99,w=750]i-kTC vs. b-kTC: <1 : 118 (99.2%), ==1: 0 (0.0%), >1: 1 (0.8%), is.na: 0 (0.0%), total: 119
      [n=999,w=1000]i-kTC vs. b-kTC: <1 : 112 (94.1%), ==1: 1 (0.8%), >1: 1 (0.8%), is.na: 5 (4.2%), total: 119
      [n=999,w=1500]i-kTC vs. b-kTC: <1 : 106 (89.1%), ==1: 1 (0.8%), >1: 12 (10.1%), is.na: 0 (0.0%), total: 119
      [n=999,w=2000]i-kTC vs. b-kTC: <1 : 118 (99.2%), ==1: 0 (0.0%), >1: 1 (0.8%), is.na: 0 (0.0%), total: 119


==> figures/evaluation2/batchrun_2016-05-07T192839/output/performance_comparison-transposed.csv <==
"";"CE";"CE check";"TC";"TC check";"Simulation"
"n100w250";0.596848888888889;0.0875144444444445;0.0940388888888889;0.103494444444444;0.92597
"n100w500";0.0151388888888889;0.00531222222222222;0.00613111111111111;0.00655;0.759201111111111
"n100w750";0.00445;0.00176333333333333;0.00242222222222222;0.00207444444444444;0.76269
"n1000w1000";6.46157777777778;1.33813333333333;0.994052222222222;1.49561;170.521893333333
"n1000w1500";0.459433333333333;0.152656666666667;0.0970744444444444;0.172442222222222;125.121793333333
"n1000w2000";0.100287777777778;0.03712;0.0252366666666667;0.0434322222222222;96.97559


==> figures/evaluation2/batchrun_2016-05-07T192839/output/performance_comparison.csv <==
"";"n100w250";"n100w500";"n100w750";"n1000w1000";"n1000w1500";"n1000w2000"
"CE";0.596848888888889;0.0151388888888889;0.00445;6.46157777777778;0.459433333333333;0.100287777777778
"CE check";0.0875144444444445;0.00531222222222222;0.00176333333333333;1.33813333333333;0.152656666666667;0.03712
"TC";0.0940388888888889;0.00613111111111111;0.00242222222222222;0.994052222222222;0.0970744444444444;0.0252366666666667
"TC check";0.103494444444444;0.00655;0.00207444444444444;1.49561;0.172442222222222;0.0434322222222222
"Simulation";0.92597;0.759201111111111;0.76269;170.521893333333;125.121793333333;96.97559


==> figures/evaluation2/batchrun_2016-05-07T192839/output/scalability.csv <==
"nodeCountAlive";"edgeCountTotal";"RTopologySize";"totalTimeInMinutes";"RTotalTimeInMinutesForGT";"incrTCTimeInMillis";"incrTCCheckTimeInMillis";"incrCETimeInMillis";"incrCECheckTimeInMillis"
100;5024;5124;0.079;0.0616333333333333;3001;671;17;9
100;5024;5124;0.152;0.0212333333333333;2;656;10;606
100;5024;5124;0.202;0.0183833333333333;4;483;33;583
100;5024;5124;0.256;0.0190333333333333;6;487;34;615
100;5096;5196;0.304;0.0178666666666667;13;514;72;473
100;5096;5196;0.359;0.0239333333333333;14;666;70;686
100;5070;5170;0.428;0.0367166666666667;140;438;1189;436
99;5070;5169;0.514;0.0579666666666667;207;446;2376;449
97;5070;5167;0.614;0.0742833333333333;209;371;3543;334
95;5070;5165;0.695;0.0581;307;333;2559;287
91;5070;5161;0.822;0.1038;389;302;5307;230
88;5142;5230;0.954;0.1106;281;276;5897;182
87;5142;5229;1.029;0.0541;365;247;2407;227
84;5142;5226;1.103;0.0549666666666667;314;194;2636;154
83;5142;5225;1.155;0.0344;277;189;1437;161
80;5142;5222;1.204;0.0312166666666667;217;158;1365;133
79;5142;5221;1.251;0.0292333333333333;231;150;1249;124
74;5142;5216;1.305;0.0373;151;119;1867;101
69;5142;5211;1.362;0.0434;62;94;2375;73
65;5142;5207;1.4;0.0234833333333333;53;83;1211;62
59;5142;5201;1.438;0.02375;48;53;1286;38
55;5142;5197;1.469;0.01975;134;37;989;25
51;5142;5193;1.496;0.0168333333333333;50;24;925;11
46;5142;5188;1.513;0.0083;41;19;428;10
44;5142;5186;1.524;0.00238333333333333;17;18;99;9
42;5142;5184;1.534;0.00246666666666667;18;16;105;9
37;5142;5179;1.545;0.00283333333333333;9;8;147;6
36;5142;5178;1.554;0.00158333333333333;10;7;72;6
35;5142;5177;1.563;0.00193333333333333;17;12;83;4
34;5142;5176;1.572;0.00118333333333333;17;9;41;4
32;5142;5174;1.58;0.00133333333333333;9;5;62;4
31;5142;5173;1.588;0.00115;12;6;46;5
30;5142;5172;1.595;0.000933333333333333;9;4;39;4
28;5142;5170;1.602;0.000466666666666667;4;3;19;2
28;5142;5170;1.609;0.000316666666666667;3;3;11;2
24;5142;5166;1.615;0.00065;1;3;33;2
24;5142;5166;1.621;0.00005;0;1;1;1
22;5142;5164;1.628;0.00035;0;5;8;8
22;5142;5164;1.633;0.00005;0;1;1;1
20;5142;5162;1.639;0.00025;0;1;12;2
19;5142;5161;1.644;0.00045;0;1;25;1
18;5142;5160;1.65;0.000183333333333333;1;1;9;0
17;5142;5159;1.655;0.0000666666666666667;0;1;2;1
16;5142;5158;1.66;0.0000833333333333333;0;1;4;0
15;5142;5157;1.664;0.0000833333333333333;1;0;3;1
15;5142;5157;1.669;0.0000333333333333333;0;1;1;0
14;5142;5156;1.673;0.0000166666666666667;0;0;1;0
14;5142;5156;1.678;0.0000333333333333333;0;1;0;1
13;5142;5155;1.682;0.0000333333333333333;0;0;2;0
13;5142;5155;1.686;0.0000333333333333333;0;1;1;0
13;5142;5155;1.691;0.0000166666666666667;0;0;1;0
11;5142;5153;1.695;0.0000833333333333333;0;1;4;0
11;5142;5153;1.699;0.0000166666666666667;0;0;1;0
8;5142;5150;1.703;0.00005;0;0;3;0
8;5142;5150;1.707;0.0000166666666666667;0;0;1;0
8;5142;5150;1.711;0.0000166666666666667;0;0;0;1
8;5142;5150;1.714;0.0000166666666666667;0;0;1;0
8;5142;5150;1.718;0.0000166666666666667;0;1;0;0
7;5142;5149;1.721;0.0000166666666666667;0;0;1;0
7;5142;5149;1.725;0;0;0;0;0
7;5142;5149;1.728;0;0;0;0;0
7;5142;5149;1.732;0;0;0;0;0
6;5142;5148;1.736;0.0000166666666666667;0;0;1;0
5;5142;5147;1.739;0.0000166666666666667;0;0;1;0
5;5142;5147;1.742;0;0;0;0;0
5;5142;5147;1.746;0;0;0;0;0
4;5142;5146;1.75;0.0000166666666666667;0;0;1;0
4;5142;5146;1.753;0;0;0;0;0
3;5142;5145;1.756;0.0000166666666666667;0;0;1;0
3;5142;5145;1.76;0;0;0;0;0
3;5142;5145;1.763;0;0;0;0;0
3;5142;5145;1.766;0;0;0;0;0
2;5142;5144;1.77;0.0000166666666666667;0;0;1;0
2;5142;5144;1.773;0;0;0;0;0
2;5142;5144;1.776;0;0;0;0;0
2;5142;5144;1.779;0;0;0;0;0
2;5142;5144;1.783;0.0000166666666666667;0;0;1;0
2;5142;5144;1.786;0;0;0;0;0
2;5142;5144;1.79;0.0000333333333333333;0;1;1;0
2;5142;5144;1.793;0;0;0;0;0
2;5142;5144;1.796;0;0;0;0;0
2;5142;5144;1.8;0.0000166666666666667;0;0;0;1
2;5142;5144;1.803;0;0;0;0;0
2;5142;5144;1.806;0;0;0;0;0
2;5142;5144;1.81;0;0;0;0;0
2;5142;5144;1.813;0;0;0;0;0
2;5142;5144;1.817;0;0;0;0;0
2;5142;5144;1.82;0;0;0;0;0
2;5142;5144;1.823;0.0000166666666666667;0;0;1;0
2;5142;5144;1.827;0;0;0;0;0
2;5142;5144;1.83;0.0000166666666666667;0;0;1;0
1;5142;5143;1.833;0.0000166666666666667;0;0;1;0
1;5142;5143;1.836;0;0;0;0;0
1;5142;5143;1.839;0.0000166666666666667;0;0;1;0
1;5142;5143;1.843;0;0;0;0;0
1;5142;5143;1.846;0.0000166666666666667;0;0;1;0
1;5142;5143;1.849;0;0;0;0;0
1;5142;5143;1.852;0.0000166666666666667;0;0;1;0
1;5142;5143;1.855;0.0000166666666666667;0;0;1;0
1;5142;5143;1.859;0.0000166666666666667;0;0;1;0
1;5142;5143;1.862;0;0;0;0;0
1;5142;5143;1.865;0;0;0;0;0
1;5142;5143;1.868;0;0;0;0;0
1;5142;5143;1.872;0.0000166666666666667;0;0;0;1
1;5142;5143;1.875;0;0;0;0;0
1;5142;5143;1.878;0.0000166666666666667;0;0;1;0
1;5142;5143;1.881;0.0000166666666666667;0;0;1;0
1;5142;5143;1.884;0.0000166666666666667;0;0;1;0
1;5142;5143;1.887;0;0;0;0;0
1;5142;5143;1.891;0.0000166666666666667;0;0;1;0
1;5142;5143;1.894;0.0000166666666666667;0;0;1;0
1;5142;5143;1.897;0;0;0;0;0
1;5142;5143;1.9;0.0000166666666666667;0;0;0;1
1;5142;5143;1.903;0.0000166666666666667;0;0;1;0
1;5142;5143;1.907;0;0;0;0;0
1;5142;5143;1.91;0.0000166666666666667;0;0;1;0
1;5142;5143;1.914;0.0000166666666666667;0;0;1;0
1;5142;5143;1.917;0;0;0;0;0
1;5142;5143;1.92;0.0000166666666666667;0;0;1;0
1;5142;5143;1.923;0;0;0;0;0
100;5222;5322;0.08;0.0652166666666667;3194;698;13;8
100;5222;5322;0.136;0.0198666666666667;2;512;34;644
100;5222;5322;0.185;0.0183666666666667;3;526;20;553
100;5222;5322;0.249;0.0212666666666667;3;704;24;545
99;5280;5379;0.337;0.0579166666666667;94;495;2432;454
99;5280;5379;0.397;0.0249666666666667;51;461;546;440
99;5280;5379;0.452;0.0253833333333333;38;469;558;458
94;5278;5372;0.667;0.189566666666667;265;324;10513;272
93;5278;5371;0.762;0.0694166666666667;230;299;3364;272
90;5278;5368;0.864;0.0787333333333333;541;259;3725;199
89;5278;5367;0.921;0.0324333333333333;140;233;1353;220
87;5278;5365;0.987;0.0434333333333333;133;220;2062;191
85;5278;5363;1.056;0.0484;121;197;2405;181
82;5278;5360;1.144;0.0670333333333333;181;167;3546;128
81;5278;5359;1.186;0.02325;168;144;952;131
80;5278;5358;1.232;0.0280833333333333;125;141;1294;125
80;5278;5358;1.265;0.01355;123;159;384;147
77;5278;5355;1.328;0.0438166666666667;158;110;2275;86
76;5278;5354;1.362;0.0171833333333333;146;119;675;91
75;5278;5353;1.408;0.02795;126;109;1356;86
70;5278;5348;1.474;0.0519833333333333;215;76;2791;37
68;5278;5346;1.508;0.0188333333333333;135;66;878;51
63;5278;5341;1.559;0.0367833333333333;182;64;1942;19
60;5278;5338;1.601;0.0294166666666667;200;35;1515;15
58;5278;5336;1.628;0.01545;148;31;733;15
55;5278;5333;1.652;0.01045;82;25;505;15
52;5278;5330;1.672;0.00923333333333333;32;29;482;11
50;5278;5328;1.686;0.00431666666666667;29;18;202;10
49;5278;5327;1.7;0.00345;22;16;157;12
46;5278;5324;1.713;0.00358333333333333;19;13;174;9
46;5278;5324;1.725;0.00186666666666667;18;13;71;10
43;5278;5321;1.738;0.00333333333333333;14;9;170;7
39;5278;5317;1.75;0.00275;9;6;145;5
37;5250;5287;1.761;0.00268333333333333;17;4;135;5
33;5250;5283;1.771;0.00168333333333333;4;2;93;2
30;5250;5280;1.779;0.0005;2;2;24;2
28;5250;5278;1.786;0.000516666666666667;2;2;26;1
26;5250;5276;1.792;0.000116666666666667;1;1;4;1
23;5250;5273;1.8;0.00045;3;5;15;4
21;5250;5271;1.807;0.000583333333333333;2;0;32;1
20;5250;5270;1.813;0.0000666666666666667;0;1;2;1
19;5250;5269;1.821;0.00005;0;1;2;0
18;5250;5268;1.829;0.0000666666666666667;0;1;2;1
16;5250;5266;1.836;0.0001;1;0;5;0
15;5250;5265;1.842;0.00005;0;0;3;0
15;5250;5265;1.849;0.00005;0;1;1;1
14;5250;5264;1.856;0.0001;1;0;5;0
14;5250;5264;1.862;0.00005;0;1;1;1
14;5250;5264;1.869;0.00005;1;0;2;0
13;5250;5263;1.877;0.0000666666666666667;1;0;2;1
11;5250;5261;1.881;0.0000333333333333333;0;0;2;0
11;5250;5261;1.886;0.0000166666666666667;0;0;1;0
10;5250;5260;1.89;0.0000333333333333333;0;0;2;0
10;5250;5260;1.894;0;0;0;0;0
10;5250;5260;1.899;0.0000166666666666667;1;0;0;0
10;5250;5260;1.903;0;0;0;0;0
10;5250;5260;1.908;0.0000166666666666667;0;0;1;0
10;5250;5260;1.912;0.0000166666666666667;0;0;1;0
10;5250;5260;1.916;0.0000333333333333333;0;1;1;0
9;5250;5259;1.92;0.0000166666666666667;0;0;1;0
9;5250;5259;1.924;0.0000166666666666667;0;0;1;0
9;5250;5259;1.928;0;0;0;0;0
9;5250;5259;1.932;0.0000166666666666667;0;0;1;0
9;5250;5259;1.936;0.0000166666666666667;0;0;1;0
9;5250;5259;1.941;0.0000166666666666667;0;1;0;0
8;5250;5258;1.944;0.0000333333333333333;0;0;2;0
7;5250;5257;1.948;0.0000166666666666667;0;0;1;0
5;5250;5255;1.952;0.0000666666666666667;0;0;2;2
5;5250;5255;1.955;0.0000166666666666667;0;0;0;1
5;5250;5255;1.959;0.0000166666666666667;1;0;0;0
5;5250;5255;1.962;0.0000166666666666667;0;0;1;0
5;5250;5255;1.966;0.0000333333333333333;1;0;1;0
5;5250;5255;1.97;0.0000166666666666667;1;0;0;0
5;5250;5255;1.974;0.0000166666666666667;0;0;0;1
4;5250;5254;1.978;0.0000166666666666667;0;0;1;0
3;5250;5253;1.982;0.0000166666666666667;0;0;1;0
3;5250;5253;1.985;0.0000166666666666667;0;0;1;0
3;5250;5253;1.988;0.0000166666666666667;0;0;1;0
2;5250;5252;1.993;0.0000166666666666667;0;0;1;0
2;5250;5252;1.998;0;0;0;0;0
2;5250;5252;2.005;0.0000333333333333333;0;0;2;0
2;5250;5252;2.009;0.0000166666666666667;0;0;1;0
2;5250;5252;2.013;0;0;0;0;0
2;5250;5252;2.016;0.0000166666666666667;0;0;1;0
2;5250;5252;2.019;0;0;0;0;0
2;5306;5308;2.023;0.0000166666666666667;0;0;1;0
2;5306;5308;2.026;0;0;0;0;0
2;5306;5308;2.029;0;0;0;0;0
2;5306;5308;2.033;0;0;0;0;0
2;5306;5308;2.036;0;0;0;0;0
2;5306;5308;2.039;0.0000166666666666667;0;0;1;0
2;5306;5308;2.043;0.0000166666666666667;0;0;1;0
2;5306;5308;2.046;0;0;0;0;0
2;5306;5308;2.049;0.0000166666666666667;0;0;1;0
2;5306;5308;2.053;0.0000166666666666667;0;0;1;0
2;5306;5308;2.057;0;0;0;0;0
2;5306;5308;2.061;0.0000166666666666667;0;0;1;0
2;5306;5308;2.065;0;0;0;0;0
2;5306;5308;2.069;0;0;0;0;0
2;5306;5308;2.074;0.0000166666666666667;0;0;1;0
1;5306;5307;2.079;0.0000166666666666667;0;0;1;0
1;5306;5307;2.084;0;0;0;0;0
1;5306;5307;2.09;0.0000166666666666667;0;0;1;0
1;5306;5307;2.095;0;0;0;0;0
1;5306;5307;2.098;0;0;0;0;0
1;5306;5307;2.102;0.0000166666666666667;0;0;1;0
1;5306;5307;2.107;0;0;0;0;0
1;5306;5307;2.11;0.0000166666666666667;0;0;1;0
1;5306;5307;2.113;0.0000166666666666667;0;0;1;0
1;5306;5307;2.117;0;0;0;0;0
1;5306;5307;2.121;0.0000166666666666667;0;0;1;0
1;5306;5307;2.126;0.0000166666666666667;0;0;1;0
1;5306;5307;2.131;0.0000166666666666667;0;0;1;0
1;5306;5307;2.136;0.0000166666666666667;0;0;1;0
1;5306;5307;2.139;0;0;0;0;0
1;5306;5307;2.142;0;0;0;0;0
1;5306;5307;2.145;0.0000166666666666667;0;0;1;0
1;5306;5307;2.148;0;0;0;0;0
1;5306;5307;2.151;0;0;0;0;0
1;5306;5307;2.154;0.0000166666666666667;1;0;0;0
100;5176;5276;0.09;0.07585;3886;648;10;7
100;5176;5276;0.144;0.0164833333333333;1;496;11;481
100;5176;5276;0.195;0.0197;3;502;16;661
100;5220;5320;0.246;0.0200166666666667;141;469;113;478
100;5220;5320;0.299;0.02255;31;471;389;462
100;5220;5320;0.352;0.0232666666666667;32;468;419;477
97;5220;5317;0.501;0.120733333333333;276;399;6255;314
96;5220;5316;0.564;0.03575;46;369;1379;351
95;5220;5315;0.63;0.0391;69;359;1584;334
95;5220;5315;0.671;0.0167;26;348;286;342
90;5220;5310;0.776;0.0825666666666667;67;270;4358;259
87;5220;5307;0.846;0.04935;94;214;2461;192
87;5220;5307;0.877;0.0115166666666667;20;227;226;218
87;5220;5307;0.907;0.01105;19;222;216;206
84;5232;5316;0.983;0.0581333333333333;145;185;3002;156
82;5232;5314;1.019;0.01715;35;162;674;158
74;5232;5306;1.096;0.0619333333333333;104;99;3432;81
69;5232;5301;1.142;0.0313333333333333;199;87;1526;68
65;5232;5297;1.187;0.0321166666666667;50;83;1737;57
62;5232;5294;1.205;0.00575;10;49;240;46
57;5224;5281;1.245;0.02755;129;54;1455;15
54;5224;5278;1.264;0.00871666666666667;22;26;444;31
52;5224;5276;1.281;0.0066;20;21;337;18
49;5202;5251;1.297;0.00598333333333333;29;18;296;16
43;5202;5245;1.316;0.00881666666666667;44;9;472;4
42;5202;5244;1.327;0.00133333333333333;10;8;55;7
42;5202;5244;1.336;0.000633333333333333;7;9;14;8
40;5202;5242;1.345;0.000933333333333333;8;8;33;7
39;5202;5241;1.354;0.00075;8;7;24;6
37;5202;5239;1.364;0.00138333333333333;10;6;62;5
35;5202;5237;1.373;0.0011;6;5;52;3
33;5202;5235;1.382;0.00131666666666667;18;4;55;2
29;5202;5231;1.392;0.00131666666666667;10;3;65;1
28;5202;5230;1.399;0.0002;2;2;6;2
26;5202;5228;1.407;0.0005;4;1;24;1
26;5202;5228;1.414;0.00015;3;1;4;1
24;5202;5226;1.421;0.000583333333333333;8;5;19;3
20;5202;5222;1.428;0.000216666666666667;2;0;11;0
19;5202;5221;1.434;0.0000666666666666667;1;0;3;0
19;5202;5221;1.44;0.0000333333333333333;1;0;1;0
19;5202;5221;1.446;0.00005;0;1;1;1
19;5202;5221;1.451;0.0000666666666666667;1;1;2;0
19;5202;5221;1.457;0.0000333333333333333;0;1;1;0
18;5202;5220;1.463;0.000116666666666667;1;1;5;0
18;5202;5220;1.468;0.0000333333333333333;1;0;1;0
18;5202;5220;1.473;0.00005;0;1;1;1
17;5202;5219;1.478;0.00005;0;1;2;0
15;5202;5217;1.484;0.0000833333333333333;1;0;4;0
14;5202;5216;1.489;0.0000666666666666667;0;1;3;0
13;5202;5215;1.494;0.00005;0;1;1;1
13;5202;5215;1.499;0.0000166666666666667;0;0;1;0
13;5202;5215;1.504;0.0000333333333333333;0;1;1;0
13;5202;5215;1.509;0.00005;1;0;2;0
12;5258;5270;1.514;0.00005;0;1;2;0
12;5258;5270;1.519;0.0000666666666666667;1;0;3;0
11;5258;5269;1.524;0.0000333333333333333;0;0;1;1
10;5258;5268;1.529;0.0000833333333333333;1;0;4;0
10;5258;5268;1.534;0.0000166666666666667;0;0;1;0
9;5258;5267;1.539;0.0000333333333333333;0;0;2;0
8;5258;5266;1.543;0.0000333333333333333;0;0;2;0
8;5258;5266;1.547;0.0000166666666666667;0;0;1;0
8;5258;5266;1.551;0.0000166666666666667;0;0;1;0
7;5258;5265;1.558;0.0000333333333333333;1;0;1;0
7;5258;5265;1.563;0.0000166666666666667;0;0;1;0
7;5258;5265;1.568;0;0;0;0;0
7;5258;5265;1.574;0;0;0;0;0
7;5258;5265;1.58;0.0000166666666666667;0;0;1;0
7;5258;5265;1.587;0.00005;1;0;2;0
7;5258;5265;1.594;0.0000166666666666667;0;0;1;0
7;5258;5265;1.598;0.0000166666666666667;0;0;1;0
6;5258;5264;1.603;0.0000333333333333333;0;0;2;0
5;5258;5263;1.609;0.0000333333333333333;0;0;2;0
4;5258;5262;1.614;0.0000333333333333333;1;0;1;0
4;5258;5262;1.62;0;0;0;0;0
4;5258;5262;1.627;0.0000166666666666667;0;0;1;0
4;5258;5262;1.632;0.0000166666666666667;0;0;1;0
4;5258;5262;1.636;0.0000166666666666667;0;0;1;0
4;5258;5262;1.64;0.0000166666666666667;0;0;1;0
4;5258;5262;1.644;0.0000166666666666667;0;1;0;0
4;5258;5262;1.648;0.0000166666666666667;0;0;1;0
3;5258;5261;1.651;0.0000166666666666667;0;0;1;0
3;5258;5261;1.655;0;0;0;0;0
3;5258;5261;1.658;0;0;0;0;0
3;5258;5261;1.662;0;0;0;0;0
3;5258;5261;1.666;0;0;0;0;0
3;5258;5261;1.669;0.0000166666666666667;0;0;1;0
3;5258;5261;1.673;0.0000166666666666667;0;0;1;0
3;5258;5261;1.676;0.0000166666666666667;0;0;1;0
3;5258;5261;1.68;0.0000166666666666667;0;0;1;0
3;5258;5261;1.684;0.0000166666666666667;1;0;0;0
3;5258;5261;1.688;0;0;0;0;0
3;5258;5261;1.691;0.0000166666666666667;0;0;1;0
3;5258;5261;1.695;0.0000166666666666667;0;0;1;0
3;5258;5261;1.698;0;0;0;0;0
3;5258;5261;1.702;0.0000166666666666667;0;0;1;0
3;5258;5261;1.705;0.0000166666666666667;0;0;1;0
3;5258;5261;1.709;0.0000166666666666667;0;0;1;0
3;5258;5261;1.713;0.0000166666666666667;0;0;1;0
3;5258;5261;1.717;0.0000166666666666667;0;0;1;0
3;5258;5261;1.72;0.0000166666666666667;0;0;1;0
3;5258;5261;1.724;0;0;0;0;0
2;5258;5260;1.728;0.0000166666666666667;0;0;1;0
2;5258;5260;1.732;0.0000166666666666667;0;0;1;0
2;5258;5260;1.735;0;0;0;0;0
2;5258;5260;1.739;0;0;0;0;0
2;5258;5260;1.742;0.0000166666666666667;0;0;1;0
2;5258;5260;1.746;0.0000166666666666667;0;0;1;0
2;5258;5260;1.752;0.0000166666666666667;0;0;1;0
2;5258;5260;1.758;0.0000166666666666667;0;0;1;0
1;5258;5259;1.764;0.0000166666666666667;0;0;1;0
1;5258;5259;1.768;0.0000166666666666667;0;0;1;0
1;5258;5259;1.772;0;0;0;0;0
1;5258;5259;1.775;0.0000166666666666667;0;0;1;0
1;5258;5259;1.779;0.0000166666666666667;0;0;1;0
1;5258;5259;1.783;0;0;0;0;0
1;5258;5259;1.786;0;0;0;0;0
1;5258;5259;1.789;0;0;0;0;0
1;5258;5259;1.792;0.0000166666666666667;0;0;1;0
1;5258;5259;1.796;0;0;0;0;0
1;5258;5259;1.799;0;0;0;0;0
100;5414;5514;0.122;0.10305;5249;902;18;14
100;5414;5514;0.191;0.0244333333333333;2;747;10;707
100;5408;5508;0.287;0.0519666666666667;400;832;890;996
99;5408;5507;0.418;0.0922833333333333;218;637;4014;668
99;5408;5507;0.486;0.0337666666666667;195;706;449;676
98;5408;5506;0.562;0.0425333333333333;173;615;1178;586
98;5440;5538;0.654;0.06155;723;635;1775;560
96;5440;5536;0.79;0.105933333333333;231;590;5051;484
93;5440;5533;0.904;0.0848;256;488;3899;445
89;5440;5529;1.011;0.0818333333333333;199;393;3941;377
86;5440;5526;1.089;0.0548333333333333;176;343;2459;312
82;5440;5522;1.207;0.0988833333333333;388;276;5068;201
76;5440;5516;1.292;0.0659666666666667;223;195;3350;190
73;5440;5513;1.356;0.0483666666666667;125;180;2450;147
70;5440;5510;1.44;0.0683166666666667;226;125;3655;93
67;5440;5507;1.481;0.0253666666666667;111;122;1193;96
64;5440;5504;1.506;0.0130333333333333;57;100;538;87
62;5440;5502;1.54;0.0204666666666667;96;77;969;86
61;5440;5501;1.565;0.0120166666666667;68;66;507;80
58;5440;5498;1.595;0.0182166666666667;88;53;904;48
50;5440;5490;1.63;0.0244333333333333;92;28;1336;10
47;5440;5487;1.646;0.00623333333333333;39;19;304;12
46;5440;5486;1.658;0.00235;16;20;93;12
45;5440;5485;1.668;0.0017;19;18;51;14
43;5458;5501;1.678;0.00173333333333333;14;12;67;11
39;5458;5497;1.688;0.00203333333333333;7;8;100;7
34;5458;5492;1.698;0.002;8;6;102;4
33;5458;5491;1.705;0.000766666666666667;5;4;34;3
33;5458;5491;1.713;0.00015;0;4;1;4
32;5458;5490;1.72;0.000566666666666667;2;4;26;2
32;5458;5490;1.727;0.000133333333333333;0;4;0;4
27;5458;5485;1.735;0.000966666666666667;3;1;52;2
24;5458;5482;1.742;0.000233333333333333;1;1;10;2
20;5458;5478;1.748;0.000633333333333333;1;1;34;2
19;5458;5477;1.753;0.0001;1;0;4;1
17;5458;5475;1.758;0.0001;1;0;5;0
15;5458;5473;1.765;0.0001;0;0;3;3
12;5458;5470;1.771;0.0000666666666666667;0;0;4;0
12;5458;5470;1.775;0;0;0;0;0
12;5458;5470;1.781;0.0000166666666666667;0;0;0;1
12;5458;5470;1.788;0.0000166666666666667;0;0;1;0
12;5458;5470;1.795;0.0000333333333333333;0;1;1;0
11;5458;5469;1.8;0.00005;0;0;2;1
9;5458;5467;1.805;0.00005;0;0;3;0
9;5458;5467;1.81;0.0000166666666666667;1;0;0;0
9;5458;5467;1.815;0.0000166666666666667;0;0;0;1
9;5458;5467;1.822;0.0000166666666666667;0;0;0;1
9;5458;5467;1.828;0.0000166666666666667;0;0;1;0
9;5458;5467;1.835;0.0000166666666666667;0;0;0;1
9;5458;5467;1.841;0.0000166666666666667;0;0;0;1
8;5458;5466;1.845;0.0000166666666666667;0;1;0;0
8;5458;5466;1.85;0.0000166666666666667;0;0;0;1
7;5458;5465;1.854;0.0000166666666666667;0;0;1;0
7;5458;5465;1.858;0;0;0;0;0
5;5458;5463;1.861;0.0000166666666666667;0;0;1;0
5;5458;5463;1.865;0;0;0;0;0
5;5458;5463;1.868;0;0;0;0;0
4;5458;5462;1.872;0.0000166666666666667;0;0;1;0
4;5458;5462;1.875;0;0;0;0;0
4;5458;5462;1.878;0;0;0;0;0
3;5458;5461;1.881;0.0000166666666666667;0;0;1;0
3;5458;5461;1.885;0;0;0;0;0
3;5458;5461;1.888;0;0;0;0;0
3;5458;5461;1.892;0;0;0;0;0
3;5458;5461;1.895;0;0;0;0;0
3;5458;5461;1.898;0.0000166666666666667;0;0;1;0
1;5458;5459;1.902;0.0000166666666666667;0;0;1;0
1;5458;5459;1.905;0;0;0;0;0
1;5458;5459;1.908;0.0000166666666666667;0;0;1;0
1;5458;5459;1.911;0;0;0;0;0
1;5458;5459;1.914;0;0;0;0;0
1;5458;5459;1.917;0.0000166666666666667;0;0;1;0
1;5458;5459;1.92;0;0;0;0;0
1;5458;5459;1.924;0.0000166666666666667;0;0;1;0
1;5458;5459;1.928;0.0000166666666666667;0;0;1;0
1;5458;5459;1.933;0.0000166666666666667;0;0;1;0
1;5458;5459;1.939;0.0000166666666666667;0;0;1;0
1;5458;5459;1.942;0;0;0;0;0
1;5458;5459;1.948;0.0000166666666666667;0;0;1;0
1;5458;5459;1.953;0.0000166666666666667;0;0;1;0
1;5458;5459;1.956;0;0;0;0;0
1;5458;5459;1.959;0.0000166666666666667;0;0;1;0
1;5458;5459;1.962;0;0;0;0;0
1;5458;5459;1.965;0.0000166666666666667;0;0;1;0
1;5458;5459;1.968;0.0000166666666666667;0;0;0;1
1;5458;5459;1.971;0;0;0;0;0
1;5458;5459;1.974;0;0;0;0;0
1;5458;5459;1.977;0;0;0;0;0
1;5458;5459;1.981;0;0;0;0;0
1;5458;5459;1.984;0.0000166666666666667;0;0;1;0
1;5458;5459;1.987;0.0000166666666666667;0;0;1;0
1;5458;5459;1.99;0;0;0;0;0
1;5458;5459;1.993;0.0000166666666666667;0;0;1;0
1;5458;5459;1.997;0;0;0;0;0
1;5458;5459;2;0.0000166666666666667;0;0;1;0
1;5458;5459;2.003;0;0;0;0;0
1;5458;5459;2.006;0.0000166666666666667;0;0;1;0
1;5458;5459;2.01;0.0000166666666666667;0;0;1;0
1;5458;5459;2.014;0.0000166666666666667;0;0;1;0
1;5458;5459;2.017;0.0000166666666666667;0;0;1;0
1;5458;5459;2.02;0.0000166666666666667;0;0;1;0
1;5458;5459;2.023;0.0000166666666666667;0;0;1;0
1;5458;5459;2.026;0;0;0;0;0
1;5458;5459;2.029;0.0000166666666666667;0;0;1;0
1;5458;5459;2.032;0;0;0;0;0
1;5458;5459;2.035;0;0;0;0;0
1;5458;5459;2.038;0;0;0;0;0
1;5458;5459;2.042;0;0;0;0;0
1;5458;5459;2.045;0;0;0;0;0
1;5458;5459;2.048;0;0;0;0;0
1;5458;5459;2.051;0;0;0;0;0
1;5458;5459;2.054;0.0000166666666666667;0;0;1;0
1;5458;5459;2.058;0.0000166666666666667;0;0;1;0
1;5458;5459;2.061;0;0;0;0;0
1;5458;5459;2.065;0;0;0;0;0
1;5458;5459;2.067;0.0000166666666666667;0;0;1;0
1;5458;5459;2.07;0.0000166666666666667;1;0;0;0
1;5458;5459;2.073;0;0;0;0;0
1;5458;5459;2.076;0;0;0;0;0
1;5458;5459;2.08;0;0;0;0;0
100;4916;5016;0.077;0.0604666666666667;2905;701;13;9
100;4916;5016;0.149;0.0193;1;472;9;676
100;4916;5016;0.196;0.0162166666666667;3;415;16;539
100;4916;5016;0.244;0.0154666666666667;2;444;11;471
98;4916;5014;0.349;0.0749;8;362;3783;341
96;4916;5012;0.426;0.0503333333333333;32;331;2360;297
92;4962;5054;0.534;0.0854166666666667;31;246;4603;245
91;4962;5053;0.577;0.02025;25;228;732;230
89;4962;5051;0.63;0.0340833333333333;29;190;1596;230
89;4994;5083;0.66;0.00988333333333333;14;217;175;187
87;4994;5081;0.717;0.0384;77;178;1882;167
86;5016;5102;0.749;0.0132333333333333;20;169;432;173
81;5016;5097;0.808;0.0403833333333333;20;140;2107;156
76;5016;5092;0.865;0.0412666666666667;103;99;2192;82
71;5016;5087;0.911;0.0308333333333333;37;84;1670;59
68;5016;5084;0.94;0.0153333333333333;61;62;744;53
62;5016;5078;0.98;0.0281166666666667;125;48;1493;21
57;5016;5073;1.003;0.0111666666666667;56;30;557;27
55;5016;5071;1.017;0.00286666666666667;0;41;94;37
51;5016;5067;1.033;0.00615;10;27;306;26
48;5016;5064;1.046;0.0028;2;15;137;14
46;5016;5062;1.059;0.0033;6;12;170;10
41;5016;5057;1.074;0.00526666666666667;15;7;291;3
41;5016;5057;1.082;0.00025;0;7;1;7
36;5016;5052;1.093;0.00218333333333333;6;4;118;3
34;5016;5050;1.1;0.00055;1;3;26;3
32;5016;5048;1.108;0.000366666666666667;1;3;16;2
29;5054;5083;1.116;0.0005;2;2;25;1
28;5054;5082;1.122;0.00015;0;2;6;1
27;5054;5081;1.128;0.000116666666666667;1;1;4;1
26;5054;5080;1.135;0.00025;1;2;10;2
25;5054;5079;1.141;0.0001;0;1;4;1
24;5054;5078;1.147;0.00015;1;1;7;0
22;5054;5076;1.154;0.000366666666666667;2;1;17;2
21;5054;5075;1.16;0.0001;0;1;4;1
21;5054;5075;1.165;0.0000166666666666667;0;0;0;1
19;5054;5073;1.171;0.0000833333333333333;1;0;4;0
18;5054;5072;1.176;0.0000333333333333333;0;0;2;0
18;5054;5072;1.181;0.0000166666666666667;0;0;0;1
17;5054;5071;1.186;0.0000333333333333333;0;1;1;0
17;5054;5071;1.191;0.0000333333333333333;1;0;1;0
17;5054;5071;1.196;0.0000166666666666667;0;1;0;0
15;5054;5069;1.201;0.00005;1;0;2;0
15;5054;5069;1.206;0.0000166666666666667;0;0;1;0
15;5054;5069;1.211;0.0000333333333333333;0;1;1;0
15;5054;5069;1.216;0.0000166666666666667;0;0;0;1
11;5054;5065;1.22;0.0000666666666666667;0;0;4;0
11;5054;5065;1.225;0.0000166666666666667;0;0;0;1
11;5054;5065;1.229;0.0000166666666666667;0;1;0;0
11;5054;5065;1.234;0;0;0;0;0
11;5054;5065;1.238;0.0000166666666666667;0;0;0;1
11;5054;5065;1.242;0.0000166666666666667;0;1;0;0
11;5054;5065;1.247;0;0;0;0;0
11;5054;5065;1.251;0;0;0;0;0
9;5054;5063;1.256;0.0000166666666666667;0;0;1;0
9;5054;5063;1.259;0.0000166666666666667;0;0;1;0
7;5054;5061;1.263;0.0000166666666666667;0;0;1;0
6;5054;5060;1.267;0.0000333333333333333;1;0;1;0
6;5054;5060;1.27;0;0;0;0;0
6;5054;5060;1.274;0;0;0;0;0
6;5054;5060;1.278;0.0000166666666666667;0;0;1;0
6;5054;5060;1.282;0;0;0;0;0
6;5054;5060;1.285;0.0000166666666666667;0;0;1;0
6;5060;5066;1.289;0.0000166666666666667;0;0;1;0
6;5060;5066;1.293;0;0;0;0;0
6;5060;5066;1.297;0.0000166666666666667;0;0;1;0
5;5060;5065;1.301;0.0000333333333333333;1;0;1;0
5;5060;5065;1.305;0.0000166666666666667;0;0;1;0
5;5060;5065;1.309;0.0000333333333333333;1;0;1;0
5;5060;5065;1.313;0;0;0;0;0
4;5060;5064;1.316;0.0000333333333333333;1;0;1;0
4;5060;5064;1.32;0.0000166666666666667;0;0;1;0
4;5060;5064;1.323;0;0;0;0;0
4;5060;5064;1.326;0.0000166666666666667;0;0;1;0
4;5060;5064;1.33;0;0;0;0;0
4;5060;5064;1.334;0.0000166666666666667;0;0;0;1
4;5060;5064;1.338;0.0000166666666666667;0;0;0;1
4;5060;5064;1.342;0.0000166666666666667;0;0;1;0
4;5046;5050;1.346;0.0000166666666666667;0;0;1;0
3;5046;5049;1.349;0.0000166666666666667;0;0;1;0
3;5046;5049;1.353;0.0000166666666666667;0;0;1;0
3;5046;5049;1.356;0.0000166666666666667;1;0;0;0
3;5028;5031;1.36;0.0000166666666666667;0;0;1;0
3;5028;5031;1.363;0.0000166666666666667;0;0;1;0
3;5028;5031;1.367;0;0;0;0;0
3;5028;5031;1.371;0;0;0;0;0
3;5028;5031;1.375;0.0000166666666666667;0;0;1;0
3;5028;5031;1.378;0;0;0;0;0
3;5028;5031;1.382;0;0;0;0;0
3;5028;5031;1.385;0.0000166666666666667;0;0;1;0
3;5028;5031;1.389;0.0000166666666666667;0;0;1;0
3;5028;5031;1.392;0.0000166666666666667;0;0;1;0
3;5028;5031;1.396;0;0;0;0;0
3;5028;5031;1.4;0;0;0;0;0
2;5028;5030;1.403;0.0000333333333333333;0;1;1;0
2;5028;5030;1.407;0;0;0;0;0
2;5028;5030;1.41;0.0000166666666666667;0;0;1;0
2;5028;5030;1.414;0;0;0;0;0
2;5028;5030;1.417;0;0;0;0;0
2;5028;5030;1.421;0.0000166666666666667;0;0;1;0
2;5028;5030;1.425;0.0000166666666666667;0;0;1;0
2;5028;5030;1.428;0.0000166666666666667;0;0;1;0
2;5028;5030;1.432;0.0000166666666666667;0;0;1;0
2;5028;5030;1.435;0;0;0;0;0
2;5028;5030;1.439;0;0;0;0;0
2;5028;5030;1.442;0;0;0;0;0
2;5028;5030;1.446;0.0000166666666666667;0;0;1;0
2;5028;5030;1.45;0.0000166666666666667;0;0;1;0
2;5028;5030;1.453;0.0000166666666666667;1;0;0;0
2;5028;5030;1.457;0;0;0;0;0
2;5028;5030;1.46;0;0;0;0;0
2;5028;5030;1.464;0.0000166666666666667;0;0;1;0
2;5028;5030;1.467;0;0;0;0;0
2;5028;5030;1.47;0;0;0;0;0
2;5028;5030;1.474;0.0000166666666666667;0;0;1;0
2;5028;5030;1.477;0;0;0;0;0
1;5028;5029;1.481;0.0000166666666666667;0;0;1;0
1;5028;5029;1.485;0;0;0;0;0
1;5028;5029;1.488;0.0000166666666666667;0;0;1;0
1;5028;5029;1.492;0.0000166666666666667;0;0;0;1
100;5258;5358;0.089;0.0747166666666667;3833;632;10;8
100;5258;5358;0.143;0.0174833333333333;1;520;9;519
100;5258;5358;0.189;0.0177333333333333;1;518;6;539
100;5264;5364;0.248;0.02755;78;497;520;558
99;5264;5363;0.342;0.0628666666666667;73;444;2786;469
99;5264;5363;0.396;0.0254333333333333;55;452;586;433
96;5264;5360;0.571;0.148366666666667;746;432;7446;278
93;5264;5357;0.688;0.093;233;322;4791;234
93;5316;5409;0.742;0.0289833333333333;132;299;1034;274
88;5316;5404;0.841;0.0755;157;254;3917;202
82;5316;5398;0.933;0.0728;233;186;3830;119
76;5316;5392;1.024;0.07385;171;105;4085;70
73;5316;5389;1.081;0.0413;245;94;2093;46
72;5316;5388;1.103;0.00801666666666667;53;86;266;76
72;5316;5388;1.124;0.00586666666666667;52;84;136;80
66;5316;5382;1.164;0.02575;116;72;1321;36
64;5316;5380;1.184;0.00816666666666667;84;46;319;41
60;5316;5376;1.211;0.0136666666666667;174;57;560;29
55;5316;5371;1.24;0.0173166666666667;68;28;929;14
54;5316;5370;1.255;0.00386666666666667;24;29;157;22
53;5316;5369;1.268;0.00221666666666667;15;21;79;18
50;5316;5366;1.285;0.00585;25;16;296;14
49;5316;5365;1.297;0.00215;18;15;84;12
48;5316;5364;1.308;0.00158333333333333;15;14;52;14
45;5316;5361;1.32;0.00301666666666667;18;11;145;7
45;5316;5361;1.33;0.00085;8;10;23;10
45;5316;5361;1.34;0.000916666666666667;9;11;26;9
42;5316;5358;1.352;0.00291666666666667;17;8;142;8
38;5316;5354;1.362;0.00171666666666667;6;8;85;4
36;5316;5352;1.37;0.0009;7;8;35;4
35;5316;5351;1.379;0.0004;4;4;13;3
33;5316;5349;1.387;0.001;6;4;46;4
31;5316;5347;1.397;0.000483333333333333;4;3;19;3
31;5316;5347;1.405;0.000533333333333333;5;6;14;7
31;5316;5347;1.416;0.0004;4;5;11;4
28;5316;5344;1.425;0.0007;6;2;33;1
27;5316;5343;1.434;0.000533333333333333;7;3;20;2
25;5316;5341;1.442;0.000433333333333333;4;2;19;1
24;5316;5340;1.452;0.000316666666666667;5;2;10;2
23;5316;5339;1.461;0.000283333333333333;4;2;10;1
22;5316;5338;1.468;0.000166666666666667;2;1;6;1
21;5316;5337;1.474;0.000183333333333333;4;1;5;1
20;5316;5336;1.48;0.000133333333333333;2;1;5;0
20;5316;5336;1.485;0.0001;2;1;3;0
18;5316;5334;1.49;0.000166666666666667;1;1;7;1
17;5316;5333;1.495;0.000133333333333333;2;0;6;0
17;5316;5333;1.5;0.0000333333333333333;0;1;1;0
17;5316;5333;1.505;0.00005;1;0;2;0
16;5316;5332;1.51;0.00015;5;1;3;0
16;5316;5332;1.515;0.00005;1;0;2;0
15;5316;5331;1.519;0.0000666666666666667;0;1;2;1
15;5316;5331;1.524;0.0000333333333333333;1;0;1;0
14;5316;5330;1.529;0.0000833333333333333;1;0;4;0
14;5316;5330;1.533;0.00005;1;0;2;0
14;5316;5330;1.539;0.0000333333333333333;0;0;1;1
12;5316;5328;1.543;0.00005;0;1;2;0
12;5316;5328;1.548;0.0000333333333333333;1;0;1;0
11;5316;5327;1.555;0.0000666666666666667;1;0;2;1
11;5316;5327;1.562;0.00005;1;0;2;0
11;5316;5327;1.568;0.0000333333333333333;0;1;1;0
11;5316;5327;1.575;0.0000333333333333333;1;0;1;0
10;5316;5326;1.581;0.00005;1;0;2;0
10;5316;5326;1.585;0.0000333333333333333;1;0;1;0
10;5316;5326;1.589;0.0000333333333333333;0;1;1;0
10;5316;5326;1.593;0.0000166666666666667;0;0;0;1
9;5316;5325;1.597;0.0000333333333333333;1;0;1;0
9;5316;5325;1.6;0.0000166666666666667;0;0;1;0
9;5316;5325;1.605;0;0;0;0;0
8;5316;5324;1.609;0.00005;1;0;2;0
8;5316;5324;1.613;0.0000166666666666667;0;0;1;0
8;5316;5324;1.617;0.0000166666666666667;0;0;1;0
8;5316;5324;1.621;0.0000166666666666667;0;0;1;0
8;5316;5324;1.625;0.0000166666666666667;0;0;1;0
8;5316;5324;1.629;0.0000166666666666667;0;0;1;0
8;5316;5324;1.633;0.0000333333333333333;1;0;1;0
8;5316;5324;1.637;0;0;0;0;0
7;5316;5323;1.642;0.0000166666666666667;0;0;1;0
7;5316;5323;1.646;0.0000166666666666667;0;0;1;0
7;5316;5323;1.65;0.0000166666666666667;1;0;0;0
6;5316;5322;1.653;0.0000166666666666667;0;0;1;0
6;5316;5322;1.657;0;0;0;0;0
6;5316;5322;1.661;0.0000166666666666667;0;0;1;0
5;5316;5321;1.664;0.0000333333333333333;1;0;1;0
5;5316;5321;1.668;0.0000166666666666667;0;0;1;0
5;5316;5321;1.671;0.0000166666666666667;0;0;1;0
5;5316;5321;1.675;0;0;0;0;0
5;5316;5321;1.679;0.0000166666666666667;0;0;1;0
4;5316;5320;1.682;0.0000166666666666667;1;0;0;0
4;5316;5320;1.686;0.0000166666666666667;0;0;1;0
4;5316;5320;1.69;0.0000166666666666667;0;0;1;0
4;5316;5320;1.693;0;0;0;0;0
4;5316;5320;1.696;0;0;0;0;0
4;5316;5320;1.7;0;0;0;0;0
4;5316;5320;1.703;0.0000166666666666667;0;0;1;0
4;5316;5320;1.707;0.0000166666666666667;0;0;0;1
3;5316;5319;1.71;0.0000166666666666667;0;0;1;0
3;5316;5319;1.713;0;0;0;0;0
2;5316;5318;1.717;0.0000166666666666667;0;0;1;0
2;5316;5318;1.721;0;0;0;0;0
2;5316;5318;1.725;0;0;0;0;0
2;5316;5318;1.729;0;0;0;0;0
2;5316;5318;1.734;0.0000166666666666667;0;0;1;0
2;5316;5318;1.738;0;0;0;0;0
2;5316;5318;1.745;0.0000166666666666667;0;0;1;0
2;5316;5318;1.749;0.0000166666666666667;0;0;1;0
2;5316;5318;1.754;0.0000166666666666667;0;0;1;0
2;5316;5318;1.759;0;0;0;0;0
2;5316;5318;1.763;0;0;0;0;0
2;5316;5318;1.766;0;0;0;0;0
2;5316;5318;1.77;0.0000166666666666667;0;0;1;0
2;5316;5318;1.775;0;0;0;0;0
2;5316;5318;1.78;0.0000166666666666667;0;0;1;0
2;5316;5318;1.784;0.0000166666666666667;0;0;1;0
1;5316;5317;1.787;0.0000166666666666667;0;0;1;0
1;5316;5317;1.792;0;0;0;0;0
1;5316;5317;1.798;0;0;0;0;0
1;5316;5317;1.803;0;0;0;0;0
1;5316;5317;1.806;0.0000166666666666667;0;0;0;1
1;5316;5317;1.81;0;0;0;0;0
1;5316;5317;1.813;0;0;0;0;0
100;5308;5408;0.09;0.07385;3684;727;11;9
100;5308;5408;0.153;0.02015;3;568;14;624
100;5308;5408;0.207;0.02065;3;597;11;628
99;5308;5407;0.296;0.0528833333333333;2;700;1855;616
98;5308;5406;0.384;0.0540833333333333;3;568;2234;440
97;5308;5405;0.478;0.0606333333333333;2;470;2736;430
96;5308;5404;0.545;0.0397833333333333;3;597;1257;530
92;5308;5400;0.68;0.110633333333333;138;323;5906;271
90;5308;5398;0.752;0.0505333333333333;19;250;2482;281
85;5308;5393;0.888;0.116883333333333;253;179;6431;150
84;5308;5392;0.917;0.01045;1;171;283;172
81;5308;5389;0.991;0.0563333333333333;27;142;3052;159
78;5308;5386;1.032;0.0249166666666667;106;117;1164;108
76;5308;5384;1.076;0.0284;86;106;1420;92
71;5308;5379;1.136;0.0471166666666667;88;68;2616;55
67;5308;5375;1.166;0.0170833333333333;43;54;881;47
64;5378;5442;1.186;0.00873333333333333;14;45;422;43
62;5378;5440;1.202;0.00488333333333333;19;38;201;35
61;5378;5439;1.215;0.00278333333333333;1;33;94;39
59;5378;5437;1.231;0.00476666666666667;11;33;214;28
57;5378;5435;1.243;0.00246666666666667;1;35;78;34
55;5378;5433;1.265;0.0110833333333333;51;22;578;14
50;5378;5428;1.282;0.00648333333333333;15;28;333;13
47;5378;5425;1.295;0.00445;12;12;234;9
45;5378;5423;1.305;0.00158333333333333;2;10;73;10
40;5378;5418;1.317;0.00406666666666667;14;6;208;16
35;5378;5413;1.327;0.00195;8;3;104;2
34;5378;5412;1.335;0.000183333333333333;0;4;4;3
29;5378;5407;1.342;0.00108333333333333;8;4;51;2
26;5378;5404;1.348;0.0005;1;1;27;1
25;5378;5403;1.354;0.000133333333333333;0;1;5;2
24;5378;5402;1.359;0.0000833333333333333;0;1;3;1
23;5378;5401;1.364;0.000133333333333333;1;1;4;2
23;5378;5401;1.369;0.00005;0;1;1;1
22;5378;5400;1.374;0.00005;0;0;2;1
20;5378;5398;1.379;0.000166666666666667;1;0;8;1
20;5378;5398;1.384;0.0000333333333333333;0;1;0;1
19;5378;5397;1.389;0.00005;0;1;1;1
17;5378;5395;1.394;0.000116666666666667;1;0;6;0
16;5378;5394;1.398;0.0001;1;0;5;0
16;5378;5394;1.402;0.0000166666666666667;0;0;0;1
14;5378;5392;1.406;0.00005;0;0;3;0
14;5378;5392;1.41;0;0;0;0;0
14;5378;5392;1.414;0.0000166666666666667;0;0;0;1
12;5378;5390;1.417;0.0000333333333333333;0;0;2;0
11;5378;5389;1.421;0.0000166666666666667;0;0;1;0
11;5378;5389;1.425;0;0;0;0;0
11;5378;5389;1.428;0.0000166666666666667;0;0;1;0
10;5378;5388;1.432;0.0000333333333333333;0;0;2;0
10;5378;5388;1.436;0.0000166666666666667;0;0;1;0
10;5378;5388;1.439;0.0000166666666666667;0;1;0;0
10;5378;5388;1.443;0.0000166666666666667;0;0;0;1
10;5378;5388;1.446;0;0;0;0;0
10;5378;5388;1.45;0.0000166666666666667;0;0;0;1
9;5378;5387;1.454;0.0000166666666666667;0;0;1;0
9;5378;5387;1.457;0;0;0;0;0
9;5378;5387;1.46;0;0;0;0;0
9;5378;5387;1.464;0;0;0;0;0
9;5378;5387;1.467;0;0;0;0;0
9;5378;5387;1.471;0.0000166666666666667;0;0;1;0
9;5378;5387;1.474;0.0000166666666666667;0;0;1;0
9;5378;5387;1.478;0.0000166666666666667;0;0;1;0
8;5378;5386;1.481;0.0000166666666666667;0;0;1;0
8;5378;5386;1.484;0.0000166666666666667;0;0;1;0
7;5378;5385;1.488;0.0000166666666666667;0;0;1;0
7;5378;5385;1.491;0.0000166666666666667;0;0;1;0
7;5392;5399;1.494;0.0000166666666666667;0;0;0;1
5;5392;5397;1.497;0.00005;0;0;1;2
5;5392;5397;1.501;0.0000166666666666667;1;0;0;0
5;5392;5397;1.504;0;0;0;0;0
5;5392;5397;1.507;0;0;0;0;0
5;5392;5397;1.51;0;0;0;0;0
5;5392;5397;1.513;0.0000166666666666667;0;0;1;0
5;5392;5397;1.516;0;0;0;0;0
5;5392;5397;1.52;0;0;0;0;0
5;5392;5397;1.523;0;0;0;0;0
3;5392;5395;1.526;0.0000166666666666667;0;0;1;0
3;5392;5395;1.529;0;0;0;0;0
3;5392;5395;1.532;0;0;0;0;0
2;5392;5394;1.535;0;0;0;0;0
2;5392;5394;1.538;0;0;0;0;0
2;5392;5394;1.541;0;0;0;0;0
2;5392;5394;1.544;0;0;0;0;0
2;5392;5394;1.547;0;0;0;0;0
2;5392;5394;1.55;0;0;0;0;0
2;5392;5394;1.553;0;0;0;0;0
2;5392;5394;1.556;0;0;0;0;0
2;5392;5394;1.559;0;0;0;0;0
2;5392;5394;1.562;0;0;0;0;0
2;5392;5394;1.565;0;0;0;0;0
2;5392;5394;1.568;0;0;0;0;0
2;5392;5394;1.571;0;0;0;0;0
2;5392;5394;1.574;0.0000166666666666667;0;0;1;0
2;5392;5394;1.576;0.0000166666666666667;0;1;0;0
2;5392;5394;1.58;0.0000166666666666667;0;0;1;0
2;5392;5394;1.582;0.0000166666666666667;0;0;1;0
2;5392;5394;1.585;0.0000166666666666667;0;0;1;0
2;5392;5394;1.588;0;0;0;0;0
2;5392;5394;1.591;0.0000166666666666667;0;0;1;0
2;5392;5394;1.594;0;0;0;0;0
2;5392;5394;1.597;0;0;0;0;0
2;5392;5394;1.6;0.0000166666666666667;0;0;1;0
2;5392;5394;1.603;0.0000166666666666667;0;0;1;0
1;5392;5393;1.606;0;0;0;0;0
1;5392;5393;1.609;0;0;0;0;0
1;5392;5393;1.612;0.0000166666666666667;0;0;1;0
1;5392;5393;1.614;0;0;0;0;0
1;5392;5393;1.617;0;0;0;0;0
1;5392;5393;1.62;0.0000166666666666667;0;0;0;1
1;5392;5393;1.623;0.0000166666666666667;0;0;1;0
1;5392;5393;1.626;0;0;0;0;0
1;5392;5393;1.629;0;0;0;0;0
1;5392;5393;1.632;0;0;0;0;0
1;5392;5393;1.635;0;0;0;0;0
1;5392;5393;1.638;0.0000166666666666667;0;0;1;0
1;5392;5393;1.64;0;0;0;0;0
1;5392;5393;1.643;0;0;0;0;0
1;5392;5393;1.646;0;0;0;0;0
1;5392;5393;1.648;0;0;0;0;0
1;5392;5393;1.652;0;0;0;0;0
100;5048;5148;0.087;0.0702333333333333;3314;883;10;7
100;5048;5148;0.15;0.0160666666666667;1;493;8;462
100;5048;5148;0.207;0.0188666666666667;2;516;10;604
100;5038;5138;0.28;0.0396;85;529;1327;435
99;5038;5137;0.342;0.0327333333333333;79;408;1050;427
99;5038;5137;0.395;0.0207833333333333;66;427;372;382
97;5038;5135;0.491;0.0658;76;385;3110;377
97;5038;5135;0.537;0.0189166666666667;64;373;328;370
97;5038;5135;0.586;0.0196166666666667;68;383;370;356
94;5038;5132;0.653;0.0396166666666667;78;336;1656;307
91;5038;5129;0.714;0.0375666666666667;156;316;1518;264
86;5038;5124;0.802;0.06605;57;220;3473;213
84;5038;5122;0.856;0.0335666666666667;79;202;1537;196
79;5080;5159;0.92;0.04585;103;176;2332;140
75;5080;5155;0.978;0.0416;138;141;2105;112
73;5080;5153;1.025;0.0316;125;115;1561;95
68;5080;5148;1.099;0.0601;199;70;3304;33
65;5080;5145;1.129;0.0174666666666667;105;61;816;66
60;5130;5190;1.162;0.0210166666666667;137;47;1054;23
59;5130;5189;1.183;0.00871666666666667;54;42;393;34
56;5126;5182;1.203;0.00823333333333333;40;38;390;26
54;5126;5180;1.22;0.00548333333333333;32;37;238;22
52;5126;5178;1.242;0.0112;32;25;590;25
48;5126;5174;1.259;0.0078;20;17;420;11
44;5126;5170;1.272;0.0052;20;11;274;7
43;5126;5169;1.282;0.00146666666666667;7;11;62;8
42;5126;5168;1.292;0.00163333333333333;6;10;75;7
42;5126;5168;1.301;0.0012;7;9;47;9
40;5126;5166;1.311;0.00238333333333333;21;8;111;3
38;5126;5164;1.322;0.0025;17;7;124;2
37;5126;5163;1.33;0.00116666666666667;11;6;51;2
36;5126;5162;1.34;0.00108333333333333;17;7;39;2
35;5126;5161;1.349;0.00085;12;4;33;2
34;5126;5160;1.362;0.00153333333333333;16;7;67;2
34;5126;5160;1.374;0.00108333333333333;10;4;48;3
32;5126;5158;1.383;0.00141666666666667;13;5;65;2
31;5126;5157;1.393;0.000733333333333333;7;3;33;1
29;5126;5155;1.401;0.000816666666666667;11;4;32;2
26;5126;5152;1.412;0.00178333333333333;8;4;94;1
26;5126;5152;1.419;0.0003;5;1;12;0
24;5126;5150;1.426;0.00045;4;2;21;0
22;5126;5148;1.432;0.0004;4;0;19;1
21;5126;5147;1.438;0.000316666666666667;4;1;13;1
20;5126;5146;1.443;0.00015;2;1;6;0
16;5126;5142;1.448;0.000183333333333333;1;0;10;0
15;5126;5141;1.452;0.0000666666666666667;0;1;3;0
13;5126;5139;1.457;0.000116666666666667;1;0;6;0
12;5126;5138;1.461;0.00005;1;0;2;0
12;5126;5138;1.466;0.00005;1;0;2;0
11;5126;5137;1.47;0.00005;1;0;2;0
11;5126;5137;1.475;0.0000333333333333333;1;0;1;0
10;5126;5136;1.479;0.0000333333333333333;0;0;2;0
10;5126;5136;1.483;0.0000333333333333333;0;0;1;1
10;5126;5136;1.496;0.0000166666666666667;0;0;1;0
10;5126;5136;1.502;0.0000166666666666667;0;0;1;0
10;5126;5136;1.509;0.00005;0;1;1;1
9;5126;5135;1.515;0.0000333333333333333;0;0;2;0
9;5126;5135;1.52;0.0000166666666666667;0;0;1;0
9;5126;5135;1.526;0.0000166666666666667;0;0;1;0
8;5126;5134;1.53;0.0000333333333333333;0;0;1;1
8;5126;5134;1.533;0.0000166666666666667;0;0;0;1
8;5126;5134;1.537;0.0000166666666666667;0;0;1;0
7;5126;5133;1.541;0.0000166666666666667;0;0;1;0
7;5126;5133;1.545;0;0;0;0;0
7;5126;5133;1.548;0;0;0;0;0
6;5126;5132;1.552;0.0000166666666666667;0;0;1;0
6;5126;5132;1.556;0;0;0;0;0
6;5126;5132;1.56;0;0;0;0;0
6;5126;5132;1.563;0.0000166666666666667;0;0;1;0
6;5126;5132;1.567;0;0;0;0;0
6;5126;5132;1.571;0;0;0;0;0
6;5126;5132;1.574;0;0;0;0;0
6;5126;5132;1.579;0.0000166666666666667;0;0;1;0
6;5126;5132;1.582;0;0;0;0;0
6;5126;5132;1.586;0.0000166666666666667;0;0;1;0
6;5126;5132;1.589;0;0;0;0;0
6;5126;5132;1.593;0;0;0;0;0
6;5126;5132;1.597;0;0;0;0;0
6;5126;5132;1.601;0;0;0;0;0
6;5126;5132;1.604;0;0;0;0;0
6;5126;5132;1.608;0.0000166666666666667;0;0;1;0
6;5126;5132;1.612;0.0000166666666666667;0;0;0;1
6;5126;5132;1.615;0.0000166666666666667;0;0;1;0
6;5126;5132;1.619;0;0;0;0;0
6;5126;5132;1.622;0;0;0;0;0
5;5126;5131;1.626;0.0000166666666666667;0;0;1;0
4;5126;5130;1.629;0.0000166666666666667;0;0;1;0
4;5126;5130;1.633;0.0000166666666666667;1;0;0;0
4;5126;5130;1.636;0;0;0;0;0
4;5126;5130;1.639;0;0;0;0;0
2;5126;5128;1.642;0.0000333333333333333;1;0;1;0
1;5126;5127;1.646;0.0000166666666666667;0;0;1;0
1;5126;5127;1.649;0;0;0;0;0
1;5126;5127;1.652;0;0;0;0;0
1;5126;5127;1.655;0;0;0;0;0
1;5126;5127;1.659;0;0;0;0;0
1;5126;5127;1.662;0.0000166666666666667;0;0;1;0
1;5126;5127;1.665;0.0000166666666666667;0;0;1;0
1;5126;5127;1.668;0;0;0;0;0
1;5126;5127;1.671;0;0;0;0;0
1;5126;5127;1.674;0;0;0;0;0
1;5126;5127;1.677;0.0000166666666666667;0;0;1;0
1;5126;5127;1.68;0;0;0;0;0
1;5126;5127;1.683;0;0;0;0;0
1;5126;5127;1.686;0.0000166666666666667;0;0;1;0
1;5126;5127;1.69;0;0;0;0;0
1;5126;5127;1.693;0.0000166666666666667;0;0;1;0
1;5126;5127;1.696;0;0;0;0;0
1;5126;5127;1.699;0;0;0;0;0
1;5126;5127;1.702;0;0;0;0;0
1;5126;5127;1.706;0;0;0;0;0
1;5126;5127;1.709;0;0;0;0;0
1;5126;5127;1.712;0;0;0;0;0
1;5126;5127;1.715;0.0000166666666666667;0;0;1;0
1;5126;5127;1.718;0;0;0;0;0
1;5126;5127;1.722;0;0;0;0;0
1;5126;5127;1.725;0.0000166666666666667;0;0;1;0
1;5126;5127;1.728;0.0000166666666666667;0;0;1;0
1;5126;5127;1.731;0;0;0;0;0
1;5126;5127;1.734;0;0;0;0;0
100;5156;5256;0.08;0.06615;3223;722;14;10
100;5156;5256;0.135;0.0164833333333333;1;484;8;496
100;5156;5256;0.184;0.0181666666666667;4;481;40;565
100;5156;5256;0.232;0.0168;4;488;18;498
99;5156;5255;0.311;0.04615;4;465;1832;468
98;5156;5254;0.366;0.0249;3;454;581;456
95;5156;5251;0.459;0.0662166666666667;32;406;3090;445
95;5156;5251;0.498;0.0127166666666667;3;367;19;374
92;5154;5246;0.594;0.0702166666666667;100;320;3495;298
90;5154;5244;0.674;0.0560833333333333;113;273;2712;267
89;5154;5243;0.715;0.0189166666666667;22;277;541;295
85;5074;5159;0.846;0.110616666666667;304;220;5952;161
82;5074;5156;0.937;0.07115;189;190;3750;140
79;5074;5153;1.006;0.0525;265;151;2628;106
73;5074;5147;1.091;0.0675333333333333;206;104;3698;44
71;5074;5145;1.129;0.0228333333333333;92;93;1124;61
67;5074;5141;1.159;0.0159666666666667;28;67;798;65
63;5074;5137;1.203;0.0306;81;56;1678;21
63;5074;5137;1.218;0.00251666666666667;17;43;51;40
61;5074;5135;1.248;0.01415;143;54;598;54
59;5074;5133;1.277;0.00906666666666667;25;70;390;59
57;5074;5131;1.297;0.00591666666666667;10;46;270;29
55;5074;5129;1.322;0.0113166666666667;80;36;550;13
51;5074;5125;1.338;0.0053;12;19;272;15
51;5074;5125;1.348;0.0016;12;17;41;26
49;5074;5123;1.362;0.0032;21;23;128;20
46;5074;5120;1.375;0.00306666666666667;20;22;129;13
44;5074;5118;1.391;0.0024;12;11;106;15
40;5074;5114;1.406;0.00253333333333333;4;14;121;13
40;5074;5114;1.416;0.0005;2;7;13;8
38;5074;5112;1.426;0.0025;13;6;129;2
35;5074;5109;1.435;0.00148333333333333;8;4;74;3
32;5074;5106;1.444;0.00135;7;3;69;2
31;5074;5105;1.452;0.00085;11;2;29;9
28;5074;5102;1.46;0.00108333333333333;7;2;55;1
27;5074;5101;1.468;0.000283333333333333;2;3;10;2
25;5074;5099;1.474;0.000416666666666667;4;1;20;0
22;5074;5096;1.48;0.000183333333333333;1;1;8;1
20;5074;5094;1.486;0.000266666666666667;2;1;13;0
20;5074;5094;1.491;0.0001;1;1;3;1
19;5074;5093;1.496;0.00015;1;1;6;1
18;5074;5092;1.502;0.000116666666666667;1;1;5;0
18;5074;5092;1.507;0.00005;1;0;2;0
18;5074;5092;1.512;0.00005;1;0;2;0
17;5074;5091;1.517;0.0000833333333333333;1;0;3;1
16;5074;5090;1.522;0.0000666666666666667;0;1;2;1
16;5074;5090;1.527;0.0000166666666666667;0;0;1;0
16;5074;5090;1.531;0.0000333333333333333;1;0;1;0
12;5074;5086;1.536;0.00005;0;0;3;0
11;5074;5085;1.54;0.0000333333333333333;0;1;1;0
11;5074;5085;1.545;0.0000166666666666667;0;0;1;0
11;5074;5085;1.549;0;0;0;0;0
11;5074;5085;1.553;0.0000166666666666667;0;1;0;0
10;5074;5084;1.557;0.0000333333333333333;0;0;1;1
10;5074;5084;1.561;0.0000333333333333333;1;0;1;0
10;5074;5084;1.566;0;0;0;0;0
10;5074;5084;1.569;0;0;0;0;0
9;5074;5083;1.573;0.0000166666666666667;0;0;1;0
9;5074;5083;1.577;0.0000166666666666667;0;0;1;0
9;5074;5083;1.581;0;0;0;0;0
9;5074;5083;1.585;0;0;0;0;0
9;5074;5083;1.589;0.0000333333333333333;0;1;1;0
9;5074;5083;1.593;0.0000166666666666667;0;0;1;0
9;5074;5083;1.597;0.0000166666666666667;0;0;1;0
9;5074;5083;1.601;0.0000166666666666667;0;1;0;0
9;5074;5083;1.605;0;0;0;0;0
9;5074;5083;1.609;0;0;0;0;0
9;5074;5083;1.613;0.0000166666666666667;0;0;1;0
8;5074;5082;1.617;0.0000166666666666667;0;0;1;0
7;5074;5081;1.621;0.0000166666666666667;0;0;1;0
7;5074;5081;1.625;0;0;0;0;0
7;5074;5081;1.628;0;0;0;0;0
7;5074;5081;1.632;0;0;0;0;0
7;5074;5081;1.636;0.0000166666666666667;0;0;1;0
7;5074;5081;1.641;0;0;0;0;0
7;5074;5081;1.646;0;0;0;0;0
7;5074;5081;1.65;0.0000166666666666667;0;0;1;0
7;5074;5081;1.656;0.0000166666666666667;0;0;1;0
7;5074;5081;1.661;0.0000333333333333333;0;1;1;0
6;5074;5080;1.667;0.0000333333333333333;0;0;2;0
6;5074;5080;1.672;0;0;0;0;0
6;5074;5080;1.675;0.0000166666666666667;0;0;1;0
6;5074;5080;1.68;0;0;0;0;0
6;5074;5080;1.685;0.0000166666666666667;0;0;0;1
6;5074;5080;1.69;0.0000166666666666667;0;0;1;0
5;5074;5079;1.695;0.0000333333333333333;1;0;1;0
5;5074;5079;1.701;0;0;0;0;0
4;5074;5078;1.707;0.0000666666666666667;0;0;1;3
4;5074;5078;1.713;0;0;0;0;0
3;5074;5077;1.717;0.0000166666666666667;0;0;1;0
3;5074;5077;1.72;0;0;0;0;0
2;5074;5076;1.724;0;0;0;0;0
2;5074;5076;1.727;0.0000166666666666667;0;0;1;0
2;5074;5076;1.73;0;0;0;0;0
2;5074;5076;1.733;0;0;0;0;0
2;5074;5076;1.736;0;0;0;0;0
2;5074;5076;1.739;0;0;0;0;0
2;5074;5076;1.742;0.0000166666666666667;0;0;1;0
2;5074;5076;1.746;0;0;0;0;0
2;5074;5076;1.748;0.0000166666666666667;0;0;1;0
2;5074;5076;1.752;0;0;0;0;0
2;5074;5076;1.755;0.0000166666666666667;0;0;1;0
2;5074;5076;1.758;0.0000166666666666667;0;0;1;0
2;5074;5076;1.762;0;0;0;0;0
2;5074;5076;1.765;0;0;0;0;0
2;5074;5076;1.769;0.00005;0;1;2;0
2;5074;5076;1.773;0;0;0;0;0
1;5074;5075;1.779;0.0000166666666666667;0;0;1;0
1;5074;5075;1.784;0.0000166666666666667;0;0;1;0
1;5074;5075;1.791;0;0;0;0;0
1;5074;5075;1.794;0;0;0;0;0
1;5074;5075;1.797;0;0;0;0;0
1;5074;5075;1.8;0;0;0;0;0
1;5074;5075;1.803;0;0;0;0;0
1;5074;5075;1.806;0.0000166666666666667;0;0;1;0
1;5074;5075;1.809;0;0;0;0;0
1;5074;5075;1.812;0.0000166666666666667;0;0;1;0
1;5074;5075;1.815;0;0;0;0;0
1;5074;5075;1.818;0;0;0;0;0
1;5074;5075;1.821;0;0;0;0;0
100;4838;4938;0.079;0.0649166666666667;3347;525;14;9
100;4838;4938;0.143;0.01465;1;411;10;457
100;4838;4938;0.193;0.0149;1;428;10;455
100;4838;4938;0.241;0.01475;2;452;5;426
100;4838;4938;0.288;0.0145666666666667;1;416;5;452
100;4760;4860;0.338;0.0182;11;442;68;571
100;4760;4860;0.4;0.01935;7;506;131;517
99;4760;4859;0.472;0.03645;32;429;1354;372
94;4760;4854;0.641;0.13375;107;292;7370;256
89;4760;4849;0.751;0.0889;95;220;4816;203
85;4760;4845;0.841;0.0709833333333333;35;166;3900;158
83;4760;4843;0.892;0.03375;74;149;1665;137
79;4758;4837;0.984;0.0742;246;129;3994;83
77;4758;4835;1.01;0.0104833333333333;56;122;351;100
75;4758;4833;1.045;0.0181;65;118;812;91
71;4758;4829;1.088;0.0282333333333333;56;79;1490;69
69;4758;4827;1.117;0.0161;42;69;797;58
62;4758;4820;1.173;0.0444166666666667;59;38;2545;23
60;4758;4818;1.189;0.00486666666666667;25;46;184;37
58;4758;4816;1.205;0.00488333333333333;17;31;213;32
52;4758;4810;1.23;0.0152;50;22;826;14
48;4786;4834;1.246;0.00548333333333333;67;13;238;11
47;4786;4833;1.256;0.0025;26;12;102;10
44;4786;4830;1.268;0.00383333333333333;30;12;181;7
43;4786;4829;1.277;0.0019;17;10;80;7
41;4786;4827;1.287;0.00211666666666667;28;7;86;6
37;4786;4823;1.296;0.0018;15;5;85;3
35;4786;4821;1.305;0.0015;32;5;49;4
35;4786;4821;1.312;0.000833333333333333;14;5;28;3
34;4786;4820;1.321;0.000883333333333333;11;4;35;3
34;4786;4820;1.328;0.000833333333333333;11;5;31;3
33;4816;4849;1.335;0.000883333333333333;16;4;30;3
31;4816;4847;1.343;0.0011;5;3;55;3
29;4816;4845;1.35;0.0006;4;3;28;1
26;4818;4844;1.356;0.000616666666666667;5;4;26;2
25;4818;4843;1.362;0.00025;1;4;8;2
25;4818;4843;1.368;0.000133333333333333;0;3;3;2
23;4818;4841;1.373;0.000333333333333333;0;2;16;2
22;4818;4840;1.379;0.000333333333333333;2;1;16;1
22;4818;4840;1.384;0.00005;0;1;1;1
22;4818;4840;1.389;0.0000833333333333333;1;1;2;1
22;4818;4840;1.394;0.0000833333333333333;0;1;2;2
20;4818;4838;1.4;0.000116666666666667;0;2;4;1
20;4828;4848;1.405;0.0000666666666666667;0;1;2;1
19;4828;4847;1.411;0.000166666666666667;1;1;7;1
19;4828;4847;1.416;0.0000666666666666667;0;1;3;0
19;4828;4847;1.421;0.0001;0;1;4;1
18;4828;4846;1.426;0.000183333333333333;1;1;8;1
16;4828;4844;1.431;0.000166666666666667;1;0;9;0
14;4828;4842;1.436;0.0001;1;0;4;1
12;4828;4840;1.44;0.000166666666666667;1;0;9;0
12;4828;4840;1.444;0.0000333333333333333;1;0;1;0
12;4828;4840;1.448;0.0000333333333333333;0;1;1;0
12;4828;4840;1.452;0.0000166666666666667;0;0;1;0
12;4828;4840;1.456;0.0000166666666666667;0;0;1;0
11;4828;4839;1.46;0.00005;0;1;2;0
11;4828;4839;1.464;0.0000166666666666667;0;0;0;1
11;4828;4839;1.468;0.0000166666666666667;0;0;0;1
11;4828;4839;1.472;0.0000166666666666667;0;0;1;0
11;4828;4839;1.476;0.0000166666666666667;0;0;1;0
11;4828;4839;1.481;0.0000333333333333333;0;0;2;0
10;4828;4838;1.485;0.0000333333333333333;0;0;1;1
10;4828;4838;1.489;0.0000333333333333333;1;0;1;0
10;4828;4838;1.493;0;0;0;0;0
10;4828;4838;1.497;0.0000166666666666667;0;0;1;0
8;4828;4836;1.502;0.00005;0;0;3;0
8;4828;4836;1.506;0.0000333333333333333;1;0;1;0
7;4828;4835;1.509;0.0000166666666666667;0;0;1;0
7;4828;4835;1.513;0;0;0;0;0
7;4828;4835;1.517;0;0;0;0;0
7;4828;4835;1.52;0.0000166666666666667;0;0;0;1
7;4828;4835;1.524;0.0000166666666666667;0;0;1;0
7;4828;4835;1.527;0.0000166666666666667;0;0;1;0
6;4828;4834;1.531;0;0;0;0;0
6;4828;4834;1.534;0;0;0;0;0
6;4828;4834;1.537;0;0;0;0;0
6;4828;4834;1.54;0.0000166666666666667;0;1;0;0
6;4828;4834;1.544;0.0000166666666666667;0;0;1;0
6;4828;4834;1.547;0.0000166666666666667;0;0;0;1
6;4828;4834;1.551;0;0;0;0;0
6;4828;4834;1.555;0;0;0;0;0
6;4828;4834;1.558;0;0;0;0;0
6;4828;4834;1.562;0;0;0;0;0
5;4828;4833;1.565;0.0000166666666666667;0;0;1;0
5;4828;4833;1.569;0;0;0;0;0
5;4828;4833;1.573;0;0;0;0;0
5;4828;4833;1.577;0.0000166666666666667;0;0;1;0
5;4828;4833;1.58;0;0;0;0;0
5;4828;4833;1.583;0.0000166666666666667;0;0;1;0
5;4828;4833;1.586;0;0;0;0;0
4;4828;4832;1.589;0.0000333333333333333;1;0;1;0
2;4828;4830;1.592;0.0000166666666666667;0;0;1;0
2;4828;4830;1.595;0;0;0;0;0
2;4828;4830;1.598;0;0;0;0;0
2;4828;4830;1.601;0.0000166666666666667;0;0;1;0
1;4828;4829;1.604;0.0000166666666666667;0;0;1;0
1;4828;4829;1.607;0;0;0;0;0
1;4828;4829;1.61;0;0;0;0;0
1;4828;4829;1.613;0.0000166666666666667;0;0;1;0
1;4828;4829;1.616;0.0000166666666666667;0;0;1;0
1;4828;4829;1.618;0.0000166666666666667;1;0;0;0
1;4828;4829;1.621;0.0000166666666666667;0;0;1;0
1;4828;4829;1.624;0;0;0;0;0
1;4828;4829;1.627;0.0000166666666666667;0;0;1;0
1;4828;4829;1.63;0;0;0;0;0
1;4828;4829;1.633;0;0;0;0;0
1;4828;4829;1.636;0;0;0;0;0
1;4828;4829;1.639;0;0;0;0;0
1;4828;4829;1.641;0;0;0;0;0
1;4828;4829;1.644;0;0;0;0;0
1;4828;4829;1.648;0;0;0;0;0
1;4828;4829;1.651;0.0000166666666666667;0;0;0;1
1;4828;4829;1.654;0;0;0;0;0
1;4828;4829;1.657;0;0;0;0;0
1;4828;4829;1.66;0;0;0;0;0
1;4828;4829;1.663;0;0;0;0;0
1;4828;4829;1.666;0;0;0;0;0
1;4828;4829;1.669;0;0;0;0;0
1;4828;4829;1.672;0;0;0;0;0
1;4828;4829;1.675;0;0;0;0;0
100;4852;4952;0.065;0.0517;2553;525;14;10
100;4852;4952;0.117;0.0142833333333333;2;399;8;448
100;4852;4952;0.174;0.0225166666666667;2;647;8;694
100;4852;4952;0.226;0.0142333333333333;1;408;7;438
100;4852;4952;0.27;0.0153;2;476;4;436
98;4852;4950;0.434;0.126583333333333;113;336;6677;469
97;4852;4949;0.491;0.02945;27;354;1071;315
93;4852;4945;0.586;0.0701833333333333;26;248;3691;246
91;4852;4943;0.63;0.0209833333333333;13;214;808;224
91;4852;4943;0.661;0.00818333333333333;1;252;3;235
88;4852;4940;0.716;0.0321833333333333;11;209;1511;200
87;4852;4939;0.752;0.0160166666666667;11;193;579;178
87;4852;4939;0.78;0.00603333333333333;1;176;4;181
85;4852;4937;0.823;0.0233;45;155;1053;145
79;4882;4961;0.9;0.0582333333333333;200;123;3082;89
76;4882;4958;0.936;0.01735;98;102;760;81
72;4882;4954;0.984;0.0327166666666667;68;76;1758;61
70;4882;4952;1.009;0.0101333333333333;40;70;426;72
65;4882;4947;1.041;0.0180666666666667;39;63;936;46
61;4882;4943;1.066;0.0117;43;51;566;42
60;4882;4942;1.085;0.00481666666666667;23;58;160;48
59;4882;4941;1.114;0.01625;42;44;856;33
54;4882;4936;1.144;0.0174666666666667;65;35;927;21
54;4882;4936;1.159;0.00321666666666667;21;35;106;31
50;4882;4932;1.18;0.0107833333333333;34;28;564;21
47;4882;4929;1.2;0.00938333333333333;67;20;445;31
46;4882;4928;1.215;0.00506666666666667;34;18;239;13
42;4882;4924;1.228;0.00468333333333333;14;17;239;11
42;4882;4924;1.238;0.000416666666666667;0;12;1;12
41;4882;4923;1.248;0.00176666666666667;7;12;73;14
39;4832;4871;1.259;0.00253333333333333;26;10;111;5
36;4832;4868;1.27;0.00293333333333333;12;10;149;5
32;4832;4864;1.281;0.00345;23;10;168;6
30;4832;4862;1.29;0.0011;1;5;57;3
24;4832;4856;1.3;0.0018;4;2;101;1
22;4832;4854;1.308;0.000216666666666667;1;2;8;2
21;4832;4853;1.316;0.000166666666666667;1;1;7;1
20;4832;4852;1.322;0.00015;1;1;6;1
17;4832;4849;1.328;0.000183333333333333;0;0;10;1
17;4832;4849;1.334;0.0000333333333333333;0;1;1;0
17;4832;4849;1.34;0.00005;0;1;1;1
17;4832;4849;1.347;0.0000333333333333333;0;1;1;0
17;4832;4849;1.353;0.00005;0;1;1;1
16;4832;4848;1.36;0.00015;1;0;7;1
16;4832;4848;1.364;0.0000166666666666667;0;0;0;1
14;4832;4846;1.369;0.0000833333333333333;1;0;4;0
14;4832;4846;1.373;0;0;0;0;0
14;4832;4846;1.378;0.0000166666666666667;0;0;1;0
13;4832;4845;1.382;0.0000833333333333333;1;0;4;0
12;4832;4844;1.386;0.0000333333333333333;0;0;2;0
11;4832;4843;1.39;0;0;0;0;0
10;4832;4842;1.394;0.0000166666666666667;0;0;1;0
10;4832;4842;1.397;0.0000166666666666667;0;0;1;0
10;4832;4842;1.401;0.0000166666666666667;0;0;1;0
10;4832;4842;1.404;0.0000166666666666667;0;1;0;0
10;4832;4842;1.408;0;0;0;0;0
10;4832;4842;1.411;0;0;0;0;0
10;4832;4842;1.415;0;0;0;0;0
10;4832;4842;1.418;0;0;0;0;0
10;4832;4842;1.422;0.0000166666666666667;0;0;1;0
10;4832;4842;1.426;0.0000166666666666667;0;0;0;1
8;4832;4840;1.43;0.00005;0;0;3;0
8;4832;4840;1.433;0.0000166666666666667;0;0;1;0
8;4832;4840;1.437;0;0;0;0;0
8;4832;4840;1.44;0;0;0;0;0
8;4832;4840;1.444;0;0;0;0;0
8;4832;4840;1.447;0.0000166666666666667;0;0;1;0
8;4832;4840;1.451;0;0;0;0;0
7;4832;4839;1.456;0.0000166666666666667;0;0;1;0
7;4832;4839;1.462;0.0000166666666666667;0;0;1;0
6;4832;4838;1.467;0.0000166666666666667;0;0;1;0
6;4832;4838;1.472;0.0000166666666666667;0;0;0;1
6;4832;4838;1.475;0;0;0;0;0
6;4832;4838;1.479;0;0;0;0;0
5;4832;4837;1.482;0.0000166666666666667;0;0;1;0
5;4832;4837;1.485;0;0;0;0;0
5;4832;4837;1.488;0;0;0;0;0
5;4832;4837;1.492;0;0;0;0;0
3;4832;4835;1.495;0.0000166666666666667;0;0;1;0
2;4832;4834;1.498;0;0;0;0;0
2;4832;4834;1.501;0;0;0;0;0
2;4832;4834;1.504;0;0;0;0;0
1;4832;4833;1.507;0.0000166666666666667;0;0;1;0
1;4832;4833;1.509;0;0;0;0;0
1;4832;4833;1.512;0;0;0;0;0
1;4832;4833;1.515;0.0000166666666666667;0;0;1;0
1;4832;4833;1.518;0;0;0;0;0
1;4832;4833;1.522;0.0000166666666666667;0;0;1;0
1;4832;4833;1.525;0;0;0;0;0
1;4832;4833;1.527;0;0;0;0;0
1;4832;4833;1.53;0;0;0;0;0
1;4832;4833;1.533;0;0;0;0;0
1;4832;4833;1.536;0;0;0;0;0
1;4832;4833;1.539;0.0000166666666666667;0;1;0;0
1;4832;4833;1.542;0.0000166666666666667;0;0;1;0
1;4832;4833;1.545;0;0;0;0;0
1;4832;4833;1.548;0;0;0;0;0
1;4832;4833;1.551;0;0;0;0;0
1;4832;4833;1.553;0;0;0;0;0
1;4832;4833;1.556;0;0;0;0;0
1;4832;4833;1.559;0;0;0;0;0
1;4832;4833;1.561;0;0;0;0;0
1;4832;4833;1.565;0;0;0;0;0
1;4832;4833;1.567;0;0;0;0;0
1;4832;4833;1.57;0;0;0;0;0
1;4832;4833;1.573;0;0;0;0;0
1;4832;4833;1.575;0.0000166666666666667;0;0;1;0
1;4832;4833;1.578;0;0;0;0;0
1;4832;4833;1.581;0.0000166666666666667;0;0;1;0
1;4832;4833;1.584;0.0000166666666666667;0;0;1;0
1;4832;4833;1.588;0;0;0;0;0
1;4832;4833;1.591;0;0;0;0;0
1;4832;4833;1.594;0;0;0;0;0
1;4832;4833;1.597;0;0;0;0;0
1;4832;4833;1.6;0;0;0;0;0
1;4832;4833;1.602;0;0;0;0;0
1;4832;4833;1.605;0.0000166666666666667;0;0;1;0
1;4832;4833;1.608;0;0;0;0;0
1;4832;4833;1.611;0.0000166666666666667;0;0;1;0
1;4832;4833;1.614;0;0;0;0;0
100;5042;5142;0.073;0.0604166666666667;2997;610;11;7
100;5042;5142;0.131;0.0149166666666667;1;433;7;454
100;5042;5142;0.176;0.0157166666666667;2;436;9;496
100;5042;5142;0.222;0.0161166666666667;1;513;5;448
100;5042;5142;0.267;0.0152166666666667;2;447;6;458
99;5042;5141;0.355;0.0606;32;423;2650;531
97;5042;5139;0.436;0.0525;25;375;2351;399
96;5042;5138;0.502;0.0402333333333333;63;380;1613;358
93;5042;5135;0.584;0.0569833333333333;192;314;2599;314
91;5042;5133;0.668;0.0600833333333333;178;313;2803;311
89;5042;5131;0.722;0.03225;80;304;1270;281
87;5042;5129;0.796;0.0511;193;310;2320;243
81;5042;5123;0.873;0.05815;58;199;3056;176
80;5042;5122;0.903;0.0128833333333333;8;206;389;170
78;5042;5120;0.951;0.0298166666666667;33;209;1380;167
74;5042;5116;1.002;0.0334833333333333;11;114;1772;112
71;5042;5113;1.037;0.0199666666666667;54;99;952;93
71;5042;5113;1.056;0.00375;1;124;3;97
64;5042;5106;1.123;0.0531333333333333;42;57;3011;78
62;5042;5104;1.144;0.00556666666666667;3;103;159;69
58;5042;5100;1.172;0.0139166666666667;33;35;738;29
55;5042;5097;1.189;0.00481666666666667;5;29;221;34
50;5042;5092;1.207;0.00843333333333333;26;16;452;12
46;5042;5088;1.224;0.00791666666666667;23;13;432;7
42;5042;5084;1.237;0.00408333333333333;28;8;205;4
40;5042;5082;1.246;0.000783333333333333;2;8;30;7
37;5042;5079;1.257;0.00241666666666667;32;8;101;4
34;5042;5076;1.269;0.000733333333333333;2;7;30;5
31;5042;5073;1.278;0.001;1;3;53;3
29;5042;5071;1.286;0.000816666666666667;9;2;37;1
24;5042;5066;1.292;0.0006;1;1;34;0
23;5042;5065;1.298;0.0000833333333333333;0;1;3;1
23;5042;5065;1.303;0.0000333333333333333;1;0;0;1
21;5042;5063;1.309;0.000333333333333333;7;2;9;2
21;5042;5063;1.314;0.00005;0;1;1;1
19;5042;5061;1.32;0.000333333333333333;2;0;17;1
17;5042;5059;1.325;0.000133333333333333;2;0;6;0
17;5042;5059;1.33;0.0000333333333333333;0;0;1;1
17;5042;5059;1.334;0.0000333333333333333;0;1;1;0
15;5042;5057;1.339;0.0000833333333333333;1;0;4;0
14;5042;5056;1.344;0.0000166666666666667;0;0;1;0
12;5042;5054;1.349;0.0000333333333333333;0;0;2;0
12;5042;5054;1.352;0.0000166666666666667;0;0;0;1
12;5042;5054;1.356;0;0;0;0;0
10;5042;5052;1.36;0.0000333333333333333;0;0;1;1
8;5042;5050;1.364;0.0000333333333333333;0;0;2;0
8;5042;5050;1.368;0;0;0;0;0
8;5042;5050;1.372;0;0;0;0;0
8;5042;5050;1.375;0;0;0;0;0
7;5042;5049;1.379;0.0000333333333333333;1;0;1;0
7;5042;5049;1.383;0.0000166666666666667;0;0;0;1
7;5042;5049;1.387;0.0000166666666666667;0;0;1;0
6;5042;5048;1.391;0.0000166666666666667;0;0;1;0
5;5042;5047;1.395;0.0000166666666666667;0;0;0;1
5;5042;5047;1.399;0;0;0;0;0
5;5042;5047;1.403;0;0;0;0;0
5;5042;5047;1.406;0.0000166666666666667;0;0;0;1
5;5042;5047;1.409;0;0;0;0;0
5;5042;5047;1.413;0.0000166666666666667;0;0;1;0
5;5042;5047;1.416;0.0000166666666666667;0;0;1;0
5;5042;5047;1.42;0;0;0;0;0
5;5042;5047;1.423;0;0;0;0;0
5;5042;5047;1.426;0;0;0;0;0
5;5042;5047;1.43;0.0000166666666666667;0;0;1;0
5;5042;5047;1.434;0.0000166666666666667;0;0;1;0
5;5042;5047;1.439;0;0;0;0;0
5;5042;5047;1.442;0;0;0;0;0
5;5042;5047;1.447;0.0000166666666666667;0;0;1;0
5;5042;5047;1.452;0.0000166666666666667;0;0;1;0
4;5042;5046;1.457;0.0000166666666666667;0;0;1;0
4;5042;5046;1.462;0.0000166666666666667;0;0;1;0
4;5042;5046;1.466;0;0;0;0;0
4;5042;5046;1.47;0;0;0;0;0
4;5042;5046;1.474;0.0000166666666666667;0;0;1;0
4;5042;5046;1.477;0;0;0;0;0
4;5042;5046;1.481;0;0;0;0;0
4;5042;5046;1.486;0;0;0;0;0
4;5042;5046;1.49;0;0;0;0;0
4;5042;5046;1.496;0;0;0;0;0
3;5042;5045;1.5;0.0000333333333333333;0;0;1;1
3;5042;5045;1.504;0.0000166666666666667;0;1;0;0
3;5042;5045;1.508;0;0;0;0;0
3;5042;5045;1.511;0.0000166666666666667;0;0;1;0
3;5042;5045;1.515;0;0;0;0;0
3;5042;5045;1.518;0.0000166666666666667;0;0;1;0
3;5042;5045;1.521;0.0000166666666666667;0;0;0;1
3;5042;5045;1.524;0;0;0;0;0
3;5042;5045;1.528;0;0;0;0;0
3;5042;5045;1.531;0;0;0;0;0
3;5042;5045;1.535;0;0;0;0;0
3;5042;5045;1.538;0;0;0;0;0
3;5042;5045;1.541;0.0000166666666666667;0;0;1;0
3;5042;5045;1.544;0;0;0;0;0
3;5042;5045;1.548;0;0;0;0;0
3;5042;5045;1.551;0;0;0;0;0
1;5042;5043;1.554;0.0000166666666666667;0;0;1;0
1;5042;5043;1.557;0;0;0;0;0
1;5042;5043;1.56;0;0;0;0;0
1;5042;5043;1.563;0.0000166666666666667;0;0;1;0
1;5042;5043;1.566;0.0000166666666666667;0;0;1;0
1;5042;5043;1.57;0;0;0;0;0
1;5042;5043;1.573;0;0;0;0;0
1;5042;5043;1.576;0;0;0;0;0
1;5042;5043;1.579;0;0;0;0;0
1;5042;5043;1.582;0;0;0;0;0
1;5042;5043;1.585;0;0;0;0;0
1;5042;5043;1.588;0;0;0;0;0
1;5042;5043;1.591;0;0;0;0;0
1;5042;5043;1.595;0;0;0;0;0
1;5042;5043;1.598;0;0;0;0;0
1;5042;5043;1.601;0;0;0;0;0
1;5042;5043;1.604;0;0;0;0;0
1;5042;5043;1.607;0;0;0;0;0
1;5042;5043;1.612;0.0000166666666666667;0;0;1;0
1;5042;5043;1.617;0.0000166666666666667;0;0;1;0
1;5042;5043;1.621;0;0;0;0;0
1;5042;5043;1.625;0;0;0;0;0
1;5042;5043;1.629;0;0;0;0;0
1;5042;5043;1.632;0;0;0;0;0
1;5042;5043;1.635;0;0;0;0;0
100;5522;5622;0.099;0.0814333333333333;4099;768;11;8
100;5522;5622;0.166;0.02155;2;640;9;642
100;5522;5622;0.224;0.02145;2;626;7;652
99;5522;5621;0.372;0.112216666666667;70;678;4786;1199
97;5522;5619;0.478;0.0709;16;881;2878;479
95;5522;5617;0.63;0.120783333333333;573;449;5819;406
94;5522;5616;0.693;0.0278;1;403;860;404
89;5514;5603;0.877;0.159783333333333;216;283;8844;244
86;5514;5600;0.963;0.0652;144;244;3333;191
78;5544;5622;1.112;0.130666666666667;328;162;7262;88
75;5544;5619;1.161;0.0331166666666667;159;129;1597;102
72;5544;5616;1.198;0.0225166666666667;112;135;1001;103
71;5544;5615;1.223;0.01105;88;111;364;100
71;5544;5615;1.25;0.0116666666666667;103;180;297;120
66;5544;5610;1.302;0.0384166666666667;219;90;1935;61
62;5544;5606;1.337;0.0227166666666667;95;80;1115;73
59;5470;5529;1.376;0.0261666666666667;214;58;1277;21
56;5470;5526;1.403;0.01535;92;48;728;53
55;5470;5525;1.422;0.00766666666666667;82;55;287;36
52;5470;5522;1.445;0.0123333333333333;86;46;580;28
49;5470;5519;1.463;0.0094;26;30;466;42
45;5470;5515;1.484;0.0115833333333333;48;20;623;4
42;5470;5512;1.5;0.00748333333333333;23;15;405;6
42;5470;5512;1.511;0.003;22;16;136;6
40;5470;5510;1.526;0.00613333333333333;18;12;335;3
36;5470;5506;1.536;0.0036;13;7;194;2
35;5470;5505;1.545;0.0014;9;7;64;4
33;5470;5503;1.554;0.00286666666666667;18;5;147;2
32;5470;5502;1.563;0.0012;20;5;43;4
32;5470;5502;1.572;0.00111666666666667;27;4;34;2
30;5470;5500;1.579;0.00145;18;4;64;1
25;5470;5495;1.588;0.00255;10;2;140;1
23;5470;5493;1.594;0.00085;9;1;41;0
22;5470;5492;1.6;0.000416666666666667;5;1;19;0
21;5470;5491;1.605;0.00045;4;1;22;0
20;5470;5490;1.611;0.0003;4;1;12;1
18;5470;5488;1.616;0.000266666666666667;4;1;11;0
14;5470;5484;1.621;0.0003;3;0;15;0
14;5470;5484;1.625;0.0000333333333333333;0;1;1;0
12;5470;5482;1.629;0.0000833333333333333;1;0;4;0
12;5470;5482;1.633;0.0000166666666666667;0;0;1;0
12;5470;5482;1.638;0.0000166666666666667;0;0;0;1
12;5470;5482;1.642;0.0000166666666666667;0;0;1;0
11;5470;5481;1.646;0.0000333333333333333;0;1;1;0
10;5470;5480;1.65;0.000133333333333333;1;0;7;0
10;5470;5480;1.654;0.0000166666666666667;1;0;0;0
10;5470;5480;1.658;0.0000166666666666667;0;0;1;0
9;5470;5479;1.662;0.0000166666666666667;0;0;1;0
9;5470;5479;1.666;0.0000166666666666667;0;0;1;0
9;5470;5479;1.669;0.0000166666666666667;0;0;1;0
9;5470;5479;1.673;0.0000166666666666667;0;0;1;0
9;5470;5479;1.677;0.0000166666666666667;0;0;1;0
8;5470;5478;1.681;0.0000333333333333333;0;0;2;0
8;5470;5478;1.684;0.0000166666666666667;0;0;1;0
8;5470;5478;1.688;0;0;0;0;0
8;5470;5478;1.692;0.0000166666666666667;0;0;1;0
8;5470;5478;1.695;0;0;0;0;0
8;5470;5478;1.699;0.0000166666666666667;0;0;1;0
8;5470;5478;1.703;0;0;0;0;0
8;5470;5478;1.707;0.0000166666666666667;0;0;1;0
8;5470;5478;1.712;0.0000166666666666667;0;0;0;1
8;5470;5478;1.716;0.0000166666666666667;0;0;0;1
8;5470;5478;1.72;0.0000166666666666667;0;0;1;0
7;5470;5477;1.723;0.0000333333333333333;1;0;1;0
7;5470;5477;1.727;0.0000166666666666667;0;0;1;0
6;5470;5476;1.731;0.0000333333333333333;1;0;1;0
6;5470;5476;1.734;0;0;0;0;0
6;5470;5476;1.738;0;0;0;0;0
6;5470;5476;1.741;0.0000166666666666667;0;0;1;0
6;5470;5476;1.745;0;0;0;0;0
6;5470;5476;1.749;0;0;0;0;0
6;5470;5476;1.752;0;0;0;0;0
6;5470;5476;1.757;0;0;0;0;0
6;5470;5476;1.76;0;0;0;0;0
5;5470;5475;1.764;0.0000166666666666667;0;0;1;0
5;5470;5475;1.767;0.0000166666666666667;0;0;1;0
4;5470;5474;1.77;0.0000166666666666667;0;0;1;0
4;5470;5474;1.774;0;0;0;0;0
4;5470;5474;1.777;0.0000166666666666667;0;0;0;1
4;5470;5474;1.78;0;0;0;0;0
4;5470;5474;1.783;0;0;0;0;0
4;5470;5474;1.786;0;0;0;0;0
3;5470;5473;1.789;0.0000166666666666667;0;0;1;0
3;5470;5473;1.792;0;0;0;0;0
3;5470;5473;1.795;0.0000166666666666667;0;0;1;0
3;5470;5473;1.798;0.0000166666666666667;0;0;1;0
3;5470;5473;1.802;0.0000166666666666667;0;0;1;0
2;5470;5472;1.805;0.0000166666666666667;0;0;1;0
2;5470;5472;1.808;0;0;0;0;0
2;5470;5472;1.811;0.0000166666666666667;0;0;1;0
2;5470;5472;1.814;0;0;0;0;0
2;5470;5472;1.818;0;0;0;0;0
2;5470;5472;1.821;0.0000166666666666667;0;0;1;0
2;5470;5472;1.824;0;0;0;0;0
2;5470;5472;1.826;0.0000166666666666667;0;0;1;0
2;5470;5472;1.829;0.0000166666666666667;0;0;1;0
2;5470;5472;1.832;0;0;0;0;0
2;5470;5472;1.836;0;0;0;0;0
2;5470;5472;1.839;0;0;0;0;0
2;5470;5472;1.842;0;0;0;0;0
1;5470;5471;1.845;0;0;0;0;0
1;5470;5471;1.848;0;0;0;0;0
1;5470;5471;1.851;0.0000166666666666667;0;0;1;0
1;5470;5471;1.854;0;0;0;0;0
1;5470;5471;1.857;0.0000166666666666667;0;0;1;0
1;5470;5471;1.86;0;0;0;0;0
1;5470;5471;1.863;0;0;0;0;0
1;5470;5471;1.866;0.0000166666666666667;0;0;1;0
1;5470;5471;1.869;0.0000166666666666667;1;0;0;0
1;5470;5471;1.872;0;0;0;0;0
1;5470;5471;1.875;0;0;0;0;0
1;5470;5471;1.878;0;0;0;0;0
1;5470;5471;1.881;0;0;0;0;0
1;5470;5471;1.884;0;0;0;0;0
1;5470;5471;1.887;0;0;0;0;0
1;5470;5471;1.891;0.0000166666666666667;1;0;0;0
1;5470;5471;1.894;0.0000166666666666667;0;0;1;0
1;5470;5471;1.897;0;0;0;0;0
1;5470;5471;1.9;0.0000166666666666667;0;0;0;1
1;5470;5471;1.903;0;0;0;0;0
100;5664;5764;0.111;0.0927833333333333;4660;882;15;10
100;5664;5764;0.185;0.0250333333333333;1;781;8;712
100;5546;5646;0.257;0.0305666666666667;24;659;328;823
100;5546;5646;0.326;0.0325;13;996;248;693
100;5546;5646;0.384;0.0257333333333333;22;654;208;660
98;5546;5644;0.506;0.09;16;527;4339;518
97;5546;5643;0.577;0.0411166666666667;68;508;1384;507
96;5546;5642;0.648;0.04325;11;536;1571;477
91;5546;5637;0.845;0.173666666666667;229;366;9508;317
91;5546;5637;0.884;0.0142833333333333;8;368;106;375
87;5546;5633;1.004;0.0966;172;318;5034;272
79;5546;5625;1.123;0.101533333333333;102;189;5601;200
77;5546;5623;1.165;0.0247166666666667;30;195;1103;155
74;5546;5620;1.21;0.02845;14;152;1395;146
69;5546;5615;1.29;0.0629833333333333;99;110;3486;84
69;5546;5615;1.309;0.00425;4;107;36;108
65;5546;5611;1.343;0.0199333333333333;15;106;988;87
64;5546;5610;1.367;0.00965;56;122;306;95
61;5546;5607;1.397;0.01725;10;78;888;59
60;5546;5606;1.415;0.0045;14;102;91;63
55;5546;5601;1.462;0.035;51;41;1987;21
51;5546;5597;1.49;0.01645;86;26;854;21
48;5546;5594;1.508;0.00846666666666667;19;21;453;15
43;5546;5589;1.524;0.00751666666666667;29;10;408;4
40;5546;5586;1.535;0.00325;16;7;168;4
40;5546;5586;1.544;0.00035;1;9;5;6
39;5546;5585;1.552;0.000483333333333333;1;14;7;7
37;5546;5583;1.561;0.001;1;6;47;6
32;5546;5578;1.57;0.00261666666666667;8;4;143;2
30;5546;5576;1.579;0.0009;3;2;47;2
29;5546;5575;1.588;0.000266666666666667;0;3;11;2
26;5546;5572;1.597;0.00065;3;2;32;2
26;5546;5572;1.606;0.000133333333333333;1;2;2;3
24;5552;5576;1.614;0.00145;2;2;82;1
23;5552;5575;1.621;0.000133333333333333;1;1;4;2
22;5552;5574;1.63;0.0002;1;2;8;1
22;5552;5574;1.636;0.0001;1;1;3;1
21;5552;5573;1.643;0.00025;2;2;9;2
19;5552;5571;1.649;0.0002;0;1;10;1
18;5552;5570;1.655;0.000133333333333333;0;1;6;1
17;5552;5569;1.661;0.0001;1;0;4;1
17;5552;5569;1.666;0.00005;0;1;1;1
16;5552;5568;1.671;0.0001;1;0;4;1
16;5552;5568;1.675;0.0000166666666666667;0;0;0;1
15;5552;5567;1.68;0.0000333333333333333;0;0;1;1
15;5552;5567;1.685;0.0000333333333333333;0;1;0;1
15;5552;5567;1.69;0.0000333333333333333;0;1;0;1
14;5552;5566;1.695;0.0000333333333333333;0;0;1;1
13;5552;5565;1.699;0.0000333333333333333;1;0;1;0
13;5552;5565;1.704;0;0;0;0;0
13;5552;5565;1.708;0;0;0;0;0
13;5552;5565;1.713;0.0000333333333333333;0;1;1;0
11;5552;5563;1.717;0.000166666666666667;1;0;3;6
11;5552;5563;1.721;0.0000166666666666667;0;0;1;0
10;5552;5562;1.725;0.0000333333333333333;0;0;2;0
7;5552;5559;1.73;0.00005;0;0;3;0
7;5552;5559;1.735;0.0000166666666666667;0;0;1;0
7;5552;5559;1.74;0.0000333333333333333;0;1;1;0
7;5552;5559;1.745;0;0;0;0;0
7;5552;5559;1.749;0.0000166666666666667;0;0;0;1
7;5552;5559;1.753;0.0000166666666666667;0;0;1;0
7;5552;5559;1.757;0.0000166666666666667;0;0;0;1
7;5552;5559;1.76;0.0000166666666666667;0;0;1;0
7;5552;5559;1.764;0;0;0;0;0
6;5552;5558;1.768;0.0000166666666666667;0;0;1;0
6;5552;5558;1.771;0;0;0;0;0
5;5552;5557;1.775;0.0000166666666666667;0;0;1;0
5;5552;5557;1.778;0.0000166666666666667;0;0;1;0
5;5552;5557;1.782;0;0;0;0;0
4;5552;5556;1.785;0.0000166666666666667;0;0;1;0
4;5552;5556;1.788;0;0;0;0;0
4;5552;5556;1.792;0;0;0;0;0
3;5552;5555;1.795;0.0000166666666666667;0;0;1;0
3;5552;5555;1.798;0.0000333333333333333;0;0;2;0
3;5552;5555;1.801;0;0;0;0;0
3;5552;5555;1.805;0;0;0;0;0
3;5552;5555;1.808;0;0;0;0;0
2;5552;5554;1.811;0.0000166666666666667;0;0;1;0
2;5552;5554;1.814;0.0000166666666666667;0;0;1;0
2;5552;5554;1.818;0.0000166666666666667;0;0;1;0
2;5552;5554;1.821;0.0000166666666666667;0;0;1;0
2;5552;5554;1.824;0;0;0;0;0
2;5552;5554;1.827;0;0;0;0;0
2;5552;5554;1.83;0;0;0;0;0
2;5552;5554;1.833;0;0;0;0;0
2;5552;5554;1.837;0;0;0;0;0
1;5552;5553;1.84;0.0000166666666666667;0;0;1;0
1;5552;5553;1.843;0;0;0;0;0
1;5552;5553;1.846;0;0;0;0;0
1;5552;5553;1.849;0;0;0;0;0
1;5552;5553;1.852;0;0;0;0;0
1;5552;5553;1.855;0.0000166666666666667;0;0;1;0
1;5552;5553;1.858;0;0;0;0;0
1;5552;5553;1.861;0;0;0;0;0
1;5552;5553;1.864;0.0000166666666666667;0;0;1;0
1;5552;5553;1.868;0;0;0;0;0
1;5552;5553;1.87;0;0;0;0;0
1;5552;5553;1.873;0;0;0;0;0
1;5552;5553;1.876;0.0000166666666666667;0;0;0;1
1;5552;5553;1.879;0;0;0;0;0
1;5552;5553;1.883;0;0;0;0;0
1;5552;5553;1.886;0;0;0;0;0
1;5552;5553;1.889;0.0000166666666666667;0;0;1;0
1;5552;5553;1.892;0;0;0;0;0
1;5552;5553;1.895;0;0;0;0;0
1;5552;5553;1.898;0.0000166666666666667;0;0;1;0
1;5552;5553;1.901;0;0;0;0;0
1;5552;5553;1.904;0.0000166666666666667;0;0;1;0
1;5552;5553;1.907;0;0;0;0;0
1;5552;5553;1.91;0;0;0;0;0
1;5552;5553;1.913;0;0;0;0;0
1;5552;5553;1.916;0;0;0;0;0
1;5552;5553;1.92;0.0000166666666666667;0;0;1;0
1;5552;5553;1.923;0;0;0;0;0
1;5552;5553;1.926;0;0;0;0;0
1;5552;5553;1.929;0;0;0;0;0
1;5552;5553;1.932;0;0;0;0;0
1;5552;5553;1.935;0.0000333333333333333;0;0;1;1
1;5552;5553;1.938;0.0000166666666666667;0;0;1;0
1;5552;5553;1.941;0;0;0;0;0
100;4976;5076;0.079;0.0650333333333333;3312;565;15;10
100;4976;5076;0.137;0.0146666666666667;2;436;10;432
100;4976;5076;0.185;0.0160166666666667;1;459;9;492
100;4976;5076;0.232;0.0142333333333333;1;424;4;425
100;4976;5076;0.281;0.0149333333333333;1;450;4;441
99;4976;5075;0.474;0.1612;98;396;8716;462
98;4976;5074;0.534;0.0300166666666667;25;365;1044;367
98;4976;5074;0.576;0.0125;1;373;5;371
97;4976;5073;0.63;0.0255166666666667;56;355;775;345
95;4976;5071;0.781;0.123716666666667;196;339;6662;226
93;4976;5069;0.846;0.0394666666666667;36;286;1735;311
88;4976;5064;1.009;0.1404;1138;240;6886;160
86;4976;5062;1.06;0.0307166666666667;28;182;1461;172
83;5002;5085;1.102;0.0222666666666667;18;152;1009;157
82;5002;5084;1.139;0.0170833333333333;22;151;702;150
80;5002;5082;1.187;0.0281833333333333;21;164;1334;172
75;5002;5077;1.243;0.0394;90;81;2124;69
71;5002;5073;1.278;0.0203333333333333;6;63;1094;57
66;5002;5068;1.311;0.0203833333333333;21;43;1119;40
63;5002;5065;1.328;0.004;7;38;158;37
58;5024;5082;1.354;0.0133666666666667;48;26;711;17
56;5024;5080;1.372;0.00451666666666667;21;36;186;28
50;5024;5074;1.394;0.00778333333333333;11;23;419;14
48;5024;5072;1.415;0.00711666666666667;41;15;364;7
45;5024;5069;1.429;0.00243333333333333;8;9;115;14
43;5024;5067;1.441;0.00246666666666667;29;12;98;9
42;5024;5066;1.451;0.0011;16;7;38;5
41;5024;5065;1.46;0.00136666666666667;14;6;58;4
37;5024;5061;1.471;0.00253333333333333;11;4;135;2
36;5024;5060;1.478;0.0006;8;3;23;2
32;5024;5056;1.486;0.000933333333333333;10;2;42;2
29;5024;5053;1.494;0.000683333333333333;10;6;20;5
29;5024;5053;1.5;0.0003;7;3;6;2
27;5024;5051;1.507;0.00035;5;2;13;1
25;5024;5049;1.514;0.000516666666666667;5;2;23;1
24;5024;5048;1.521;0.000533333333333333;8;2;21;1
22;5024;5046;1.53;0.000283333333333333;4;1;11;1
19;5024;5043;1.536;0.0004;7;0;17;0
18;5024;5042;1.542;0.000133333333333333;2;0;5;1
18;5024;5042;1.547;0.0000333333333333333;0;1;0;1
17;5024;5041;1.553;0.0002;0;1;11;0
16;5024;5040;1.558;0.0000833333333333333;0;1;3;1
16;5024;5040;1.563;0.0000166666666666667;0;0;0;1
16;5024;5040;1.568;0.0000333333333333333;0;1;1;0
15;5024;5039;1.573;0.0000333333333333333;0;0;1;1
15;5024;5039;1.578;0.0000166666666666667;0;0;0;1
15;5024;5039;1.583;0.0000166666666666667;0;0;1;0
13;5024;5037;1.588;0.000116666666666667;1;0;5;1
13;5024;5037;1.592;0;0;0;0;0
13;5024;5037;1.597;0.0000166666666666667;0;0;0;1
13;5024;5037;1.602;0.0000333333333333333;0;1;1;0
13;5024;5037;1.606;0;0;0;0;0
12;5024;5036;1.61;0.00005;1;0;2;0
12;5024;5036;1.614;0.0000166666666666667;0;0;1;0
11;5024;5035;1.619;0.0000333333333333333;0;0;1;1
11;5024;5035;1.623;0.0000166666666666667;0;0;0;1
11;5024;5035;1.627;0.0000166666666666667;0;1;0;0
11;5024;5035;1.632;0;0;0;0;0
11;5024;5035;1.636;0;0;0;0;0
11;5024;5035;1.64;0.0000166666666666667;0;0;1;0
11;5024;5035;1.644;0;0;0;0;0
11;5024;5035;1.649;0.0000166666666666667;0;0;0;1
11;5024;5035;1.653;0.0000166666666666667;0;0;1;0
11;5024;5035;1.657;0;0;0;0;0
11;5024;5035;1.661;0.0000166666666666667;1;0;0;0
11;5024;5035;1.666;0.0000166666666666667;0;0;1;0
11;5024;5035;1.671;0.0000166666666666667;0;0;1;0
10;5024;5034;1.675;0.0000166666666666667;0;0;1;0
9;5024;5033;1.679;0.0000333333333333333;0;0;2;0
9;5024;5033;1.683;0;0;0;0;0
8;5024;5032;1.687;0.00005;0;0;1;2
8;5024;5032;1.691;0.0000166666666666667;0;0;1;0
8;5024;5032;1.695;0.0000166666666666667;0;0;1;0
8;5024;5032;1.699;0;0;0;0;0
8;5024;5032;1.703;0.0000166666666666667;0;0;1;0
7;5024;5031;1.707;0.0000166666666666667;0;0;1;0
6;5024;5030;1.711;0.0000166666666666667;0;0;1;0
6;5024;5030;1.715;0.0000166666666666667;0;0;1;0
6;5024;5030;1.718;0.0000166666666666667;0;1;0;0
6;5024;5030;1.723;0;0;0;0;0
5;5024;5029;1.726;0.0000333333333333333;0;0;1;1
4;5024;5028;1.73;0.0000166666666666667;0;0;1;0
4;5024;5028;1.733;0;0;0;0;0
4;5024;5028;1.737;0;0;0;0;0
4;5024;5028;1.742;0.0000166666666666667;0;0;1;0
4;5024;5028;1.746;0.0000166666666666667;0;1;0;0
4;5024;5028;1.751;0.0000166666666666667;0;0;1;0
4;5024;5028;1.755;0;0;0;0;0
3;5024;5027;1.761;0.0000166666666666667;0;0;1;0
3;5024;5027;1.769;0.0000166666666666667;0;0;1;0
3;5024;5027;1.773;0;0;0;0;0
3;5024;5027;1.776;0;0;0;0;0
3;5024;5027;1.781;0.0000166666666666667;0;0;1;0
3;5024;5027;1.786;0.0000166666666666667;0;0;1;0
3;5024;5027;1.79;0;0;0;0;0
3;5024;5027;1.795;0.0000166666666666667;0;0;1;0
3;5024;5027;1.799;0.0000166666666666667;0;0;0;1
3;5024;5027;1.804;0;0;0;0;0
3;5024;5027;1.809;0.0000166666666666667;0;0;1;0
3;5024;5027;1.813;0;0;0;0;0
3;5024;5027;1.816;0;0;0;0;0
2;5024;5026;1.82;0.0000166666666666667;0;0;1;0
2;5024;5026;1.825;0;0;0;0;0
2;5024;5026;1.829;0.0000166666666666667;0;0;1;0
2;5024;5026;1.832;0;0;0;0;0
2;5024;5026;1.838;0;0;0;0;0
2;5024;5026;1.842;0.0000166666666666667;0;0;1;0
2;5024;5026;1.845;0.0000166666666666667;0;0;1;0
2;5024;5026;1.848;0;0;0;0;0
2;5024;5026;1.851;0;0;0;0;0
2;5024;5026;1.854;0;0;0;0;0
2;5024;5026;1.857;0;0;0;0;0
2;5024;5026;1.86;0;0;0;0;0
2;5024;5026;1.863;0.0000166666666666667;0;0;0;1
2;5024;5026;1.867;0;0;0;0;0
2;5024;5026;1.87;0;0;0;0;0
2;5024;5026;1.873;0.0000166666666666667;0;0;1;0
2;5024;5026;1.876;0;0;0;0;0
1;5024;5025;1.879;0.0000166666666666667;0;0;1;0
1;5024;5025;1.882;0;0;0;0;0
100;1686;1786;0.015;0.00878333333333333;310;136;56;25
100;1686;1786;0.056;0.00131666666666667;1;37;4;37
100;1686;1786;0.08;0.000766666666666667;1;21;2;22
99;1686;1785;0.105;0.00403333333333333;3;30;155;54
99;1710;1809;0.128;0.00115;1;32;2;34
99;1710;1809;0.149;0.000866666666666667;1;29;2;20
99;1710;1809;0.168;0.000666666666666667;1;17;2;20
97;1726;1823;0.19;0.00221666666666667;7;14;99;13
93;1726;1819;0.209;0.0022;5;11;106;10
90;1726;1816;0.228;0.00118333333333333;7;10;44;10
88;1726;1814;0.249;0.00095;4;9;36;8
85;1728;1813;0.274;0.00213333333333333;7;9;100;12
84;1728;1812;0.297;0.0008;2;13;21;12
79;1728;1807;0.319;0.00303333333333333;10;7;160;5
76;1728;1804;0.333;0.00065;3;8;24;4
74;1728;1802;0.348;0.00045;1;5;17;4
71;1728;1799;0.363;0.000816666666666667;2;7;36;4
71;1728;1799;0.375;0.00025;1;3;5;6
67;1728;1795;0.388;0.000683333333333333;3;3;32;3
65;1728;1793;0.401;0.000333333333333333;1;5;9;5
63;1696;1759;0.413;0.000383333333333333;1;2;16;4
59;1696;1755;0.425;0.00035;1;2;16;2
58;1696;1754;0.436;0.000183333333333333;1;1;7;2
53;1696;1749;0.446;0.000333333333333333;1;3;15;1
48;1684;1732;0.454;0.000133333333333333;0;1;6;1
42;1684;1726;0.463;0.000266666666666667;1;1;14;0
40;1684;1724;0.471;0.0001;1;0;2;3
39;1684;1723;0.478;0.0000666666666666667;0;2;1;1
38;1684;1722;0.485;0.0000666666666666667;1;0;3;0
37;1684;1721;0.492;0.00005;0;1;2;0
35;1684;1719;0.499;0.0000666666666666667;0;1;3;0
33;1700;1733;0.506;0.0000666666666666667;1;0;3;0
29;1700;1729;0.513;0.000166666666666667;1;0;9;0
27;1706;1733;0.519;0.0000666666666666667;1;0;2;1
25;1706;1731;0.525;0.00005;1;0;2;0
25;1706;1731;0.53;0.0000166666666666667;0;0;1;0
23;1706;1729;0.536;0.00005;0;1;2;0
22;1706;1728;0.541;0.0000166666666666667;0;0;1;0
22;1706;1728;0.546;0.0000166666666666667;0;0;1;0
20;1706;1726;0.551;0.0000333333333333333;0;0;2;0
20;1706;1726;0.555;0;0;0;0;0
20;1706;1726;0.56;0.0000333333333333333;1;0;1;0
19;1704;1723;0.565;0.0000333333333333333;0;0;1;1
17;1704;1721;0.569;0.0000333333333333333;0;1;1;0
17;1704;1721;0.573;0.0000333333333333333;0;1;1;0
14;1704;1718;0.578;0.0000666666666666667;1;0;3;0
14;1704;1718;0.582;0.0000166666666666667;0;0;1;0
12;1704;1716;0.586;0.0000166666666666667;0;0;1;0
11;1704;1715;0.589;0.0000333333333333333;1;0;1;0
11;1728;1739;0.593;0.0000166666666666667;0;0;0;1
10;1728;1738;0.597;0.0000166666666666667;0;0;1;0
10;1728;1738;0.601;0;0;0;0;0
10;1728;1738;0.604;0;0;0;0;0
10;1728;1738;0.607;0.0000166666666666667;0;0;1;0
9;1728;1737;0.612;0.0000333333333333333;0;0;2;0
9;1728;1737;0.615;0;0;0;0;0
8;1728;1736;0.619;0.0000166666666666667;0;0;1;0
8;1728;1736;0.624;0;0;0;0;0
7;1728;1735;0.627;0.0000166666666666667;0;0;1;0
7;1728;1735;0.631;0.0000166666666666667;0;0;1;0
7;1728;1735;0.635;0;0;0;0;0
7;1728;1735;0.638;0.0000166666666666667;0;0;0;1
7;1728;1735;0.642;0.0000166666666666667;0;0;1;0
7;1728;1735;0.645;0.0000166666666666667;0;0;0;1
7;1728;1735;0.648;0.0000166666666666667;0;0;1;0
7;1728;1735;0.651;0;0;0;0;0
7;1728;1735;0.654;0;0;0;0;0
6;1728;1734;0.658;0;0;0;0;0
6;1728;1734;0.661;0;0;0;0;0
6;1728;1734;0.664;0.0000166666666666667;0;0;0;1
5;1728;1733;0.668;0.0000166666666666667;0;0;1;0
3;1728;1731;0.671;0.0000166666666666667;0;0;1;0
3;1728;1731;0.674;0;0;0;0;0
2;1728;1730;0.677;0.0000166666666666667;0;0;1;0
2;1728;1730;0.68;0;0;0;0;0
2;1728;1730;0.683;0.0000166666666666667;0;0;1;0
2;1728;1730;0.686;0;0;0;0;0
2;1728;1730;0.689;0;0;0;0;0
2;1728;1730;0.692;0;0;0;0;0
2;1728;1730;0.696;0;0;0;0;0
2;1728;1730;0.698;0;0;0;0;0
1;1728;1729;0.701;0.0000166666666666667;0;0;1;0
1;1728;1729;0.703;0;0;0;0;0
1;1728;1729;0.706;0;0;0;0;0
1;1728;1729;0.708;0;0;0;0;0
1;1728;1729;0.711;0;0;0;0;0
1;1728;1729;0.715;0;0;0;0;0
1;1728;1729;0.717;0;0;0;0;0
1;1728;1729;0.72;0;0;0;0;0
1;1728;1729;0.723;0;0;0;0;0
1;1728;1729;0.725;0;0;0;0;0
1;1728;1729;0.728;0;0;0;0;0
1;1728;1729;0.731;0;0;0;0;0
1;1728;1729;0.733;0;0;0;0;0
1;1728;1729;0.736;0;0;0;0;0
1;1728;1729;0.739;0;0;0;0;0
1;1728;1729;0.741;0.0000166666666666667;0;0;1;0
1;1728;1729;0.744;0;0;0;0;0
1;1728;1729;0.747;0;0;0;0;0
1;1728;1729;0.749;0;0;0;0;0
1;1728;1729;0.752;0;0;0;0;0
1;1728;1729;0.755;0;0;0;0;0
1;1728;1729;0.757;0;0;0;0;0
1;1728;1729;0.76;0;0;0;0;0
1;1728;1729;0.763;0;0;0;0;0
1;1728;1729;0.766;0;0;0;0;0
1;1728;1729;0.768;0;0;0;0;0
1;1728;1729;0.771;0;0;0;0;0
1;1728;1729;0.774;0;0;0;0;0
1;1728;1729;0.776;0;0;0;0;0
1;1728;1729;0.779;0;0;0;0;0
1;1728;1729;0.781;0;0;0;0;0
1;1728;1729;0.784;0.0000166666666666667;0;0;1;0
1;1728;1729;0.787;0.0000166666666666667;0;0;1;0
1;1728;1729;0.79;0;0;0;0;0
1;1728;1729;0.792;0;0;0;0;0
1;1728;1729;0.795;0;0;0;0;0
1;1728;1729;0.798;0;0;0;0;0
1;1728;1729;0.8;0;0;0;0;0
1;1728;1729;0.803;0.0000166666666666667;0;0;1;0
100;1676;1776;0.013;0.00776666666666667;313;142;7;4
100;1676;1776;0.058;0.00111666666666667;1;30;2;34
100;1676;1776;0.08;0.00085;0;19;4;28
99;1676;1775;0.108;0.00433333333333333;1;19;163;77
99;1676;1775;0.132;0.000883333333333333;1;18;3;31
98;1676;1774;0.154;0.00188333333333333;5;23;71;14
97;1676;1773;0.178;0.00105;3;16;31;13
96;1676;1772;0.199;0.00181666666666667;6;23;60;20
95;1676;1771;0.224;0.00211666666666667;5;21;78;23
94;1676;1770;0.25;0.0013;4;20;37;17
91;1676;1767;0.277;0.00261666666666667;6;16;120;15
90;1676;1766;0.3;0.00103333333333333;6;10;39;7
87;1676;1763;0.32;0.0017;8;13;69;12
85;1676;1761;0.338;0.000816666666666667;4;7;32;6
82;1676;1758;0.354;0.000866666666666667;6;8;33;5
79;1676;1755;0.37;0.000983333333333333;2;5;48;4
73;1676;1749;0.386;0.0016;8;5;80;3
69;1676;1745;0.399;0.00035;1;3;15;2
64;1694;1758;0.41;0.0004;2;2;17;3
63;1694;1757;0.422;0.000216666666666667;1;2;8;2
62;1694;1756;0.432;0.000166666666666667;1;2;5;2
59;1694;1753;0.443;0.000216666666666667;1;2;8;2
57;1694;1751;0.453;0.000116666666666667;0;1;5;1
56;1696;1752;0.462;0.000166666666666667;1;4;4;1
54;1704;1758;0.471;0.000116666666666667;1;1;4;1
51;1704;1755;0.48;0.000166666666666667;1;1;6;2
49;1704;1753;0.488;0.0000833333333333333;0;1;3;1
47;1704;1751;0.496;0.000166666666666667;0;1;5;4
45;1708;1753;0.505;0.0000833333333333333;1;0;3;1
43;1708;1751;0.513;0.0000833333333333333;1;0;3;1
41;1708;1749;0.52;0.0000666666666666667;0;1;3;0
38;1708;1746;0.527;0.0000833333333333333;0;1;3;1
37;1708;1745;0.534;0.0000666666666666667;1;0;3;0
36;1708;1744;0.541;0.0000666666666666667;1;0;2;1
33;1708;1741;0.548;0.0000833333333333333;1;0;3;1
32;1708;1740;0.555;0.0000833333333333333;1;0;3;1
30;1706;1736;0.561;0.00005;1;0;2;0
29;1706;1735;0.567;0.00005;0;1;2;0
24;1706;1730;0.573;0.0000666666666666667;1;0;2;1
24;1706;1730;0.579;0.0000333333333333333;0;1;1;0
22;1706;1728;0.584;0.0000666666666666667;1;0;3;0
20;1706;1726;0.589;0.0000333333333333333;0;0;2;0
19;1706;1725;0.594;0.00005;1;0;2;0
19;1706;1725;0.599;0.0000333333333333333;1;0;1;0
19;1706;1725;0.604;0.0000166666666666667;0;0;1;0
18;1706;1724;0.608;0.0000166666666666667;0;0;1;0
18;1706;1724;0.613;0.0000166666666666667;1;0;0;0
17;1706;1723;0.618;0.0000166666666666667;0;0;1;0
14;1706;1720;0.623;0.0000166666666666667;0;0;1;0
13;1706;1719;0.627;0;0;0;0;0
13;1706;1719;0.63;0.0000166666666666667;1;0;0;0
13;1706;1719;0.634;0;0;0;0;0
13;1706;1719;0.637;0;0;0;0;0
12;1706;1718;0.64;0;0;0;0;0
12;1706;1718;0.645;0;0;0;0;0
10;1706;1716;0.648;0.0000166666666666667;0;0;1;0
10;1706;1716;0.652;0.0000166666666666667;0;0;1;0
10;1706;1716;0.656;0.0000166666666666667;0;0;0;1
10;1706;1716;0.659;0.0000166666666666667;0;0;1;0
10;1706;1716;0.663;0;0;0;0;0
10;1706;1716;0.667;0.0000166666666666667;0;0;1;0
9;1706;1715;0.67;0.0000166666666666667;0;0;1;0
8;1706;1714;0.674;0.00005;1;0;2;0
8;1706;1714;0.678;0.0000166666666666667;0;0;1;0
8;1706;1714;0.681;0;0;0;0;0
7;1706;1713;0.684;0.0000166666666666667;0;0;1;0
7;1706;1713;0.687;0;0;0;0;0
7;1706;1713;0.69;0.0000166666666666667;0;1;0;0
6;1706;1712;0.693;0.0000166666666666667;0;0;1;0
6;1706;1712;0.696;0;0;0;0;0
6;1706;1712;0.699;0;0;0;0;0
5;1706;1711;0.702;0;0;0;0;0
5;1706;1711;0.705;0.0000166666666666667;1;0;0;0
4;1706;1710;0.708;0.0000166666666666667;0;0;1;0
4;1706;1710;0.71;0;0;0;0;0
4;1706;1710;0.714;0.0000166666666666667;0;0;1;0
4;1706;1710;0.716;0;0;0;0;0
4;1706;1710;0.719;0;0;0;0;0
4;1706;1710;0.722;0;0;0;0;0
4;1706;1710;0.725;0;0;0;0;0
4;1706;1710;0.727;0;0;0;0;0
4;1706;1710;0.73;0.0000166666666666667;0;0;1;0
4;1706;1710;0.733;0;0;0;0;0
4;1706;1710;0.735;0;0;0;0;0
4;1706;1710;0.738;0;0;0;0;0
4;1706;1710;0.741;0.0000166666666666667;0;0;1;0
4;1706;1710;0.743;0;0;0;0;0
4;1706;1710;0.746;0;0;0;0;0
4;1706;1710;0.749;0;0;0;0;0
4;1706;1710;0.752;0;0;0;0;0
4;1706;1710;0.755;0;0;0;0;0
4;1706;1710;0.758;0.0000166666666666667;0;0;1;0
4;1706;1710;0.76;0;0;0;0;0
3;1706;1709;0.763;0.0000166666666666667;0;0;1;0
3;1706;1709;0.766;0.0000166666666666667;0;0;1;0
2;1706;1708;0.769;0;0;0;0;0
2;1706;1708;0.771;0;0;0;0;0
2;1706;1708;0.774;0;0;0;0;0
2;1706;1708;0.776;0;0;0;0;0
2;1706;1708;0.779;0;0;0;0;0
2;1706;1708;0.781;0;0;0;0;0
2;1706;1708;0.784;0;0;0;0;0
2;1706;1708;0.786;0;0;0;0;0
2;1706;1708;0.789;0.0000166666666666667;0;0;1;0
2;1706;1708;0.791;0;0;0;0;0
2;1706;1708;0.793;0;0;0;0;0
2;1706;1708;0.796;0;0;0;0;0
2;1706;1708;0.799;0;0;0;0;0
2;1706;1708;0.803;0;0;0;0;0
2;1706;1708;0.806;0;0;0;0;0
2;1706;1708;0.809;0;0;0;0;0
2;1706;1708;0.812;0;0;0;0;0
2;1706;1708;0.814;0;0;0;0;0
2;1706;1708;0.818;0;0;0;0;0
1;1706;1707;0.821;0;0;0;0;0
1;1706;1707;0.824;0;0;0;0;0
1;1706;1707;0.828;0.0000166666666666667;1;0;0;0
1;1706;1707;0.831;0;0;0;0;0
1;1706;1707;0.833;0;0;0;0;0
1;1706;1707;0.837;0;0;0;0;0
100;1604;1704;0.009;0.0062;247;114;7;4
100;1604;1704;0.048;0.00103333333333333;0;29;3;30
100;1620;1720;0.078;0.00155;4;19;7;63
100;1620;1720;0.106;0.00163333333333333;2;29;5;62
99;1620;1719;0.135;0.00315;7;15;153;14
98;1620;1718;0.162;0.000966666666666667;1;14;24;19
98;1624;1722;0.186;0.000733333333333333;1;19;7;17
96;1624;1720;0.21;0.00141666666666667;4;12;59;10
93;1624;1717;0.235;0.00143333333333333;7;14;54;11
89;1624;1713;0.256;0.00156666666666667;2;8;77;7
86;1624;1710;0.275;0.00106666666666667;2;8;47;7
82;1624;1706;0.293;0.000583333333333333;1;5;23;6
80;1624;1704;0.31;0.000466666666666667;1;5;17;5
76;1624;1700;0.326;0.00055;1;5;20;7
74;1624;1698;0.34;0.000433333333333333;0;5;15;6
71;1624;1695;0.358;0.000366666666666667;1;6;11;4
67;1624;1691;0.372;0.000916666666666667;3;5;42;5
62;1624;1686;0.384;0.000366666666666667;0;3;17;2
56;1624;1680;0.395;0.0003;1;1;14;2
53;1624;1677;0.406;0.0004;0;1;21;2
50;1652;1702;0.416;0.0002;1;2;7;2
48;1662;1710;0.426;0.000183333333333333;1;2;6;2
45;1662;1707;0.436;0.00015;1;1;7;0
42;1662;1704;0.444;0.00015;0;1;7;1
36;1662;1698;0.453;0.000133333333333333;1;0;4;3
33;1662;1695;0.46;0.0000833333333333333;1;0;3;1
33;1662;1695;0.466;0.0000333333333333333;0;1;1;0
33;1670;1703;0.472;0.00005;1;0;2;0
31;1670;1701;0.478;0.00005;1;0;2;0
29;1670;1699;0.484;0.0000666666666666667;1;0;3;0
28;1690;1718;0.491;0.0000333333333333333;0;0;2;0
26;1690;1716;0.497;0.000116666666666667;1;1;4;1
26;1690;1716;0.503;0.0000333333333333333;0;0;1;1
26;1690;1716;0.508;0.0000333333333333333;1;0;1;0
25;1690;1715;0.513;0.00005;1;0;2;0
23;1690;1713;0.519;0.0000666666666666667;0;1;3;0
23;1690;1713;0.524;0.0000333333333333333;0;1;1;0
21;1690;1711;0.529;0.0000166666666666667;0;0;1;0
20;1690;1710;0.534;0.00005;1;0;2;0
20;1690;1710;0.539;0.00005;1;0;2;0
18;1690;1708;0.544;0.0000833333333333333;1;0;3;1
14;1690;1704;0.551;0.00005;0;0;3;0
13;1690;1703;0.556;0.00005;0;1;1;1
13;1690;1703;0.561;0;0;0;0;0
13;1690;1703;0.566;0.0000333333333333333;1;0;1;0
13;1690;1703;0.572;0.0000166666666666667;0;0;1;0
13;1690;1703;0.577;0.000233333333333333;0;0;14;0
13;1690;1703;0.582;0.0000166666666666667;0;0;1;0
13;1690;1703;0.588;0.0000333333333333333;1;0;1;0
13;1690;1703;0.593;0.0000333333333333333;1;0;1;0
13;1690;1703;0.599;0.0000166666666666667;0;0;1;0
13;1690;1703;0.606;0.0000333333333333333;0;1;0;1
13;1690;1703;0.615;0.0000333333333333333;1;0;1;0
12;1690;1702;0.621;0.0000333333333333333;1;0;1;0
12;1690;1702;0.628;0.0000333333333333333;1;0;1;0
12;1690;1702;0.638;0.0000166666666666667;0;0;1;0
12;1690;1702;0.644;0.0000166666666666667;0;0;1;0
12;1690;1702;0.649;0.0000166666666666667;0;0;1;0
12;1690;1702;0.656;0.00005;1;0;1;1
12;1690;1702;0.666;0.0000333333333333333;0;1;0;1
12;1690;1702;0.672;0.0000166666666666667;0;0;1;0
12;1690;1702;0.676;0.0000333333333333333;1;0;1;0
12;1690;1702;0.681;0.00005;1;0;2;0
11;1690;1701;0.688;0.0000666666666666667;0;1;2;1
10;1690;1700;0.693;0.00005;1;0;2;0
10;1690;1700;0.698;0.0000166666666666667;0;0;1;0
10;1690;1700;0.703;0.0000333333333333333;1;0;1;0
10;1690;1700;0.709;0;0;0;0;0
10;1690;1700;0.714;0.0000166666666666667;0;0;1;0
9;1690;1699;0.719;0.0000166666666666667;0;0;1;0
9;1690;1699;0.723;0.0000166666666666667;1;0;0;0
9;1690;1699;0.726;0.0000333333333333333;0;1;1;0
7;1690;1697;0.729;0.0000166666666666667;0;0;1;0
7;1690;1697;0.733;0;0;0;0;0
7;1690;1697;0.737;0.0000166666666666667;0;0;1;0
7;1690;1697;0.741;0.0000166666666666667;0;0;1;0
6;1690;1696;0.744;0.0000166666666666667;0;0;1;0
6;1690;1696;0.747;0.0000166666666666667;0;0;1;0
6;1690;1696;0.75;0.0000166666666666667;0;0;1;0
6;1690;1696;0.753;0.0000166666666666667;1;0;0;0
6;1690;1696;0.756;0.0000166666666666667;1;0;0;0
5;1690;1695;0.759;0.0000166666666666667;0;0;1;0
4;1690;1694;0.763;0;0;0;0;0
2;1690;1692;0.765;0.0000166666666666667;0;0;1;0
2;1690;1692;0.768;0;0;0;0;0
2;1690;1692;0.77;0;0;0;0;0
2;1690;1692;0.773;0.0000166666666666667;0;0;1;0
1;1690;1691;0.776;0.0000166666666666667;0;0;1;0
1;1690;1691;0.778;0;0;0;0;0
1;1690;1691;0.781;0;0;0;0;0
1;1690;1691;0.783;0;0;0;0;0
1;1690;1691;0.786;0.0000166666666666667;0;0;1;0
1;1690;1691;0.788;0.0000166666666666667;0;0;1;0
1;1690;1691;0.791;0;0;0;0;0
1;1690;1691;0.794;0.0000166666666666667;0;0;1;0
1;1690;1691;0.796;0;0;0;0;0
1;1690;1691;0.799;0;0;0;0;0
1;1690;1691;0.801;0;0;0;0;0
1;1690;1691;0.804;0;0;0;0;0
1;1690;1691;0.807;0;0;0;0;0
1;1690;1691;0.81;0.0000166666666666667;0;0;1;0
1;1690;1691;0.813;0;0;0;0;0
1;1690;1691;0.816;0;0;0;0;0
1;1690;1691;0.819;0.0000166666666666667;0;0;1;0
1;1690;1691;0.822;0;0;0;0;0
1;1690;1691;0.826;0.0000166666666666667;0;0;1;0
1;1690;1691;0.828;0.0000166666666666667;0;0;1;0
1;1690;1691;0.831;0;0;0;0;0
1;1690;1691;0.834;0;0;0;0;0
1;1690;1691;0.836;0.0000166666666666667;0;0;1;0
1;1690;1691;0.839;0;0;0;0;0
1;1690;1691;0.843;0.0000166666666666667;0;0;1;0
1;1690;1691;0.845;0.0000166666666666667;0;0;0;1
1;1690;1691;0.848;0;0;0;0;0
1;1690;1691;0.851;0;0;0;0;0
1;1690;1691;0.853;0;0;0;0;0
1;1690;1691;0.856;0;0;0;0;0
1;1690;1691;0.859;0;0;0;0;0
1;1690;1691;0.862;0;0;0;0;0
1;1690;1691;0.864;0;0;0;0;0
100;1600;1700;0.013;0.00948333333333333;441;116;7;5
100;1600;1700;0.051;0.00183333333333333;0;31;5;74
100;1600;1700;0.081;0.001;1;27;3;29
99;1596;1695;0.112;0.0039;12;34;142;46
97;1596;1693;0.135;0.00253333333333333;7;20;109;16
96;1596;1692;0.154;0.00103333333333333;3;16;32;11
92;1596;1688;0.172;0.00205;6;16;93;8
90;1596;1686;0.188;0.000833333333333333;2;9;31;8
85;1596;1681;0.205;0.00118333333333333;3;7;54;7
82;1618;1700;0.224;0.00128333333333333;5;10;39;23
76;1618;1694;0.24;0.00163333333333333;7;4;83;4
74;1618;1692;0.254;0.0009;4;6;38;6
71;1618;1689;0.266;0.000366666666666667;1;3;15;3
67;1618;1685;0.28;0.000633333333333333;3;3;28;4
66;1618;1684;0.293;0.0002;2;2;6;2
64;1618;1682;0.308;0.000383333333333333;1;4;16;2
62;1618;1680;0.322;0.000283333333333333;2;4;8;3
59;1618;1677;0.336;0.000316666666666667;1;3;9;6
58;1618;1676;0.353;0.000266666666666667;1;3;9;3
51;1618;1669;0.365;0.000533333333333333;4;2;25;1
50;1618;1668;0.374;0.0001;1;1;3;1
49;1618;1667;0.382;0.0000666666666666667;0;1;2;1
47;1618;1665;0.39;0.0001;1;0;4;1
44;1618;1662;0.398;0.000183333333333333;0;2;9;0
42;1618;1660;0.405;0.000133333333333333;1;1;4;2
40;1618;1658;0.413;0.00015;1;0;8;0
37;1618;1655;0.42;0.000133333333333333;2;1;4;1
34;1618;1652;0.427;0.000133333333333333;1;0;6;1
34;1618;1652;0.433;0.00005;0;1;2;0
31;1618;1649;0.44;0.0000666666666666667;0;0;4;0
29;1618;1647;0.446;0.0000333333333333333;0;0;2;0
28;1618;1646;0.452;0.0000333333333333333;0;0;2;0
27;1618;1645;0.458;0.00005;0;1;1;1
26;1614;1640;0.463;0.0000333333333333333;1;0;1;0
24;1614;1638;0.468;0.0000666666666666667;0;1;2;1
22;1614;1636;0.474;0.0001;0;3;3;0
20;1622;1642;0.478;0.0000333333333333333;0;0;1;1
18;1622;1640;0.483;0.0000166666666666667;0;0;1;0
15;1622;1637;0.487;0.0000166666666666667;0;0;1;0
15;1622;1637;0.491;0;0;0;0;0
13;1622;1635;0.495;0.0000166666666666667;0;0;1;0
11;1622;1633;0.498;0.0000166666666666667;0;0;1;0
11;1622;1633;0.502;0;0;0;0;0
11;1622;1633;0.505;0.0000166666666666667;0;0;1;0
10;1622;1632;0.509;0;0;0;0;0
10;1622;1632;0.513;0.0000166666666666667;0;0;1;0
10;1622;1632;0.516;0;0;0;0;0
10;1622;1632;0.519;0.0000166666666666667;0;0;1;0
10;1622;1632;0.523;0.0000166666666666667;1;0;0;0
10;1622;1632;0.527;0.0000166666666666667;0;0;1;0
10;1622;1632;0.53;0.0000166666666666667;0;0;0;1
10;1622;1632;0.533;0.0000166666666666667;0;0;1;0
10;1622;1632;0.537;0.0000166666666666667;0;1;0;0
9;1622;1631;0.54;0.0000166666666666667;0;0;1;0
9;1622;1631;0.544;0;0;0;0;0
8;1622;1630;0.547;0.0000166666666666667;0;0;1;0
8;1622;1630;0.551;0.0000166666666666667;0;0;1;0
8;1622;1630;0.554;0;0;0;0;0
8;1622;1630;0.558;0.0000166666666666667;0;0;1;0
6;1622;1628;0.561;0.0000166666666666667;0;0;1;0
3;1622;1625;0.564;0.0000166666666666667;0;0;1;0
3;1622;1625;0.566;0.0000166666666666667;0;0;0;1
3;1622;1625;0.569;0;0;0;0;0
3;1622;1625;0.571;0;0;0;0;0
3;1622;1625;0.575;0.0000166666666666667;0;0;0;1
3;1622;1625;0.577;0.0000166666666666667;0;0;1;0
2;1622;1624;0.58;0;0;0;0;0
2;1622;1624;0.583;0;0;0;0;0
2;1622;1624;0.585;0;0;0;0;0
2;1622;1624;0.588;0.0000166666666666667;0;0;1;0
2;1622;1624;0.59;0;0;0;0;0
2;1622;1624;0.593;0.0000166666666666667;0;1;0;0
2;1622;1624;0.596;0;0;0;0;0
2;1622;1624;0.598;0;0;0;0;0
2;1622;1624;0.601;0;0;0;0;0
2;1622;1624;0.604;0.0000166666666666667;0;0;1;0
2;1622;1624;0.607;0;0;0;0;0
2;1622;1624;0.61;0;0;0;0;0
1;1622;1623;0.612;0.0000166666666666667;0;1;0;0
1;1622;1623;0.614;0;0;0;0;0
1;1622;1623;0.617;0;0;0;0;0
1;1622;1623;0.619;0;0;0;0;0
1;1622;1623;0.622;0;0;0;0;0
1;1622;1623;0.625;0.0000166666666666667;0;0;0;1
1;1622;1623;0.628;0;0;0;0;0
1;1622;1623;0.63;0;0;0;0;0
1;1622;1623;0.632;0;0;0;0;0
1;1622;1623;0.635;0;0;0;0;0
1;1622;1623;0.637;0;0;0;0;0
1;1622;1623;0.64;0;0;0;0;0
1;1622;1623;0.642;0;0;0;0;0
1;1622;1623;0.645;0;0;0;0;0
1;1622;1623;0.647;0;0;0;0;0
1;1622;1623;0.649;0.0000166666666666667;0;1;0;0
1;1622;1623;0.652;0;0;0;0;0
1;1622;1623;0.654;0;0;0;0;0
1;1622;1623;0.656;0;0;0;0;0
1;1622;1623;0.659;0;0;0;0;0
1;1622;1623;0.661;0;0;0;0;0
1;1622;1623;0.664;0;0;0;0;0
1;1622;1623;0.666;0;0;0;0;0
1;1622;1623;0.669;0;0;0;0;0
1;1622;1623;0.671;0;0;0;0;0
1;1622;1623;0.674;0;0;0;0;0
1;1622;1623;0.676;0.0000166666666666667;0;1;0;0
1;1622;1623;0.679;0;0;0;0;0
1;1622;1623;0.681;0;0;0;0;0
1;1622;1623;0.683;0;0;0;0;0
1;1622;1623;0.686;0;0;0;0;0
1;1622;1623;0.688;0;0;0;0;0
1;1622;1623;0.691;0;0;0;0;0
1;1622;1623;0.694;0;0;0;0;0
1;1622;1623;0.697;0;0;0;0;0
1;1622;1623;0.699;0.0000166666666666667;0;0;1;0
1;1622;1623;0.702;0;0;0;0;0
1;1622;1623;0.704;0;0;0;0;0
1;1622;1623;0.707;0;0;0;0;0
1;1622;1623;0.71;0;0;0;0;0
1;1622;1623;0.713;0;0;0;0;0
1;1622;1623;0.715;0;0;0;0;0
100;1688;1788;0.012;0.0079;335;129;6;4
100;1688;1788;0.047;0.00135;0;38;4;39
100;1688;1788;0.071;0.000933333333333333;0;27;3;26
100;1688;1788;0.094;0.00085;1;20;2;28
100;1688;1788;0.116;0.00075;0;21;2;22
100;1662;1762;0.138;0.00085;0;21;2;28
100;1680;1780;0.161;0.0009;0;24;2;28
96;1680;1776;0.187;0.00505;6;29;204;64
94;1668;1762;0.208;0.00313333333333333;33;23;111;21
93;1668;1761;0.23;0.00148333333333333;9;23;39;18
90;1668;1758;0.256;0.00205;7;19;87;10
85;1668;1753;0.279;0.00285;15;22;123;11
84;1668;1752;0.299;0.00085;7;8;30;6
82;1668;1750;0.314;0.00123333333333333;10;10;50;4
80;1668;1748;0.329;0.000633333333333333;4;5;26;3
77;1668;1745;0.343;0.000566666666666667;4;5;22;3
76;1668;1744;0.359;0.000566666666666667;5;4;20;5
73;1682;1755;0.374;0.000866666666666667;8;5;38;1
72;1682;1754;0.388;0.00045;6;5;12;4
69;1682;1751;0.4;0.000316666666666667;3;3;11;2
68;1682;1750;0.412;0.00035;3;2;15;1
65;1682;1747;0.424;0.000333333333333333;2;2;14;2
59;1682;1741;0.435;0.0005;2;1;27;0
56;1722;1778;0.444;0.000166666666666667;1;1;7;1
55;1722;1777;0.454;0.0000833333333333333;1;1;3;0
54;1722;1776;0.463;0.0001;1;2;2;1
52;1722;1774;0.472;0.000116666666666667;0;1;6;0
47;1722;1769;0.481;0.000166666666666667;2;1;7;0
46;1722;1768;0.489;0.00005;0;0;3;0
45;1722;1767;0.497;0.00005;1;0;1;1
44;1722;1766;0.505;0.0000666666666666667;1;0;2;1
36;1722;1758;0.513;0.000183333333333333;0;1;7;3
34;1722;1756;0.519;0.0000666666666666667;0;1;3;0
32;1722;1754;0.526;0.0000166666666666667;0;0;1;0
29;1722;1751;0.532;0.0000666666666666667;1;0;3;0
26;1722;1748;0.538;0.00005;0;0;3;0
24;1722;1746;0.543;0.0000333333333333333;0;0;2;0
24;1722;1746;0.548;0;0;0;0;0
22;1722;1744;0.553;0.0000166666666666667;0;0;1;0
22;1722;1744;0.558;0.0000333333333333333;1;0;1;0
21;1722;1743;0.563;0.0000166666666666667;0;0;1;0
18;1722;1740;0.568;0.0000166666666666667;0;0;1;0
17;1722;1739;0.572;0.0000333333333333333;1;0;1;0
16;1722;1738;0.576;0.0000333333333333333;0;1;1;0
15;1722;1737;0.58;0.0000166666666666667;0;0;1;0
15;1722;1737;0.584;0;0;0;0;0
14;1722;1736;0.588;0.0000166666666666667;0;0;1;0
14;1722;1736;0.592;0;0;0;0;0
13;1722;1735;0.596;0.0000333333333333333;1;0;1;0
12;1722;1734;0.599;0.00005;1;0;2;0
12;1722;1734;0.604;0;0;0;0;0
10;1722;1732;0.607;0;0;0;0;0
10;1722;1732;0.611;0.0000166666666666667;0;0;1;0
10;1722;1732;0.614;0.0000166666666666667;0;0;1;0
9;1722;1731;0.617;0.0000166666666666667;0;0;1;0
8;1722;1730;0.621;0.0000333333333333333;1;0;1;0
8;1722;1730;0.625;0.0000166666666666667;0;0;1;0
8;1722;1730;0.628;0;0;0;0;0
8;1722;1730;0.632;0.0000166666666666667;1;0;0;0
8;1722;1730;0.635;0.0000166666666666667;0;0;0;1
8;1722;1730;0.638;0.0000333333333333333;0;1;1;0
8;1722;1730;0.643;0.0000166666666666667;0;0;1;0
8;1722;1730;0.646;0.0000166666666666667;0;0;1;0
8;1722;1730;0.65;0.0000166666666666667;0;0;1;0
8;1722;1730;0.653;0;0;0;0;0
8;1722;1730;0.656;0.0000166666666666667;0;0;0;1
8;1722;1730;0.66;0.0000166666666666667;0;0;1;0
8;1722;1730;0.664;0.0000166666666666667;0;1;0;0
8;1722;1730;0.668;0;0;0;0;0
8;1722;1730;0.672;0;0;0;0;0
8;1722;1730;0.676;0.0000166666666666667;0;0;0;1
7;1722;1729;0.681;0.0000166666666666667;0;0;1;0
7;1722;1729;0.686;0.0000166666666666667;0;0;0;1
6;1722;1728;0.691;0.0000166666666666667;0;0;1;0
5;1722;1727;0.694;0.0000333333333333333;1;0;1;0
4;1722;1726;0.699;0;0;0;0;0
3;1722;1725;0.703;0;0;0;0;0
3;1722;1725;0.706;0.0000166666666666667;0;0;1;0
3;1722;1725;0.709;0.0000166666666666667;0;0;1;0
3;1722;1725;0.714;0.0000166666666666667;1;0;0;0
3;1722;1725;0.717;0;0;0;0;0
3;1722;1725;0.722;0;0;0;0;0
3;1722;1725;0.726;0;0;0;0;0
3;1722;1725;0.73;0;0;0;0;0
3;1722;1725;0.734;0;0;0;0;0
2;1722;1724;0.739;0.0000166666666666667;0;0;1;0
1;1722;1723;0.743;0;0;0;0;0
1;1722;1723;0.746;0;0;0;0;0
1;1722;1723;0.749;0.0000166666666666667;0;0;1;0
1;1722;1723;0.752;0;0;0;0;0
1;1722;1723;0.755;0;0;0;0;0
1;1722;1723;0.758;0;0;0;0;0
1;1722;1723;0.76;0.0000166666666666667;0;0;0;1
1;1722;1723;0.763;0;0;0;0;0
1;1722;1723;0.765;0;0;0;0;0
1;1722;1723;0.768;0;0;0;0;0
1;1722;1723;0.77;0.0000166666666666667;0;0;1;0
1;1722;1723;0.773;0.0000166666666666667;0;0;0;1
1;1722;1723;0.775;0;0;0;0;0
1;1722;1723;0.778;0;0;0;0;0
1;1722;1723;0.78;0;0;0;0;0
1;1722;1723;0.783;0.0000166666666666667;1;0;0;0
1;1722;1723;0.785;0;0;0;0;0
1;1722;1723;0.788;0;0;0;0;0
1;1722;1723;0.79;0;0;0;0;0
1;1722;1723;0.793;0;0;0;0;0
1;1722;1723;0.795;0;0;0;0;0
1;1722;1723;0.798;0;0;0;0;0
1;1722;1723;0.801;0;0;0;0;0
1;1722;1723;0.804;0;0;0;0;0
1;1722;1723;0.806;0;0;0;0;0
1;1722;1723;0.809;0.0000166666666666667;0;0;1;0
1;1722;1723;0.812;0.0000166666666666667;0;1;0;0
1;1722;1723;0.814;0;0;0;0;0
1;1722;1723;0.817;0;0;0;0;0
1;1722;1723;0.819;0.0000166666666666667;1;0;0;0
1;1722;1723;0.822;0;0;0;0;0
1;1722;1723;0.825;0;0;0;0;0
1;1722;1723;0.828;0;0;0;0;0
1;1722;1723;0.831;0;0;0;0;0
100;1654;1754;0.008;0.0052;215;87;6;4
100;1654;1754;0.04;0.000716666666666667;0;20;3;20
100;1654;1754;0.06;0.000966666666666667;1;22;3;32
100;1656;1756;0.082;0.00233333333333333;4;38;16;82
100;1656;1756;0.105;0.00075;2;17;9;17
99;1656;1755;0.128;0.0028;2;17;133;16
98;1656;1754;0.147;0.00136666666666667;3;13;52;14
98;1656;1754;0.164;0.000816666666666667;4;23;8;14
98;1656;1754;0.182;0.000633333333333333;2;14;8;14
98;1656;1754;0.2;0.000633333333333333;2;14;8;14
97;1656;1753;0.218;0.00131666666666667;4;24;29;22
94;1656;1750;0.235;0.0013;4;12;51;11
93;1656;1749;0.25;0.000916666666666667;2;12;30;11
87;1656;1743;0.267;0.0014;2;8;66;8
85;1656;1741;0.282;0.001;3;12;35;10
78;1656;1734;0.296;0.00133333333333333;6;12;48;14
73;1656;1729;0.309;0.0009;5;4;41;4
73;1656;1729;0.321;0.00025;1;5;3;6
73;1660;1733;0.332;0.000183333333333333;0;4;3;4
64;1660;1724;0.344;0.00111666666666667;3;2;61;1
59;1660;1719;0.355;0.000483333333333333;3;3;22;1
58;1660;1718;0.364;0.000116666666666667;0;2;4;1
54;1660;1714;0.374;0.000133333333333333;0;1;6;1
50;1660;1710;0.382;0.000133333333333333;1;0;6;1
48;1660;1708;0.391;0.0000833333333333333;1;0;3;1
43;1660;1703;0.399;0.0001;1;0;4;1
42;1660;1702;0.408;0.0000333333333333333;0;0;2;0
37;1660;1697;0.417;0.0000666666666666667;0;0;4;0
33;1660;1693;0.426;0.0001;0;0;3;3
30;1660;1690;0.434;0.0000833333333333333;0;1;3;1
26;1660;1686;0.442;0.00005;0;0;3;0
25;1660;1685;0.448;0.00005;0;0;2;1
23;1660;1683;0.454;0.0000333333333333333;0;0;2;0
22;1660;1682;0.462;0.0000333333333333333;0;1;1;0
19;1660;1679;0.467;0.0000666666666666667;0;1;3;0
16;1660;1676;0.473;0.0000666666666666667;1;0;3;0
15;1654;1669;0.478;0.00005;1;0;2;0
14;1654;1668;0.484;0.0000333333333333333;1;0;1;0
13;1654;1667;0.489;0.0000166666666666667;0;0;0;1
12;1654;1666;0.494;0.0000166666666666667;0;0;1;0
12;1654;1666;0.498;0;0;0;0;0
12;1654;1666;0.502;0.0000166666666666667;0;0;1;0
11;1654;1665;0.506;0.0000166666666666667;0;0;0;1
11;1654;1665;0.509;0;0;0;0;0
10;1654;1664;0.512;0.0000166666666666667;0;0;1;0
8;1654;1662;0.515;0.0000166666666666667;0;0;1;0
7;1654;1661;0.519;0;0;0;0;0
7;1654;1661;0.522;0;0;0;0;0
6;1654;1660;0.525;0.0000333333333333333;0;0;2;0
6;1654;1660;0.528;0.0000166666666666667;0;1;0;0
6;1654;1660;0.531;0;0;0;0;0
6;1654;1660;0.534;0.0000166666666666667;0;0;1;0
6;1654;1660;0.537;0;0;0;0;0
6;1654;1660;0.54;0;0;0;0;0
6;1654;1660;0.543;0;0;0;0;0
6;1654;1660;0.546;0.0000166666666666667;0;0;0;1
6;1654;1660;0.55;0;0;0;0;0
5;1654;1659;0.552;0.0000166666666666667;0;0;1;0
4;1654;1658;0.555;0;0;0;0;0
3;1654;1657;0.558;0.0000166666666666667;0;0;1;0
3;1654;1657;0.56;0;0;0;0;0
3;1654;1657;0.563;0;0;0;0;0
2;1654;1656;0.566;0.0000166666666666667;0;0;1;0
2;1654;1656;0.569;0;0;0;0;0
2;1654;1656;0.572;0.0000166666666666667;0;0;1;0
2;1654;1656;0.575;0;0;0;0;0
2;1654;1656;0.578;0;0;0;0;0
2;1654;1656;0.58;0;0;0;0;0
2;1654;1656;0.583;0;0;0;0;0
2;1654;1656;0.585;0;0;0;0;0
2;1654;1656;0.589;0;0;0;0;0
2;1654;1656;0.591;0;0;0;0;0
2;1654;1656;0.595;0.0000166666666666667;0;0;1;0
2;1654;1656;0.598;0;0;0;0;0
2;1654;1656;0.601;0;0;0;0;0
2;1654;1656;0.604;0;0;0;0;0
2;1654;1656;0.608;0;0;0;0;0
2;1654;1656;0.612;0;0;0;0;0
2;1654;1656;0.615;0;0;0;0;0
2;1654;1656;0.619;0;0;0;0;0
2;1654;1656;0.621;0;0;0;0;0
2;1654;1656;0.624;0;0;0;0;0
2;1654;1656;0.627;0;0;0;0;0
2;1654;1656;0.63;0;0;0;0;0
2;1654;1656;0.633;0;0;0;0;0
2;1654;1656;0.636;0;0;0;0;0
2;1654;1656;0.639;0.0000166666666666667;0;0;1;0
2;1654;1656;0.643;0;0;0;0;0
2;1654;1656;0.646;0;0;0;0;0
2;1654;1656;0.649;0;0;0;0;0
2;1654;1656;0.653;0;0;0;0;0
2;1654;1656;0.656;0;0;0;0;0
2;1654;1656;0.66;0;0;0;0;0
2;1654;1656;0.664;0;0;0;0;0
2;1654;1656;0.669;0.0000166666666666667;0;1;0;0
2;1654;1656;0.672;0;0;0;0;0
1;1654;1655;0.675;0.0000166666666666667;0;0;1;0
1;1654;1655;0.677;0;0;0;0;0
1;1654;1655;0.68;0;0;0;0;0
1;1654;1655;0.683;0;0;0;0;0
1;1654;1655;0.685;0;0;0;0;0
1;1654;1655;0.688;0;0;0;0;0
1;1654;1655;0.691;0;0;0;0;0
1;1654;1655;0.693;0;0;0;0;0
1;1654;1655;0.695;0.0000166666666666667;0;0;1;0
1;1654;1655;0.698;0;0;0;0;0
1;1654;1655;0.7;0;0;0;0;0
1;1654;1655;0.702;0;0;0;0;0
1;1654;1655;0.705;0;0;0;0;0
1;1654;1655;0.708;0;0;0;0;0
1;1654;1655;0.71;0;0;0;0;0
1;1654;1655;0.713;0.0000166666666666667;0;0;1;0
1;1654;1655;0.715;0;0;0;0;0
1;1654;1655;0.717;0;0;0;0;0
1;1654;1655;0.72;0;0;0;0;0
1;1654;1655;0.723;0;0;0;0;0
1;1654;1655;0.725;0.0000166666666666667;0;0;1;0
1;1654;1655;0.728;0;0;0;0;0
1;1654;1655;0.731;0.0000166666666666667;1;0;0;0
1;1654;1655;0.733;0;0;0;0;0
100;1786;1886;0.011;0.00646666666666667;248;129;7;4
100;1786;1886;0.042;0.000966666666666667;1;27;3;27
100;1786;1886;0.065;0.00126666666666667;1;32;2;41
100;1786;1886;0.086;0.00103333333333333;0;29;3;30
99;1786;1885;0.112;0.0044;2;52;110;100
99;1786;1885;0.134;0.000983333333333333;1;27;2;29
98;1800;1898;0.159;0.002;4;39;38;39
97;1800;1897;0.188;0.003;2;37;105;36
97;1800;1897;0.214;0.00111666666666667;3;39;4;21
95;1800;1895;0.232;0.00146666666666667;1;24;35;28
93;1800;1893;0.25;0.00218333333333333;2;20;90;19
92;1800;1892;0.266;0.000816666666666667;1;17;15;16
91;1788;1879;0.282;0.000833333333333333;2;17;15;16
87;1788;1875;0.302;0.00191666666666667;3;22;65;25
83;1788;1871;0.324;0.00343333333333333;4;13;171;18
78;1788;1866;0.343;0.00153333333333333;1;17;58;16
74;1788;1862;0.365;0.00498333333333333;20;14;257;8
72;1800;1872;0.383;0.002;14;5;98;3
70;1800;1870;0.396;0.00045;1;5;9;12
67;1800;1867;0.409;0.00135;7;4;67;3
65;1800;1865;0.42;0.000533333333333333;1;3;26;2
63;1800;1863;0.431;0.000266666666666667;1;3;9;3
59;1800;1859;0.445;0.00055;2;3;25;3
56;1800;1856;0.455;0.000183333333333333;0;2;7;2
55;1800;1855;0.465;0.000166666666666667;0;3;5;2
51;1800;1851;0.474;0.000416666666666667;1;1;22;1
50;1800;1850;0.483;0.000116666666666667;0;2;3;2
46;1800;1846;0.491;0.000116666666666667;1;1;4;1
40;1800;1840;0.499;0.000166666666666667;0;1;9;0
38;1800;1838;0.506;0.00015;0;1;7;1
34;1800;1834;0.512;0.00015;1;0;7;1
30;1800;1830;0.518;0.0000666666666666667;0;0;4;0
28;1800;1828;0.524;0.00005;0;1;2;0
27;1800;1827;0.529;0.0000333333333333333;0;0;2;0
19;1800;1819;0.534;0.0000833333333333333;1;0;4;0
18;1800;1818;0.539;0.0000333333333333333;0;1;1;0
15;1800;1815;0.543;0.0000333333333333333;0;0;2;0
15;1800;1815;0.546;0.0000166666666666667;0;0;1;0
14;1800;1814;0.55;0.0000166666666666667;0;0;0;1
13;1800;1813;0.554;0.0000333333333333333;0;1;1;0
13;1778;1791;0.557;0;0;0;0;0
13;1778;1791;0.561;0.0000166666666666667;0;0;1;0
11;1778;1789;0.565;0.0000166666666666667;0;0;0;1
10;1778;1788;0.568;0.0000166666666666667;0;0;1;0
10;1778;1788;0.571;0;0;0;0;0
10;1778;1788;0.574;0;0;0;0;0
10;1778;1788;0.578;0.0000166666666666667;0;0;1;0
9;1778;1787;0.581;0.0000166666666666667;0;0;1;0
9;1778;1787;0.585;0;0;0;0;0
9;1778;1787;0.588;0;0;0;0;0
6;1778;1784;0.591;0;0;0;0;0
6;1778;1784;0.594;0;0;0;0;0
6;1778;1784;0.597;0;0;0;0;0
6;1778;1784;0.6;0;0;0;0;0
5;1778;1783;0.603;0.0000166666666666667;0;0;0;1
5;1778;1783;0.606;0;0;0;0;0
4;1778;1782;0.609;0.0000166666666666667;0;0;1;0
4;1778;1782;0.612;0;0;0;0;0
4;1778;1782;0.615;0;0;0;0;0
4;1778;1782;0.618;0;0;0;0;0
4;1778;1782;0.621;0;0;0;0;0
4;1778;1782;0.624;0;0;0;0;0
4;1778;1782;0.627;0;0;0;0;0
4;1778;1782;0.63;0.0000166666666666667;0;0;1;0
3;1778;1781;0.632;0.0000166666666666667;0;0;1;0
2;1778;1780;0.635;0;0;0;0;0
2;1778;1780;0.638;0;0;0;0;0
2;1778;1780;0.64;0;0;0;0;0
2;1778;1780;0.643;0;0;0;0;0
2;1778;1780;0.646;0.0000166666666666667;1;0;0;0
2;1778;1780;0.648;0;0;0;0;0
2;1778;1780;0.651;0;0;0;0;0
2;1778;1780;0.653;0;0;0;0;0
2;1778;1780;0.656;0;0;0;0;0
2;1778;1780;0.658;0;0;0;0;0
2;1778;1780;0.661;0;0;0;0;0
2;1778;1780;0.663;0;0;0;0;0
2;1778;1780;0.666;0;0;0;0;0
2;1778;1780;0.669;0;0;0;0;0
2;1778;1780;0.672;0.0000166666666666667;0;0;1;0
2;1778;1780;0.675;0;0;0;0;0
2;1778;1780;0.678;0.0000166666666666667;0;1;0;0
2;1778;1780;0.681;0;0;0;0;0
2;1778;1780;0.683;0;0;0;0;0
2;1778;1780;0.686;0;0;0;0;0
2;1778;1780;0.689;0;0;0;0;0
2;1778;1780;0.691;0;0;0;0;0
2;1778;1780;0.694;0;0;0;0;0
2;1778;1780;0.696;0.0000166666666666667;0;0;1;0
2;1778;1780;0.699;0.0000166666666666667;0;0;1;0
2;1778;1780;0.702;0;0;0;0;0
2;1778;1780;0.704;0;0;0;0;0
2;1778;1780;0.707;0.0000166666666666667;0;1;0;0
2;1778;1780;0.71;0;0;0;0;0
2;1778;1780;0.712;0;0;0;0;0
2;1778;1780;0.715;0;0;0;0;0
2;1778;1780;0.718;0;0;0;0;0
2;1778;1780;0.72;0;0;0;0;0
2;1778;1780;0.723;0;0;0;0;0
2;1778;1780;0.726;0;0;0;0;0
2;1778;1780;0.728;0;0;0;0;0
2;1778;1780;0.731;0;0;0;0;0
2;1778;1780;0.733;0;0;0;0;0
1;1778;1779;0.736;0;0;0;0;0
1;1778;1779;0.738;0;0;0;0;0
1;1778;1779;0.741;0;0;0;0;0
1;1778;1779;0.743;0;0;0;0;0
1;1778;1779;0.746;0;0;0;0;0
1;1778;1779;0.748;0;0;0;0;0
1;1778;1779;0.75;0;0;0;0;0
1;1778;1779;0.753;0;0;0;0;0
1;1778;1779;0.756;0;0;0;0;0
1;1778;1779;0.758;0.0000166666666666667;0;0;0;1
1;1778;1779;0.761;0;0;0;0;0
1;1778;1779;0.764;0;0;0;0;0
1;1778;1779;0.766;0;0;0;0;0
1;1778;1779;0.769;0;0;0;0;0
1;1778;1779;0.771;0;0;0;0;0
1;1778;1779;0.774;0;0;0;0;0
1;1778;1779;0.777;0;0;0;0;0
100;1590;1690;0.011;0.00698333333333333;307;100;7;5
100;1590;1690;0.04;0.0007;0;18;2;22
100;1590;1690;0.063;0.000783333333333333;0;21;3;23
100;1590;1690;0.088;0.00165;6;32;16;45
100;1590;1690;0.11;0.0009;2;26;10;16
100;1590;1690;0.14;0.0011;4;21;15;26
97;1590;1687;0.173;0.00328333333333333;0;24;148;25
93;1590;1683;0.198;0.00245;8;19;103;17
92;1590;1682;0.214;0.000483333333333333;1;10;8;10
91;1580;1671;0.231;0.0006;3;10;14;9
87;1580;1667;0.248;0.00165;5;13;74;7
87;1580;1667;0.265;0.0003;0;8;3;7
83;1580;1663;0.28;0.00128333333333333;2;7;58;10
81;1604;1685;0.294;0.000533333333333333;1;5;20;6
78;1604;1682;0.307;0.0005;1;5;20;4
78;1604;1682;0.319;0.000183333333333333;0;5;1;5
74;1604;1678;0.332;0.000633333333333333;0;4;31;3
71;1604;1675;0.345;0.00095;13;3;38;3
66;1604;1670;0.357;0.000933333333333333;10;10;26;10
62;1604;1666;0.368;0.000216666666666667;0;2;10;1
61;1612;1673;0.378;0.000133333333333333;1;2;4;1
60;1612;1672;0.388;0.00015;1;2;5;1
55;1612;1667;0.397;0.000416666666666667;1;2;21;1
53;1612;1665;0.406;0.000166666666666667;0;2;6;2
52;1612;1664;0.415;0.00015;0;2;4;3
49;1612;1661;0.425;0.000316666666666667;3;1;14;1
45;1612;1657;0.433;0.0004;2;1;20;1
43;1612;1655;0.441;0.000116666666666667;1;1;4;1
42;1612;1654;0.448;0.00005;0;1;2;0
40;1612;1652;0.456;0.0001;0;0;6;0
37;1612;1649;0.463;0.000183333333333333;1;0;9;1
35;1612;1647;0.47;0.0000833333333333333;1;0;3;1
32;1612;1644;0.476;0.0000833333333333333;0;1;4;0
30;1612;1642;0.482;0.00005;0;1;2;0
25;1612;1637;0.489;0.00005;0;0;3;0
23;1612;1635;0.494;0.0000333333333333333;0;0;2;0
23;1610;1633;0.499;0.00005;1;0;1;1
21;1610;1631;0.504;0.0000333333333333333;0;0;2;0
19;1610;1629;0.508;0.00005;0;1;2;0
18;1610;1628;0.512;0.00005;0;1;2;0
18;1610;1628;0.517;0.0000166666666666667;0;0;1;0
16;1610;1626;0.521;0.0000333333333333333;0;0;2;0
13;1610;1623;0.525;0.00005;1;0;2;0
12;1610;1622;0.529;0.0000333333333333333;0;1;1;0
12;1610;1622;0.533;0.0000333333333333333;1;0;1;0
11;1610;1621;0.536;0.0000166666666666667;0;0;1;0
11;1610;1621;0.54;0.0000333333333333333;1;0;1;0
10;1610;1620;0.544;0.0000166666666666667;0;0;1;0
10;1610;1620;0.547;0;0;0;0;0
10;1610;1620;0.55;0.0000333333333333333;1;0;0;1
9;1610;1619;0.554;0.0000333333333333333;0;0;2;0
9;1610;1619;0.558;0.0000333333333333333;1;0;1;0
8;1610;1618;0.561;0.0000333333333333333;0;0;2;0
8;1610;1618;0.565;0.0000166666666666667;0;0;1;0
8;1610;1618;0.568;0.0000333333333333333;1;0;1;0
8;1610;1618;0.571;0.0000333333333333333;0;1;1;0
8;1610;1618;0.574;0.00005;0;1;2;0
8;1610;1618;0.578;0;0;0;0;0
8;1610;1618;0.581;0.0000333333333333333;1;0;1;0
7;1610;1617;0.584;0.0000166666666666667;0;0;1;0
6;1610;1616;0.588;0.0000166666666666667;0;0;1;0
6;1610;1616;0.592;0;0;0;0;0
4;1610;1614;0.596;0.0000333333333333333;0;0;2;0
3;1610;1613;0.599;0.0000166666666666667;0;0;1;0
2;1610;1612;0.601;0.0000166666666666667;0;0;0;1
2;1610;1612;0.604;0;0;0;0;0
2;1610;1612;0.607;0;0;0;0;0
2;1610;1612;0.61;0;0;0;0;0
2;1610;1612;0.613;0.0000166666666666667;0;0;1;0
2;1610;1612;0.616;0;0;0;0;0
2;1610;1612;0.619;0;0;0;0;0
2;1610;1612;0.622;0.0000166666666666667;0;0;1;0
2;1610;1612;0.625;0.0000166666666666667;0;0;1;0
1;1610;1611;0.628;0.0000166666666666667;0;0;1;0
1;1610;1611;0.631;0;0;0;0;0
1;1610;1611;0.635;0;0;0;0;0
1;1610;1611;0.637;0;0;0;0;0
1;1610;1611;0.64;0;0;0;0;0
1;1610;1611;0.644;0;0;0;0;0
1;1610;1611;0.648;0;0;0;0;0
1;1610;1611;0.651;0.0000166666666666667;0;0;1;0
1;1610;1611;0.655;0;0;0;0;0
1;1610;1611;0.658;0;0;0;0;0
1;1610;1611;0.661;0.0000166666666666667;0;0;1;0
1;1610;1611;0.664;0;0;0;0;0
1;1610;1611;0.667;0;0;0;0;0
1;1610;1611;0.67;0;0;0;0;0
1;1610;1611;0.674;0;0;0;0;0
1;1610;1611;0.679;0.0000166666666666667;0;0;1;0
1;1610;1611;0.683;0;0;0;0;0
1;1610;1611;0.686;0;0;0;0;0
1;1610;1611;0.69;0;0;0;0;0
1;1610;1611;0.693;0.0000166666666666667;0;0;1;0
1;1610;1611;0.696;0;0;0;0;0
1;1610;1611;0.698;0;0;0;0;0
1;1610;1611;0.701;0;0;0;0;0
1;1610;1611;0.704;0;0;0;0;0
1;1610;1611;0.706;0.0000166666666666667;0;0;1;0
1;1610;1611;0.708;0;0;0;0;0
1;1610;1611;0.711;0;0;0;0;0
1;1610;1611;0.713;0;0;0;0;0
1;1610;1611;0.715;0;0;0;0;0
1;1610;1611;0.718;0;0;0;0;0
1;1610;1611;0.72;0;0;0;0;0
1;1610;1611;0.722;0;0;0;0;0
1;1610;1611;0.725;0;0;0;0;0
1;1610;1611;0.727;0;0;0;0;0
1;1610;1611;0.73;0;0;0;0;0
1;1610;1611;0.732;0.0000166666666666667;0;0;1;0
1;1610;1611;0.735;0;0;0;0;0
1;1610;1611;0.737;0;0;0;0;0
1;1610;1611;0.739;0;0;0;0;0
1;1610;1611;0.742;0;0;0;0;0
1;1610;1611;0.744;0;0;0;0;0
1;1610;1611;0.747;0;0;0;0;0
1;1610;1611;0.749;0;0;0;0;0
1;1610;1611;0.752;0;0;0;0;0
1;1610;1611;0.754;0.0000166666666666667;0;0;1;0
1;1610;1611;0.756;0.0000166666666666667;0;0;0;1
1;1610;1611;0.759;0;0;0;0;0
100;1794;1894;0.012;0.0075;310;127;8;5
100;1794;1894;0.048;0.0013;1;28;3;46
100;1794;1894;0.071;0.000933333333333333;1;25;2;28
100;1794;1894;0.096;0.000883333333333333;0;25;2;26
98;1794;1892;0.125;0.00521666666666667;5;43;167;98
98;1794;1892;0.147;0.000883333333333333;1;28;2;22
96;1794;1890;0.169;0.00176666666666667;2;19;66;19
96;1794;1890;0.191;0.00153333333333333;16;24;34;18
93;1794;1887;0.215;0.00421666666666667;20;16;202;15
92;1794;1886;0.235;0.00155;17;17;45;14
88;1794;1882;0.257;0.00358333333333333;25;13;167;10
88;1794;1882;0.275;0.0011;15;13;27;11
82;1794;1876;0.296;0.00428333333333333;19;8;225;5
79;1794;1873;0.312;0.0022;19;12;92;9
75;1794;1869;0.328;0.0018;15;6;84;3
73;1794;1867;0.343;0.000683333333333333;14;4;19;4
70;1794;1864;0.355;0.0009;12;5;34;3
66;1794;1860;0.369;0.00136666666666667;8;4;68;2
63;1794;1857;0.381;0.0008;7;4;34;3
63;1794;1857;0.393;0.000216666666666667;2;2;5;4
60;1794;1854;0.404;0.0006;3;2;29;2
58;1794;1852;0.415;0.000283333333333333;1;2;13;1
57;1794;1851;0.425;0.0002;2;1;8;1
48;1794;1842;0.436;0.0004;2;1;20;1
45;1826;1871;0.444;0.00015;1;0;7;1
43;1826;1869;0.454;0.00015;0;1;5;3
41;1826;1867;0.464;0.0000833333333333333;0;1;4;0
36;1826;1862;0.474;0.000116666666666667;0;1;6;0
33;1826;1859;0.482;0.0000666666666666667;0;2;1;1
32;1826;1858;0.491;0.0000833333333333333;1;0;4;0
31;1840;1871;0.498;0.0000666666666666667;1;0;3;0
31;1840;1871;0.507;0.0000166666666666667;0;0;1;0
31;1816;1847;0.516;0.000216666666666667;1;0;11;1
31;1816;1847;0.525;0.00005;0;1;1;1
30;1816;1846;0.535;0.0001;1;0;4;1
30;1816;1846;0.542;0.0000166666666666667;0;0;1;0
28;1816;1844;0.549;0.00005;1;0;2;0
27;1816;1843;0.554;0.0000333333333333333;1;0;1;0
24;1792;1816;0.56;0.0000333333333333333;0;0;2;0
24;1792;1816;0.565;0.0000333333333333333;1;0;1;0
21;1792;1813;0.57;0.0000666666666666667;0;1;3;0
20;1792;1812;0.575;0.0000166666666666667;0;0;1;0
18;1792;1810;0.579;0.0000166666666666667;0;0;1;0
18;1792;1810;0.584;0.0000166666666666667;0;0;1;0
17;1792;1809;0.588;0.0000166666666666667;0;0;1;0
17;1792;1809;0.593;0;0;0;0;0
16;1792;1808;0.598;0.0000166666666666667;0;0;1;0
14;1792;1806;0.603;0.0000166666666666667;0;0;1;0
12;1792;1804;0.606;0.0000166666666666667;0;0;0;1
11;1792;1803;0.61;0.0000166666666666667;0;0;1;0
11;1792;1803;0.614;0;0;0;0;0
11;1792;1803;0.618;0;0;0;0;0
11;1792;1803;0.624;0.0000166666666666667;0;0;0;1
10;1792;1802;0.629;0.0000333333333333333;0;1;1;0
10;1792;1802;0.633;0.0000166666666666667;0;0;1;0
10;1792;1802;0.64;0.0000166666666666667;0;0;1;0
10;1794;1804;0.646;0;0;0;0;0
10;1794;1804;0.65;0;0;0;0;0
9;1794;1803;0.656;0;0;0;0;0
9;1794;1803;0.661;0.0000166666666666667;0;0;1;0
9;1794;1803;0.666;0;0;0;0;0
9;1794;1803;0.671;0;0;0;0;0
9;1794;1803;0.676;0.0000166666666666667;0;0;0;1
9;1794;1803;0.681;0;0;0;0;0
9;1794;1803;0.687;0.0000166666666666667;0;0;1;0
9;1794;1803;0.693;0;0;0;0;0
8;1794;1802;0.698;0.0000166666666666667;0;0;1;0
8;1794;1802;0.702;0.0000166666666666667;0;0;1;0
8;1794;1802;0.706;0;0;0;0;0
8;1794;1802;0.709;0.0000166666666666667;0;1;0;0
8;1794;1802;0.712;0.0000166666666666667;1;0;0;0
8;1794;1802;0.716;0;0;0;0;0
8;1794;1802;0.719;0;0;0;0;0
8;1794;1802;0.723;0;0;0;0;0
7;1794;1801;0.726;0.0000333333333333333;0;1;1;0
7;1794;1801;0.729;0;0;0;0;0
5;1794;1799;0.733;0.0000166666666666667;0;0;1;0
5;1794;1799;0.736;0;0;0;0;0
5;1794;1799;0.739;0;0;0;0;0
5;1794;1799;0.742;0.0000166666666666667;1;0;0;0
5;1794;1799;0.745;0.0000166666666666667;0;0;1;0
4;1794;1798;0.748;0.0000166666666666667;0;0;1;0
3;1794;1797;0.75;0;0;0;0;0
3;1794;1797;0.753;0;0;0;0;0
3;1794;1797;0.756;0;0;0;0;0
3;1794;1797;0.759;0;0;0;0;0
3;1794;1797;0.762;0;0;0;0;0
3;1794;1797;0.765;0;0;0;0;0
3;1794;1797;0.767;0.0000166666666666667;0;0;0;1
3;1794;1797;0.77;0;0;0;0;0
3;1794;1797;0.773;0.0000166666666666667;0;0;1;0
3;1794;1797;0.777;0;0;0;0;0
3;1794;1797;0.78;0;0;0;0;0
3;1794;1797;0.783;0;0;0;0;0
3;1794;1797;0.786;0;0;0;0;0
3;1794;1797;0.789;0;0;0;0;0
3;1794;1797;0.792;0.0000166666666666667;0;0;1;0
3;1794;1797;0.795;0;0;0;0;0
3;1794;1797;0.799;0;0;0;0;0
2;1794;1796;0.802;0.0000166666666666667;0;0;1;0
2;1794;1796;0.805;0;0;0;0;0
1;1794;1795;0.807;0;0;0;0;0
1;1794;1795;0.809;0;0;0;0;0
1;1794;1795;0.812;0;0;0;0;0
1;1794;1795;0.814;0.0000166666666666667;0;0;1;0
1;1794;1795;0.817;0;0;0;0;0
1;1794;1795;0.82;0;0;0;0;0
1;1794;1795;0.822;0;0;0;0;0
1;1794;1795;0.825;0;0;0;0;0
1;1794;1795;0.827;0;0;0;0;0
1;1794;1795;0.829;0.0000166666666666667;0;0;1;0
1;1794;1795;0.832;0;0;0;0;0
1;1794;1795;0.834;0.0000166666666666667;0;1;0;0
1;1794;1795;0.837;0;0;0;0;0
1;1794;1795;0.839;0;0;0;0;0
1;1794;1795;0.842;0;0;0;0;0
1;1794;1795;0.845;0.0000166666666666667;0;0;1;0
1;1794;1795;0.847;0;0;0;0;0
1;1794;1795;0.85;0;0;0;0;0
1;1794;1795;0.852;0.0000166666666666667;0;1;0;0
100;1510;1610;0.008;0.00508333333333333;222;72;7;4
100;1510;1610;0.043;0.000933333333333333;0;26;4;26
100;1510;1610;0.068;0.000483333333333333;0;14;2;13
100;1510;1610;0.091;0.000816666666666667;0;26;4;19
99;1510;1609;0.117;0.00281666666666667;0;25;119;25
96;1510;1606;0.149;0.00283333333333333;2;34;80;54
94;1534;1628;0.175;0.00163333333333333;3;17;63;15
89;1534;1623;0.198;0.00146666666666667;3;6;73;6
87;1534;1621;0.216;0.00075;3;10;26;6
81;1534;1615;0.23;0.00163333333333333;6;7;79;6
80;1534;1614;0.244;0.000416666666666667;2;8;11;4
79;1534;1613;0.257;0.000316666666666667;1;6;9;3
78;1534;1612;0.271;0.0003;2;6;3;7
74;1534;1608;0.286;0.0006;5;5;22;4
71;1534;1605;0.3;0.000483333333333333;1;3;24;1
70;1534;1604;0.311;0.000133333333333333;1;2;3;2
67;1534;1601;0.323;0.000266666666666667;1;3;8;4
63;1548;1611;0.333;0.00025;1;1;12;1
57;1548;1605;0.343;0.000216666666666667;1;1;10;1
57;1548;1605;0.352;0.00005;0;1;1;1
53;1548;1601;0.362;0.000183333333333333;1;1;8;1
52;1548;1600;0.372;0.0000666666666666667;0;1;2;1
49;1550;1599;0.383;0.000183333333333333;1;1;6;3
48;1550;1598;0.394;0.0000666666666666667;1;0;2;1
45;1550;1595;0.406;0.000116666666666667;1;1;4;1
44;1550;1594;0.42;0.0000833333333333333;1;1;2;1
38;1550;1588;0.431;0.000233333333333333;1;1;11;1
34;1550;1584;0.439;0.0000833333333333333;1;0;4;0
32;1550;1582;0.449;0.000133333333333333;1;0;7;0
27;1550;1577;0.456;0.0000833333333333333;0;1;4;0
23;1550;1573;0.464;0.0001;1;0;5;0
22;1550;1572;0.47;0.0000333333333333333;1;0;1;0
21;1550;1571;0.475;0.00005;0;0;3;0
20;1550;1570;0.479;0.00005;1;0;2;0
19;1550;1569;0.483;0.0000333333333333333;0;0;1;1
19;1550;1569;0.489;0.0000333333333333333;1;0;1;0
19;1550;1569;0.493;0.0000333333333333333;0;1;1;0
18;1550;1568;0.497;0.0000666666666666667;0;0;4;0
18;1550;1568;0.501;0.0000166666666666667;0;0;0;1
16;1550;1566;0.505;0.0000666666666666667;1;0;3;0
16;1550;1566;0.509;0;0;0;0;0
14;1550;1564;0.513;0.0000333333333333333;0;0;1;1
13;1550;1563;0.517;0.0000166666666666667;0;0;1;0
13;1550;1563;0.521;0.0000166666666666667;0;0;1;0
13;1550;1563;0.524;0.0000166666666666667;0;0;0;1
13;1550;1563;0.528;0.0000166666666666667;0;0;1;0
13;1550;1563;0.532;0.0000166666666666667;0;0;1;0
13;1550;1563;0.536;0.0000166666666666667;0;0;1;0
13;1550;1563;0.54;0.0000166666666666667;1;0;0;0
12;1550;1562;0.543;0.0000166666666666667;0;0;1;0
12;1550;1562;0.547;0.0000166666666666667;0;0;1;0
12;1550;1562;0.551;0.0000166666666666667;1;0;0;0
10;1550;1560;0.555;0.0000333333333333333;0;0;2;0
9;1550;1559;0.558;0.0000166666666666667;0;0;1;0
8;1550;1558;0.562;0.0000166666666666667;0;0;1;0
8;1550;1558;0.565;0;0;0;0;0
7;1564;1571;0.568;0.0000333333333333333;0;0;2;0
6;1564;1570;0.572;0.0000166666666666667;0;0;1;0
6;1564;1570;0.575;0.0000166666666666667;0;0;1;0
6;1564;1570;0.578;0.0000166666666666667;1;0;0;0
5;1564;1569;0.581;0.0000166666666666667;1;0;0;0
5;1564;1569;0.584;0.0000166666666666667;0;0;0;1
5;1564;1569;0.588;0;0;0;0;0
5;1564;1569;0.591;0.0000166666666666667;0;0;1;0
5;1564;1569;0.594;0.0000166666666666667;0;1;0;0
4;1564;1568;0.598;0.0000166666666666667;0;0;1;0
4;1564;1568;0.601;0.0000166666666666667;0;0;1;0
4;1564;1568;0.604;0;0;0;0;0
4;1564;1568;0.609;0.0000166666666666667;0;0;1;0
4;1564;1568;0.612;0.0000166666666666667;0;0;1;0
4;1564;1568;0.614;0.0000166666666666667;0;0;1;0
3;1564;1567;0.617;0;0;0;0;0
3;1564;1567;0.62;0.0000166666666666667;0;0;0;1
3;1564;1567;0.623;0;0;0;0;0
2;1564;1566;0.625;0;0;0;0;0
2;1564;1566;0.628;0;0;0;0;0
2;1564;1566;0.63;0;0;0;0;0
2;1564;1566;0.633;0;0;0;0;0
2;1564;1566;0.636;0;0;0;0;0
2;1564;1566;0.638;0;0;0;0;0
2;1564;1566;0.641;0;0;0;0;0
2;1564;1566;0.643;0;0;0;0;0
2;1564;1566;0.646;0;0;0;0;0
2;1564;1566;0.649;0;0;0;0;0
2;1564;1566;0.652;0;0;0;0;0
2;1564;1566;0.654;0;0;0;0;0
1;1564;1565;0.657;0.0000166666666666667;0;0;1;0
1;1564;1565;0.659;0.0000166666666666667;0;0;1;0
1;1564;1565;0.662;0;0;0;0;0
1;1564;1565;0.664;0;0;0;0;0
1;1564;1565;0.667;0;0;0;0;0
1;1564;1565;0.67;0;0;0;0;0
1;1564;1565;0.672;0.0000166666666666667;0;0;1;0
1;1564;1565;0.675;0;0;0;0;0
1;1564;1565;0.677;0;0;0;0;0
1;1564;1565;0.68;0;0;0;0;0
1;1564;1565;0.682;0;0;0;0;0
1;1564;1565;0.685;0;0;0;0;0
1;1564;1565;0.687;0;0;0;0;0
1;1564;1565;0.69;0.0000166666666666667;0;0;0;1
1;1564;1565;0.692;0;0;0;0;0
1;1564;1565;0.695;0;0;0;0;0
1;1564;1565;0.697;0;0;0;0;0
1;1564;1565;0.7;0;0;0;0;0
1;1564;1565;0.703;0;0;0;0;0
1;1564;1565;0.705;0;0;0;0;0
1;1564;1565;0.708;0;0;0;0;0
1;1564;1565;0.711;0;0;0;0;0
1;1564;1565;0.713;0;0;0;0;0
1;1564;1565;0.716;0.0000166666666666667;0;0;1;0
1;1564;1565;0.719;0.0000166666666666667;1;0;0;0
1;1564;1565;0.722;0;0;0;0;0
1;1564;1565;0.724;0;0;0;0;0
1;1564;1565;0.727;0.0000166666666666667;0;0;0;1
1;1564;1565;0.73;0;0;0;0;0
1;1564;1565;0.733;0.0000166666666666667;1;0;0;0
1;1564;1565;0.736;0;0;0;0;0
1;1564;1565;0.739;0;0;0;0;0
1;1564;1565;0.742;0;0;0;0;0
1;1564;1565;0.745;0.0000166666666666667;0;0;1;0
100;1548;1648;0.009;0.00528333333333333;220;85;7;5
100;1548;1648;0.041;0.0009;1;27;3;23
100;1548;1648;0.063;0.000783333333333333;1;22;4;20
100;1548;1648;0.083;0.0008;0;28;2;18
100;1548;1648;0.104;0.000516666666666667;1;14;2;14
96;1548;1644;0.131;0.0062;11;32;286;43
96;1548;1644;0.149;0.00035;0;10;1;10
93;1548;1641;0.168;0.00118333333333333;4;8;51;8
87;1548;1635;0.186;0.00146666666666667;2;7;69;10
84;1548;1632;0.203;0.000833333333333333;2;6;36;6
81;1548;1629;0.222;0.0008;1;8;31;8
79;1548;1627;0.239;0.000666666666666667;1;7;25;7
74;1548;1622;0.257;0.000816666666666667;3;6;35;5
72;1548;1620;0.274;0.00045;1;5;16;5
70;1548;1618;0.292;0.000316666666666667;1;4;10;4
64;1548;1612;0.306;0.000466666666666667;3;3;21;1
62;1548;1610;0.317;0.000183333333333333;1;3;5;2
62;1548;1610;0.327;0.0000833333333333333;0;2;1;2
62;1568;1630;0.337;0.0000833333333333333;0;2;1;2
60;1568;1628;0.348;0.000266666666666667;1;2;11;2
54;1568;1622;0.358;0.00035;3;1;16;1
52;1568;1620;0.367;0.000133333333333333;1;1;4;2
45;1562;1607;0.375;0.00015;1;0;7;1
43;1562;1605;0.382;0.0000666666666666667;0;1;2;1
42;1562;1604;0.39;0.00015;1;1;6;1
35;1562;1597;0.397;0.000233333333333333;1;0;10;3
33;1562;1595;0.403;0.0000833333333333333;1;0;4;0
31;1562;1593;0.409;0.0000333333333333333;0;0;2;0
27;1562;1589;0.415;0.00005;1;0;2;0
27;1562;1589;0.422;0.0000166666666666667;0;0;1;0
26;1562;1588;0.428;0.0000333333333333333;0;1;1;0
25;1544;1569;0.433;0.00005;0;1;2;0
24;1544;1568;0.441;0.00005;0;1;2;0
23;1544;1567;0.446;0.0000166666666666667;0;0;0;1
23;1544;1567;0.451;0.0000166666666666667;0;0;1;0
22;1544;1566;0.456;0.00005;0;1;2;0
21;1544;1565;0.461;0.0000166666666666667;0;0;1;0
19;1544;1563;0.466;0.0000333333333333333;0;0;1;1
18;1544;1562;0.47;0.0000166666666666667;0;0;1;0
16;1544;1560;0.475;0.0000333333333333333;0;0;2;0
15;1544;1559;0.478;0.0000166666666666667;0;0;1;0
13;1544;1557;0.483;0.0000166666666666667;0;0;1;0
12;1544;1556;0.487;0.0000166666666666667;0;0;1;0
12;1544;1556;0.491;0.0000166666666666667;0;0;1;0
12;1544;1556;0.494;0;0;0;0;0
11;1544;1555;0.498;0.0000166666666666667;0;0;1;0
11;1544;1555;0.502;0.0000166666666666667;1;0;0;0
10;1544;1554;0.505;0.0000166666666666667;0;0;1;0
9;1544;1553;0.509;0.0000166666666666667;0;0;1;0
9;1544;1553;0.512;0;0;0;0;0
9;1544;1553;0.515;0.0000166666666666667;0;0;1;0
9;1544;1553;0.518;0;0;0;0;0
9;1544;1553;0.522;0.0000166666666666667;0;0;1;0
9;1544;1553;0.526;0;0;0;0;0
9;1554;1563;0.529;0.0000166666666666667;0;0;0;1
9;1554;1563;0.533;0;0;0;0;0
7;1554;1561;0.537;0.0000166666666666667;0;0;1;0
7;1554;1561;0.54;0;0;0;0;0
7;1554;1561;0.544;0;0;0;0;0
7;1554;1561;0.547;0;0;0;0;0
7;1554;1561;0.55;0;0;0;0;0
7;1554;1561;0.553;0;0;0;0;0
7;1554;1561;0.557;0;0;0;0;0
7;1554;1561;0.56;0;0;0;0;0
7;1554;1561;0.563;0.0000166666666666667;0;1;0;0
7;1554;1561;0.567;0;0;0;0;0
7;1554;1561;0.572;0.0000166666666666667;0;0;1;0
6;1554;1560;0.575;0;0;0;0;0
6;1554;1560;0.579;0;0;0;0;0
6;1554;1560;0.582;0;0;0;0;0
6;1554;1560;0.585;0;0;0;0;0
4;1554;1558;0.588;0.0000166666666666667;0;0;1;0
4;1554;1558;0.592;0;0;0;0;0
4;1554;1558;0.595;0;0;0;0;0
4;1554;1558;0.599;0.0000166666666666667;0;0;1;0
4;1554;1558;0.602;0;0;0;0;0
3;1554;1557;0.606;0.0000166666666666667;0;0;1;0
3;1554;1557;0.61;0;0;0;0;0
3;1554;1557;0.613;0;0;0;0;0
3;1554;1557;0.618;0;0;0;0;0
3;1554;1557;0.621;0;0;0;0;0
3;1554;1557;0.624;0.0000166666666666667;0;0;0;1
3;1554;1557;0.628;0;0;0;0;0
3;1554;1557;0.632;0;0;0;0;0
3;1554;1557;0.637;0;0;0;0;0
2;1554;1556;0.641;0;0;0;0;0
2;1554;1556;0.644;0;0;0;0;0
2;1554;1556;0.648;0;0;0;0;0
2;1554;1556;0.652;0;0;0;0;0
2;1554;1556;0.656;0;0;0;0;0
2;1554;1556;0.66;0;0;0;0;0
2;1554;1556;0.663;0.0000166666666666667;0;0;1;0
2;1554;1556;0.667;0;0;0;0;0
2;1554;1556;0.671;0;0;0;0;0
2;1554;1556;0.675;0;0;0;0;0
2;1554;1556;0.679;0;0;0;0;0
2;1554;1556;0.682;0;0;0;0;0
2;1554;1556;0.686;0;0;0;0;0
2;1554;1556;0.689;0.0000166666666666667;0;0;1;0
2;1554;1556;0.692;0;0;0;0;0
2;1554;1556;0.695;0;0;0;0;0
2;1554;1556;0.698;0;0;0;0;0
2;1554;1556;0.701;0;0;0;0;0
2;1554;1556;0.704;0;0;0;0;0
1;1554;1555;0.707;0;0;0;0;0
1;1554;1555;0.71;0;0;0;0;0
1;1554;1555;0.712;0;0;0;0;0
1;1554;1555;0.715;0;0;0;0;0
1;1554;1555;0.718;0;0;0;0;0
1;1554;1555;0.72;0;0;0;0;0
1;1554;1555;0.723;0;0;0;0;0
1;1554;1555;0.725;0;0;0;0;0
1;1554;1555;0.728;0;0;0;0;0
1;1554;1555;0.73;0;0;0;0;0
1;1554;1555;0.733;0;0;0;0;0
1;1554;1555;0.735;0.0000166666666666667;0;0;1;0
1;1554;1555;0.738;0;0;0;0;0
1;1554;1555;0.74;0;0;0;0;0
1;1554;1555;0.743;0.0000166666666666667;0;0;1;0
1;1554;1555;0.746;0;0;0;0;0
100;1532;1632;0.009;0.00583333333333333;244;94;8;4
100;1532;1632;0.046;0.0009;0;24;4;26
100;1532;1632;0.069;0.000516666666666667;0;15;2;14
100;1532;1632;0.092;0.000666666666666667;0;19;3;18
100;1532;1632;0.115;0.0006;0;21;2;13
100;1532;1632;0.136;0.000516666666666667;0;15;2;14
100;1532;1632;0.161;0.0005;1;13;2;14
98;1532;1630;0.189;0.00433333333333333;3;25;176;56
95;1532;1627;0.21;0.00138333333333333;2;10;62;9
92;1532;1624;0.231;0.00113333333333333;3;13;43;9
88;1532;1620;0.251;0.0008;1;13;27;7
84;1532;1616;0.27;0.00155;3;5;80;5
81;1532;1613;0.284;0.0006;1;8;19;8
79;1532;1611;0.3;0.000433333333333333;0;4;15;7
75;1532;1607;0.314;0.000533333333333333;1;7;18;6
69;1532;1601;0.33;0.000566666666666667;2;6;17;9
64;1532;1596;0.343;0.000716666666666667;1;2;37;3
62;1532;1594;0.355;0.000216666666666667;1;4;4;4
60;1532;1592;0.37;0.00015;1;2;4;2
56;1532;1588;0.39;0.000333333333333333;1;3;13;3
53;1532;1585;0.402;0.000233333333333333;0;2;10;2
50;1522;1572;0.415;0.00025;2;1;9;3
50;1522;1572;0.427;0.0000833333333333333;0;2;1;2
47;1522;1569;0.44;0.0003;1;2;10;5
44;1522;1566;0.45;0.000216666666666667;1;1;10;1
41;1522;1563;0.458;0.00015;0;2;5;2
40;1522;1562;0.465;0.0000666666666666667;1;0;2;1
36;1522;1558;0.473;0.000133333333333333;0;1;6;1
34;1522;1556;0.479;0.00005;1;0;1;1
33;1522;1555;0.486;0.0000666666666666667;0;1;2;1
32;1522;1554;0.492;0.0000666666666666667;0;1;2;1
31;1522;1553;0.499;0.0000166666666666667;0;0;1;0
25;1540;1565;0.506;0.000166666666666667;1;0;9;0
25;1540;1565;0.512;0.0000333333333333333;1;0;1;0
22;1540;1562;0.518;0.00005;0;0;3;0
21;1540;1561;0.525;0.0000166666666666667;0;0;1;0
21;1540;1561;0.531;0;0;0;0;0
18;1540;1558;0.538;0.0000333333333333333;0;0;2;0
15;1540;1555;0.544;0.0000333333333333333;0;0;2;0
13;1540;1553;0.548;0.0000166666666666667;0;0;1;0
12;1540;1552;0.554;0.0000166666666666667;0;0;1;0
11;1540;1551;0.559;0;0;0;0;0
11;1540;1551;0.563;0.0000166666666666667;0;0;1;0
8;1540;1548;0.567;0.0000333333333333333;1;0;1;0
8;1540;1548;0.57;0;0;0;0;0
7;1540;1547;0.575;0.0000166666666666667;0;0;1;0
6;1540;1546;0.579;0.0000166666666666667;0;0;1;0
6;1540;1546;0.583;0;0;0;0;0
5;1540;1545;0.588;0.0000333333333333333;0;1;1;0
5;1540;1545;0.592;0.0000166666666666667;0;0;1;0
5;1540;1545;0.596;0;0;0;0;0
5;1540;1545;0.599;0.0000166666666666667;0;0;1;0
5;1540;1545;0.603;0;0;0;0;0
4;1540;1544;0.606;0.0000166666666666667;0;0;1;0
2;1540;1542;0.608;0;0;0;0;0
1;1540;1541;0.611;0;0;0;0;0
1;1540;1541;0.613;0;0;0;0;0
1;1540;1541;0.616;0.0000166666666666667;0;0;1;0
1;1540;1541;0.618;0;0;0;0;0
1;1540;1541;0.621;0;0;0;0;0
1;1540;1541;0.623;0.0000166666666666667;1;0;0;0
1;1540;1541;0.625;0;0;0;0;0
1;1540;1541;0.628;0;0;0;0;0
1;1540;1541;0.63;0;0;0;0;0
1;1540;1541;0.633;0;0;0;0;0
1;1540;1541;0.635;0;0;0;0;0
1;1540;1541;0.638;0;0;0;0;0
1;1540;1541;0.64;0.0000166666666666667;1;0;0;0
1;1540;1541;0.643;0;0;0;0;0
1;1540;1541;0.645;0;0;0;0;0
1;1540;1541;0.648;0;0;0;0;0
1;1540;1541;0.651;0;0;0;0;0
1;1540;1541;0.654;0;0;0;0;0
1;1540;1541;0.657;0;0;0;0;0
1;1540;1541;0.66;0;0;0;0;0
1;1540;1541;0.662;0;0;0;0;0
1;1540;1541;0.665;0.0000166666666666667;0;0;1;0
1;1540;1541;0.668;0;0;0;0;0
1;1540;1541;0.67;0;0;0;0;0
1;1540;1541;0.673;0;0;0;0;0
1;1540;1541;0.675;0;0;0;0;0
1;1540;1541;0.678;0;0;0;0;0
1;1540;1541;0.68;0;0;0;0;0
1;1540;1541;0.683;0;0;0;0;0
1;1540;1541;0.685;0;0;0;0;0
1;1540;1541;0.687;0.0000166666666666667;0;0;0;1
1;1540;1541;0.69;0;0;0;0;0
1;1540;1541;0.693;0;0;0;0;0
1;1540;1541;0.697;0;0;0;0;0
1;1540;1541;0.699;0.0000166666666666667;0;0;0;1
1;1540;1541;0.702;0;0;0;0;0
1;1540;1541;0.705;0;0;0;0;0
1;1540;1541;0.707;0.0000166666666666667;0;0;1;0
1;1540;1541;0.71;0;0;0;0;0
1;1540;1541;0.712;0;0;0;0;0
1;1540;1541;0.715;0;0;0;0;0
1;1540;1541;0.718;0;0;0;0;0
1;1540;1541;0.721;0;0;0;0;0
1;1540;1541;0.723;0;0;0;0;0
1;1540;1541;0.725;0;0;0;0;0
1;1540;1541;0.728;0;0;0;0;0
1;1540;1541;0.731;0.0000166666666666667;0;0;0;1
1;1540;1541;0.733;0;0;0;0;0
1;1540;1541;0.736;0;0;0;0;0
1;1540;1541;0.738;0;0;0;0;0
1;1540;1541;0.741;0;0;0;0;0
1;1540;1541;0.743;0;0;0;0;0
1;1540;1541;0.746;0;0;0;0;0
1;1540;1541;0.748;0;0;0;0;0
1;1540;1541;0.75;0;0;0;0;0
1;1540;1541;0.753;0;0;0;0;0
1;1540;1541;0.755;0;0;0;0;0
1;1540;1541;0.758;0;0;0;0;0
1;1540;1541;0.76;0.0000166666666666667;1;0;0;0
1;1540;1541;0.762;0;0;0;0;0
1;1540;1541;0.765;0.0000166666666666667;0;0;0;1
1;1540;1541;0.768;0;0;0;0;0
1;1540;1541;0.77;0;0;0;0;0
1;1540;1541;0.773;0.0000166666666666667;1;0;0;0
1;1540;1541;0.775;0.0000166666666666667;0;0;1;0
100;1734;1834;0.011;0.00668333333333333;298;93;6;4
100;1734;1834;0.047;0.00136666666666667;1;34;4;43
100;1734;1834;0.074;0.00075;0;22;2;21
100;1734;1834;0.098;0.00085;0;21;3;27
98;1734;1832;0.129;0.00323333333333333;1;27;140;26
96;1734;1830;0.163;0.00406666666666667;1;93;79;71
94;1734;1828;0.195;0.00315;4;24;139;22
94;1734;1828;0.219;0.000466666666666667;0;13;1;14
93;1734;1827;0.239;0.00105;4;14;32;13
93;1734;1827;0.261;0.000683333333333333;0;22;2;17
91;1734;1825;0.281;0.000966666666666667;3;19;25;11
88;1734;1822;0.301;0.000866666666666667;1;11;29;11
85;1756;1841;0.321;0.001;2;18;22;18
84;1756;1840;0.338;0.000483333333333333;1;10;8;10
80;1760;1840;0.355;0.0012;4;15;44;9
76;1760;1836;0.373;0.00128333333333333;2;10;52;13
72;1760;1832;0.389;0.00151666666666667;6;6;60;19
71;1760;1831;0.406;0.00113333333333333;1;5;58;4
70;1760;1830;0.423;0.000266666666666667;0;6;5;5
68;1760;1828;0.44;0.000833333333333333;4;7;33;6
62;1760;1822;0.458;0.0013;5;5;64;4
60;1782;1842;0.472;0.000666666666666667;2;5;31;2
58;1782;1840;0.485;0.000316666666666667;2;3;12;2
57;1800;1857;0.495;0.0001;0;2;2;2
55;1800;1855;0.504;0.000316666666666667;1;1;15;2
51;1782;1833;0.514;0.000366666666666667;1;2;18;1
46;1782;1828;0.522;0.000183333333333333;1;0;9;1
42;1782;1824;0.531;0.000183333333333333;0;1;9;1
38;1782;1820;0.539;0.0000833333333333333;0;1;3;1
36;1782;1818;0.546;0.0000666666666666667;0;1;2;1
29;1782;1811;0.552;0.0002;1;1;7;3
29;1782;1811;0.558;0.0000166666666666667;0;0;1;0
24;1782;1806;0.564;0.0001;1;0;5;0
23;1782;1805;0.569;0.0000333333333333333;0;1;1;0
21;1782;1803;0.574;0.0000333333333333333;0;0;2;0
18;1782;1800;0.579;0.0000333333333333333;0;0;2;0
17;1782;1799;0.584;0;0;0;0;0
17;1782;1799;0.588;0.0000166666666666667;0;1;0;0
15;1782;1797;0.593;0.0000333333333333333;1;0;1;0
15;1782;1797;0.596;0;0;0;0;0
15;1782;1797;0.6;0;0;0;0;0
15;1782;1797;0.604;0;0;0;0;0
15;1782;1797;0.609;0.0000166666666666667;0;0;0;1
13;1782;1795;0.613;0.0000333333333333333;0;0;1;1
12;1782;1794;0.617;0.0000166666666666667;0;0;1;0
12;1782;1794;0.62;0.0000166666666666667;0;0;1;0
11;1782;1793;0.624;0.0000333333333333333;1;0;1;0
11;1782;1793;0.628;0;0;0;0;0
10;1782;1792;0.631;0;0;0;0;0
10;1782;1792;0.635;0;0;0;0;0
10;1782;1792;0.639;0;0;0;0;0
9;1782;1791;0.642;0.0000166666666666667;0;0;1;0
9;1782;1791;0.646;0;0;0;0;0
8;1782;1790;0.649;0.0000166666666666667;0;0;0;1
8;1782;1790;0.654;0;0;0;0;0
8;1782;1790;0.658;0.0000166666666666667;0;0;1;0
8;1782;1790;0.662;0;0;0;0;0
8;1782;1790;0.665;0;0;0;0;0
8;1782;1790;0.668;0;0;0;0;0
6;1782;1788;0.672;0.0000333333333333333;0;0;2;0
6;1782;1788;0.676;0;0;0;0;0
6;1782;1788;0.679;0.0000166666666666667;0;1;0;0
6;1782;1788;0.682;0;0;0;0;0
6;1782;1788;0.685;0;0;0;0;0
6;1782;1788;0.688;0;0;0;0;0
6;1782;1788;0.692;0.0000166666666666667;0;0;1;0
6;1782;1788;0.695;0;0;0;0;0
6;1782;1788;0.698;0;0;0;0;0
6;1782;1788;0.701;0;0;0;0;0
6;1782;1788;0.704;0;0;0;0;0
6;1782;1788;0.707;0.0000166666666666667;0;0;1;0
6;1782;1788;0.71;0;0;0;0;0
6;1782;1788;0.714;0;0;0;0;0
6;1782;1788;0.717;0;0;0;0;0
6;1782;1788;0.72;0;0;0;0;0
6;1782;1788;0.723;0;0;0;0;0
6;1782;1788;0.727;0;0;0;0;0
6;1782;1788;0.729;0;0;0;0;0
6;1782;1788;0.733;0;0;0;0;0
5;1782;1787;0.736;0.0000166666666666667;0;0;1;0
4;1782;1786;0.739;0.0000166666666666667;0;0;1;0
4;1782;1786;0.742;0;0;0;0;0
4;1782;1786;0.745;0;0;0;0;0
4;1782;1786;0.748;0;0;0;0;0
4;1782;1786;0.751;0;0;0;0;0
4;1782;1786;0.754;0.0000166666666666667;0;0;1;0
4;1782;1786;0.757;0;0;0;0;0
3;1782;1785;0.759;0.0000166666666666667;0;0;1;0
3;1782;1785;0.762;0.0000166666666666667;0;0;1;0
3;1782;1785;0.765;0;0;0;0;0
3;1782;1785;0.768;0;0;0;0;0
2;1782;1784;0.77;0;0;0;0;0
2;1782;1784;0.774;0;0;0;0;0
2;1782;1784;0.777;0;0;0;0;0
2;1782;1784;0.78;0;0;0;0;0
2;1782;1784;0.783;0;0;0;0;0
2;1782;1784;0.785;0;0;0;0;0
2;1782;1784;0.788;0;0;0;0;0
2;1782;1784;0.791;0;0;0;0;0
2;1782;1784;0.794;0;0;0;0;0
1;1782;1783;0.796;0.0000166666666666667;0;0;1;0
1;1782;1783;0.799;0;0;0;0;0
1;1782;1783;0.801;0;0;0;0;0
1;1782;1783;0.804;0.0000166666666666667;1;0;0;0
1;1782;1783;0.807;0.0000166666666666667;0;0;1;0
1;1782;1783;0.81;0.0000166666666666667;0;0;1;0
1;1782;1783;0.812;0;0;0;0;0
1;1782;1783;0.815;0;0;0;0;0
1;1782;1783;0.817;0.0000166666666666667;0;0;0;1
1;1782;1783;0.82;0;0;0;0;0
1;1782;1783;0.823;0.0000166666666666667;0;0;1;0
1;1782;1783;0.826;0;0;0;0;0
1;1782;1783;0.828;0;0;0;0;0
1;1782;1783;0.831;0.0000166666666666667;0;0;1;0
1;1782;1783;0.833;0;0;0;0;0
1;1782;1783;0.836;0;0;0;0;0
1;1782;1783;0.839;0;0;0;0;0
1;1782;1783;0.842;0.0000166666666666667;0;0;1;0
1;1782;1783;0.845;0;0;0;0;0
1;1782;1783;0.848;0;0;0;0;0
100;1830;1930;0.012;0.00813333333333333;368;109;7;4
100;1784;1884;0.043;0.00213333333333333;4;46;5;73
100;1784;1884;0.066;0.0011;3;30;5;28
100;1784;1884;0.09;0.00103333333333333;2;24;8;28
100;1812;1912;0.112;0.00106666666666667;2;35;5;22
100;1812;1912;0.133;0.00085;2;22;4;23
98;1812;1910;0.156;0.004;4;20;196;20
96;1812;1908;0.175;0.00128333333333333;3;19;37;18
95;1812;1907;0.195;0.00145;6;19;30;32
93;1812;1905;0.214;0.00126666666666667;7;18;17;34
90;1812;1902;0.235;0.00386666666666667;1;16;201;14
90;1812;1902;0.254;0.000933333333333333;2;26;4;24
87;1812;1899;0.275;0.002;8;22;67;23
80;1812;1892;0.297;0.00268333333333333;5;21;114;21
75;1812;1887;0.318;0.00336666666666667;13;8;173;8
69;1808;1877;0.332;0.00173333333333333;6;7;88;3
65;1804;1869;0.343;0.000516666666666667;5;4;19;3
62;1804;1866;0.354;0.000583333333333333;3;3;26;3
61;1804;1865;0.365;0.000583333333333333;4;4;24;3
61;1804;1865;0.377;0.00015;1;3;3;2
59;1804;1863;0.387;0.0004;2;2;17;3
56;1804;1860;0.397;0.000266666666666667;2;2;10;2
54;1804;1858;0.407;0.000316666666666667;2;4;10;3
53;1804;1857;0.416;0.000116666666666667;1;2;2;2
50;1804;1854;0.425;0.000483333333333333;2;1;25;1
46;1804;1850;0.434;0.000216666666666667;1;1;10;1
45;1804;1849;0.441;0.0000666666666666667;0;1;2;1
44;1800;1844;0.45;0.000116666666666667;0;1;5;1
41;1800;1841;0.458;0.000183333333333333;1;0;7;3
40;1800;1840;0.465;0.0000666666666666667;0;1;2;1
37;1800;1837;0.472;0.00015;1;0;8;0
36;1800;1836;0.479;0.00005;0;1;2;0
34;1800;1834;0.487;0.0000666666666666667;0;1;3;0
31;1800;1831;0.495;0.0000833333333333333;0;1;4;0
31;1800;1831;0.5;0.0000333333333333333;1;0;1;0
30;1800;1830;0.507;0.00005;0;1;2;0
27;1800;1827;0.513;0.0000333333333333333;0;0;2;0
27;1800;1827;0.518;0.0000166666666666667;0;0;1;0
26;1800;1826;0.523;0.0000166666666666667;0;0;1;0
24;1800;1824;0.529;0.0000166666666666667;0;0;1;0
23;1800;1823;0.534;0.0000166666666666667;0;0;1;0
21;1800;1821;0.539;0.0000166666666666667;0;0;1;0
20;1800;1820;0.543;0.0000166666666666667;0;0;1;0
19;1800;1819;0.548;0.0000166666666666667;0;0;1;0
18;1800;1818;0.553;0.0000166666666666667;0;0;1;0
17;1800;1817;0.557;0;0;0;0;0
16;1800;1816;0.562;0.0000166666666666667;0;0;1;0
16;1800;1816;0.566;0.0000166666666666667;0;0;1;0
16;1800;1816;0.57;0.0000166666666666667;0;0;1;0
16;1800;1816;0.575;0.0000166666666666667;0;0;1;0
16;1800;1816;0.579;0.0000166666666666667;0;0;0;1
15;1800;1815;0.582;0;0;0;0;0
14;1800;1814;0.586;0.0000166666666666667;0;0;0;1
13;1800;1813;0.59;0.0000166666666666667;0;0;1;0
13;1800;1813;0.594;0;0;0;0;0
13;1800;1813;0.598;0.0000166666666666667;0;0;0;1
13;1800;1813;0.601;0;0;0;0;0
13;1800;1813;0.605;0;0;0;0;0
13;1800;1813;0.609;0;0;0;0;0
13;1800;1813;0.613;0;0;0;0;0
13;1800;1813;0.617;0.0000166666666666667;0;0;1;0
12;1800;1812;0.62;0.0000166666666666667;0;0;1;0
11;1800;1811;0.624;0.0000166666666666667;1;0;0;0
11;1800;1811;0.628;0;0;0;0;0
11;1800;1811;0.632;0;0;0;0;0
11;1800;1811;0.635;0;0;0;0;0
10;1800;1810;0.639;0.0000166666666666667;0;0;1;0
9;1800;1809;0.642;0;0;0;0;0
9;1800;1809;0.646;0;0;0;0;0
9;1800;1809;0.649;0.0000166666666666667;0;0;1;0
9;1800;1809;0.652;0;0;0;0;0
9;1800;1809;0.656;0;0;0;0;0
8;1800;1808;0.659;0.0000333333333333333;1;0;1;0
8;1800;1808;0.662;0;0;0;0;0
8;1800;1808;0.665;0;0;0;0;0
7;1800;1807;0.668;0;0;0;0;0
7;1800;1807;0.671;0;0;0;0;0
7;1800;1807;0.675;0.0000166666666666667;0;0;1;0
7;1800;1807;0.678;0;0;0;0;0
6;1800;1806;0.681;0.0000166666666666667;0;0;1;0
6;1800;1806;0.685;0;0;0;0;0
6;1800;1806;0.687;0;0;0;0;0
5;1800;1805;0.69;0;0;0;0;0
5;1800;1805;0.693;0;0;0;0;0
5;1800;1805;0.697;0;0;0;0;0
5;1800;1805;0.7;0.0000166666666666667;0;0;1;0
4;1800;1804;0.703;0.0000166666666666667;0;0;1;0
4;1800;1804;0.706;0;0;0;0;0
3;1800;1803;0.709;0.0000166666666666667;1;0;0;0
3;1800;1803;0.713;0.0000166666666666667;0;0;1;0
3;1800;1803;0.717;0;0;0;0;0
2;1800;1802;0.72;0.0000166666666666667;0;0;1;0
2;1800;1802;0.725;0.0000166666666666667;0;0;1;0
2;1800;1802;0.729;0;0;0;0;0
2;1800;1802;0.732;0;0;0;0;0
2;1800;1802;0.735;0;0;0;0;0
2;1800;1802;0.738;0.0000166666666666667;0;0;0;1
2;1800;1802;0.741;0;0;0;0;0
2;1800;1802;0.744;0;0;0;0;0
2;1800;1802;0.747;0;0;0;0;0
2;1800;1802;0.75;0;0;0;0;0
2;1800;1802;0.753;0.0000166666666666667;0;0;1;0
2;1800;1802;0.756;0;0;0;0;0
2;1800;1802;0.76;0;0;0;0;0
2;1800;1802;0.763;0;0;0;0;0
2;1800;1802;0.766;0;0;0;0;0
2;1800;1802;0.779;0;0;0;0;0
2;1800;1802;0.781;0;0;0;0;0
2;1800;1802;0.784;0.0000166666666666667;0;0;1;0
2;1800;1802;0.786;0;0;0;0;0
2;1800;1802;0.79;0;0;0;0;0
2;1800;1802;0.792;0;0;0;0;0
2;1800;1802;0.795;0;0;0;0;0
1;1800;1801;0.798;0.0000166666666666667;0;0;1;0
1;1800;1801;0.8;0;0;0;0;0
1;1800;1801;0.803;0;0;0;0;0
1;1800;1801;0.805;0.0000166666666666667;0;0;1;0
1;1800;1801;0.807;0;0;0;0;0
1;1800;1801;0.81;0;0;0;0;0
1;1800;1801;0.812;0;0;0;0;0
100;1534;1634;0.009;0.00565;230;97;8;4
100;1534;1634;0.04;0.001;0;21;2;37
100;1534;1634;0.063;0.000516666666666667;0;15;2;14
99;1534;1633;0.088;0.00363333333333333;2;20;139;57
99;1534;1633;0.112;0.000483333333333333;1;13;2;13
97;1548;1645;0.132;0.00133333333333333;2;13;55;10
95;1546;1641;0.154;0.0015;3;13;66;8
95;1546;1641;0.172;0.000533333333333333;2;16;5;9
93;1546;1639;0.19;0.00095;2;8;40;7
89;1546;1635;0.21;0.00201666666666667;5;12;94;10
86;1546;1632;0.226;0.000916666666666667;4;9;34;8
84;1538;1622;0.242;0.000733333333333333;2;8;29;5
79;1538;1617;0.258;0.00113333333333333;3;4;54;7
74;1538;1612;0.273;0.000883333333333333;7;12;28;6
73;1538;1611;0.287;0.0002;1;3;4;4
69;1538;1607;0.3;0.000416666666666667;2;3;17;3
68;1538;1606;0.312;0.000416666666666667;1;5;15;4
67;1538;1605;0.324;0.000166666666666667;1;3;3;3
62;1538;1600;0.337;0.0005;1;4;22;3
60;1538;1598;0.348;0.00025;1;3;10;1
57;1534;1591;0.358;0.00025;2;2;9;2
56;1534;1590;0.368;0.000166666666666667;1;2;5;2
50;1534;1584;0.378;0.000433333333333333;2;2;21;1
48;1534;1582;0.386;0.0001;1;1;3;1
47;1534;1581;0.394;0.0001;1;1;3;1
44;1534;1578;0.402;0.000166666666666667;1;0;6;3
42;1534;1576;0.409;0.0000666666666666667;0;1;2;1
41;1534;1575;0.417;0.0000833333333333333;0;1;3;1
38;1534;1572;0.424;0.0001;1;0;4;1
37;1534;1571;0.432;0.00005;1;0;2;0
34;1534;1568;0.441;0.0000833333333333333;0;0;5;0
33;1534;1567;0.45;0.0000166666666666667;0;0;1;0
31;1534;1565;0.456;0.0000333333333333333;0;0;2;0
30;1534;1564;0.462;0.00005;0;1;2;0
28;1534;1562;0.47;0.00015;1;0;8;0
26;1534;1560;0.478;0.00005;1;0;2;0
25;1534;1559;0.497;0.0000333333333333333;0;0;2;0
25;1534;1559;0.504;0.0000166666666666667;0;0;1;0
23;1534;1557;0.509;0.0000333333333333333;0;0;2;0
22;1534;1556;0.515;0.0000166666666666667;0;0;1;0
21;1534;1555;0.52;0.0000333333333333333;0;1;1;0
21;1534;1555;0.524;0.0000166666666666667;0;0;0;1
20;1534;1554;0.528;0.0000333333333333333;0;1;1;0
20;1534;1554;0.533;0.0000166666666666667;0;0;1;0
18;1534;1552;0.538;0.0000166666666666667;0;0;0;1
18;1534;1552;0.542;0;0;0;0;0
18;1534;1552;0.547;0.0000166666666666667;0;0;0;1
17;1534;1551;0.553;0.0000166666666666667;0;0;1;0
16;1534;1550;0.557;0;0;0;0;0
16;1534;1550;0.562;0;0;0;0;0
16;1534;1550;0.568;0.0000166666666666667;0;0;0;1
16;1534;1550;0.575;0.0000166666666666667;0;0;1;0
15;1534;1549;0.581;0.0000166666666666667;0;0;1;0
14;1534;1548;0.589;0.0000166666666666667;0;0;0;1
14;1534;1548;0.595;0.0000166666666666667;0;0;1;0
12;1534;1546;0.601;0.0000333333333333333;0;0;2;0
11;1534;1545;0.606;0.0000166666666666667;0;0;1;0
11;1534;1545;0.611;0;0;0;0;0
11;1534;1545;0.615;0;0;0;0;0
10;1534;1544;0.619;0.0000166666666666667;0;0;1;0
10;1534;1544;0.624;0;0;0;0;0
10;1534;1544;0.629;0;0;0;0;0
10;1534;1544;0.633;0;0;0;0;0
10;1534;1544;0.637;0.0000166666666666667;0;0;1;0
10;1534;1544;0.64;0;0;0;0;0
10;1534;1544;0.644;0.0000166666666666667;0;0;1;0
9;1534;1543;0.647;0.0000166666666666667;0;0;1;0
9;1534;1543;0.65;0;0;0;0;0
7;1534;1541;0.654;0.0000166666666666667;0;0;1;0
7;1534;1541;0.657;0.0000166666666666667;0;0;0;1
7;1534;1541;0.659;0;0;0;0;0
6;1534;1540;0.662;0.0000166666666666667;0;0;1;0
5;1534;1539;0.666;0.0000166666666666667;0;0;1;0
4;1534;1538;0.669;0;0;0;0;0
3;1534;1537;0.671;0;0;0;0;0
3;1534;1537;0.674;0;0;0;0;0
3;1534;1537;0.676;0;0;0;0;0
3;1534;1537;0.679;0;0;0;0;0
3;1534;1537;0.682;0;0;0;0;0
3;1534;1537;0.684;0;0;0;0;0
3;1534;1537;0.687;0.0000166666666666667;0;0;0;1
3;1534;1537;0.689;0;0;0;0;0
3;1534;1537;0.692;0;0;0;0;0
3;1534;1537;0.695;0;0;0;0;0
3;1534;1537;0.697;0;0;0;0;0
3;1534;1537;0.7;0.0000166666666666667;0;0;0;1
3;1534;1537;0.703;0;0;0;0;0
3;1534;1537;0.705;0.0000166666666666667;0;0;0;1
3;1534;1537;0.709;0.0000166666666666667;0;0;0;1
3;1534;1537;0.713;0;0;0;0;0
3;1534;1537;0.716;0;0;0;0;0
3;1534;1537;0.72;0;0;0;0;0
3;1534;1537;0.723;0;0;0;0;0
3;1534;1537;0.725;0;0;0;0;0
3;1534;1537;0.728;0;0;0;0;0
3;1534;1537;0.731;0.0000166666666666667;0;1;0;0
2;1534;1536;0.733;0.0000166666666666667;0;0;1;0
2;1534;1536;0.736;0;0;0;0;0
2;1534;1536;0.738;0;0;0;0;0
2;1534;1536;0.741;0.0000166666666666667;0;0;1;0
2;1534;1536;0.743;0;0;0;0;0
2;1534;1536;0.745;0;0;0;0;0
2;1534;1536;0.748;0;0;0;0;0
2;1534;1536;0.75;0;0;0;0;0
2;1534;1536;0.753;0;0;0;0;0
2;1534;1536;0.755;0;0;0;0;0
1;1534;1535;0.757;0;0;0;0;0
1;1534;1535;0.76;0;0;0;0;0
1;1534;1535;0.762;0;0;0;0;0
1;1534;1535;0.764;0;0;0;0;0
1;1534;1535;0.767;0;0;0;0;0
1;1534;1535;0.769;0;0;0;0;0
1;1534;1535;0.771;0;0;0;0;0
1;1534;1535;0.774;0;0;0;0;0
1;1534;1535;0.776;0;0;0;0;0
1;1534;1535;0.778;0;0;0;0;0
1;1534;1535;0.781;0;0;0;0;0
1;1534;1535;0.783;0;0;0;0;0
1;1534;1535;0.786;0.0000166666666666667;0;0;1;0
1;1534;1535;0.788;0;0;0;0;0
100;852;952;0.009;0.00386666666666667;149;44;30;9
100;852;952;0.052;0.000716666666666667;1;20;2;20
100;852;952;0.08;0.000216666666666667;0;6;1;6
100;852;952;0.108;0.000316666666666667;1;7;2;9
100;852;952;0.134;0.00015;0;5;1;3
100;856;956;0.16;0.000666666666666667;3;16;3;18
100;856;956;0.186;0.000183333333333333;2;3;3;3
100;854;954;0.211;0.000333333333333333;3;7;6;4
100;854;954;0.236;0.000266666666666667;3;6;3;4
100;854;954;0.259;0.000166666666666667;1;3;3;3
97;854;951;0.285;0.002;1;4;111;4
95;854;949;0.306;0.000283333333333333;2;2;11;2
95;854;949;0.326;0.0002;2;4;4;2
94;854;948;0.346;0.000233333333333333;2;4;6;2
93;854;947;0.365;0.000183333333333333;1;3;5;2
91;854;945;0.383;0.00025;3;2;8;2
87;854;941;0.4;0.000316666666666667;1;1;16;1
82;854;936;0.414;0.000216666666666667;1;1;8;3
77;854;931;0.426;0.000166666666666667;1;1;7;1
75;854;929;0.438;0.0001;1;1;3;1
71;854;925;0.449;0.000133333333333333;1;1;5;1
64;854;918;0.46;0.0003;1;1;15;1
62;854;916;0.471;0.0000833333333333333;1;0;3;1
57;854;911;0.48;0.0001;0;1;5;0
53;854;907;0.488;0.000166666666666667;1;0;8;1
51;854;905;0.496;0.0000666666666666667;0;0;4;0
45;854;899;0.504;0.0000833333333333333;0;0;5;0
42;854;896;0.511;0.0000833333333333333;1;0;3;1
39;854;893;0.519;0.0000666666666666667;0;1;3;0
34;854;888;0.526;0.0001;1;0;4;1
31;854;885;0.531;0.00005;0;0;3;0
30;854;884;0.536;0.00005;1;0;2;0
28;854;882;0.541;0.0000166666666666667;0;0;1;0
27;854;881;0.546;0.0000166666666666667;0;0;1;0
25;854;879;0.551;0.0000166666666666667;0;0;1;0
24;854;878;0.556;0.0000333333333333333;0;0;2;0
22;854;876;0.56;0.0000166666666666667;0;0;1;0
21;854;875;0.565;0.0000166666666666667;0;0;1;0
19;854;873;0.569;0.0000333333333333333;1;0;1;0
17;854;871;0.573;0.0000333333333333333;1;0;1;0
17;854;871;0.576;0;0;0;0;0
15;854;869;0.58;0.0000166666666666667;0;0;1;0
14;854;868;0.584;0.0000166666666666667;0;0;0;1
13;854;867;0.587;0.0000166666666666667;0;0;1;0
11;854;865;0.59;0.0000166666666666667;0;0;1;0
10;854;864;0.594;0.0000166666666666667;0;1;0;0
10;854;864;0.597;0.0000166666666666667;0;1;0;0
10;854;864;0.6;0.0000333333333333333;0;0;1;1
10;854;864;0.603;0;0;0;0;0
10;854;864;0.606;0;0;0;0;0
10;854;864;0.609;0.0000166666666666667;0;0;1;0
10;854;864;0.612;0.0000166666666666667;0;0;1;0
10;854;864;0.615;0;0;0;0;0
10;854;864;0.618;0.0000166666666666667;0;0;0;1
10;854;864;0.621;0.0000166666666666667;0;0;1;0
9;854;863;0.624;0;0;0;0;0
8;854;862;0.627;0;0;0;0;0
7;854;861;0.63;0.0000166666666666667;0;0;1;0
7;854;861;0.633;0;0;0;0;0
7;854;861;0.636;0;0;0;0;0
7;854;861;0.638;0;0;0;0;0
7;854;861;0.641;0.0000166666666666667;0;0;1;0
7;854;861;0.643;0;0;0;0;0
7;854;861;0.646;0;0;0;0;0
7;854;861;0.649;0.0000166666666666667;0;1;0;0
7;854;861;0.652;0.0000166666666666667;0;0;0;1
7;854;861;0.654;0.0000166666666666667;0;0;1;0
7;854;861;0.657;0;0;0;0;0
7;854;861;0.66;0;0;0;0;0
7;854;861;0.662;0.0000166666666666667;0;0;1;0
7;854;861;0.665;0;0;0;0;0
7;852;859;0.668;0.0000166666666666667;0;0;1;0
7;852;859;0.671;0.0000166666666666667;1;0;0;0
6;852;858;0.674;0.0000166666666666667;0;0;1;0
6;852;858;0.676;0;0;0;0;0
6;852;858;0.679;0;0;0;0;0
6;852;858;0.681;0;0;0;0;0
6;852;858;0.684;0;0;0;0;0
5;852;857;0.687;0.0000166666666666667;0;0;1;0
5;852;857;0.689;0;0;0;0;0
5;852;857;0.692;0;0;0;0;0
5;852;857;0.694;0;0;0;0;0
5;852;857;0.697;0;0;0;0;0
5;852;857;0.699;0;0;0;0;0
5;852;857;0.702;0;0;0;0;0
5;852;857;0.704;0;0;0;0;0
5;852;857;0.707;0.0000166666666666667;0;0;1;0
4;852;856;0.709;0.0000166666666666667;0;0;1;0
4;852;856;0.712;0;0;0;0;0
4;852;856;0.715;0.0000166666666666667;0;0;0;1
4;852;856;0.718;0;0;0;0;0
4;852;856;0.72;0.0000166666666666667;0;1;0;0
4;852;856;0.723;0;0;0;0;0
4;852;856;0.725;0;0;0;0;0
4;852;856;0.728;0;0;0;0;0
4;852;856;0.73;0;0;0;0;0
4;852;856;0.732;0.0000166666666666667;0;0;1;0
4;852;856;0.735;0;0;0;0;0
4;852;856;0.738;0;0;0;0;0
4;852;856;0.74;0.0000166666666666667;0;0;1;0
4;852;856;0.742;0;0;0;0;0
4;852;856;0.745;0;0;0;0;0
4;852;856;0.747;0;0;0;0;0
4;852;856;0.75;0;0;0;0;0
4;852;856;0.752;0;0;0;0;0
3;852;855;0.754;0;0;0;0;0
3;852;855;0.756;0;0;0;0;0
3;852;855;0.759;0;0;0;0;0
3;852;855;0.762;0;0;0;0;0
3;852;855;0.765;0;0;0;0;0
3;852;855;0.768;0;0;0;0;0
3;852;855;0.771;0;0;0;0;0
3;852;855;0.775;0;0;0;0;0
3;852;855;0.777;0.0000166666666666667;0;1;0;0
3;852;855;0.782;0.0000166666666666667;0;0;1;0
3;852;855;0.785;0;0;0;0;0
3;852;855;0.789;0;0;0;0;0
3;852;855;0.792;0;0;0;0;0
3;852;855;0.795;0.0000166666666666667;0;0;1;0
3;852;855;0.799;0;0;0;0;0
100;978;1078;0.007;0.00393333333333333;169;58;7;2
100;978;1078;0.046;0.00035;1;9;3;8
100;970;1070;0.072;0.00035;0;10;3;8
100;966;1066;0.088;0.00108333333333333;6;24;7;28
100;966;1066;0.104;0.0004;3;8;6;7
100;982;1082;0.119;0.0004;2;9;5;8
100;982;1082;0.143;0.0003;2;5;6;5
100;982;1082;0.167;0.00035;2;7;6;6
100;974;1074;0.192;0.000316666666666667;2;5;5;7
100;974;1074;0.217;0.000316666666666667;2;8;4;5
99;974;1073;0.243;0.00165;5;5;84;5
98;974;1072;0.267;0.000366666666666667;2;5;11;4
97;974;1071;0.291;0.00035;2;4;11;4
93;974;1067;0.314;0.000683333333333333;2;3;32;4
91;974;1065;0.333;0.000316666666666667;2;3;9;5
90;992;1082;0.351;0.00025;2;4;4;5
87;992;1079;0.368;0.000366666666666667;2;2;16;2
85;992;1077;0.386;0.000316666666666667;2;4;9;4
84;1006;1090;0.402;0.00015;1;2;4;2
80;1006;1086;0.417;0.00035;3;2;14;2
76;1006;1082;0.433;0.000233333333333333;2;3;8;1
72;1006;1078;0.449;0.000233333333333333;1;2;5;6
68;1006;1074;0.462;0.000383333333333333;0;1;21;1
64;1006;1070;0.472;0.000116666666666667;1;1;4;1
61;1000;1061;0.483;0.00025;2;1;11;1
59;1006;1065;0.494;0.00015;2;0;6;1
54;1006;1060;0.505;0.000116666666666667;1;0;5;1
51;1006;1057;0.514;0.0000833333333333333;0;1;3;1
44;1006;1050;0.523;0.0001;0;1;5;0
43;1006;1049;0.529;0.0000333333333333333;0;0;1;1
40;1006;1046;0.536;0.0000666666666666667;0;1;3;0
36;1006;1042;0.543;0.000133333333333333;0;0;7;1
32;1006;1038;0.548;0.00005;0;0;3;0
30;1006;1036;0.554;0.0000166666666666667;0;0;1;0
28;1006;1034;0.56;0.0000166666666666667;0;0;1;0
27;1006;1033;0.566;0.0000333333333333333;0;0;1;1
26;1006;1032;0.571;0;0;0;0;0
24;1006;1030;0.575;0.00005;0;1;2;0
24;1006;1030;0.58;0.0000166666666666667;0;0;1;0
23;1006;1029;0.585;0.0000166666666666667;0;0;1;0
23;1006;1029;0.589;0.0000166666666666667;0;0;0;1
23;1006;1029;0.594;0.0000166666666666667;0;0;1;0
19;1006;1025;0.598;0.0000333333333333333;0;0;2;0
18;1006;1024;0.602;0.0000166666666666667;0;0;1;0
18;1006;1024;0.606;0;0;0;0;0
18;1006;1024;0.61;0;0;0;0;0
17;1006;1023;0.614;0.0000166666666666667;0;0;1;0
16;1006;1022;0.618;0.0000166666666666667;0;0;1;0
16;1006;1022;0.622;0.0000166666666666667;0;0;0;1
16;1006;1022;0.625;0.0000166666666666667;0;0;1;0
14;1006;1020;0.629;0.0000166666666666667;0;0;1;0
14;1006;1020;0.633;0.0000166666666666667;0;0;1;0
14;1006;1020;0.636;0;0;0;0;0
13;1006;1019;0.64;0.0000166666666666667;0;0;1;0
13;1006;1019;0.643;0;0;0;0;0
12;1006;1018;0.647;0.0000166666666666667;0;0;1;0
11;1006;1017;0.65;0.0000166666666666667;0;0;1;0
11;1006;1017;0.653;0.0000166666666666667;0;0;1;0
11;1006;1017;0.657;0;0;0;0;0
11;1006;1017;0.66;0;0;0;0;0
10;1006;1016;0.663;0.0000166666666666667;0;0;1;0
9;1006;1015;0.666;0.0000166666666666667;0;0;1;0
8;1006;1014;0.669;0;0;0;0;0
8;1006;1014;0.672;0;0;0;0;0
8;1006;1014;0.675;0;0;0;0;0
7;1006;1013;0.678;0.0000166666666666667;0;0;1;0
7;1006;1013;0.68;0;0;0;0;0
6;1006;1012;0.683;0;0;0;0;0
6;1006;1012;0.686;0;0;0;0;0
5;1006;1011;0.689;0;0;0;0;0
5;1006;1011;0.692;0;0;0;0;0
5;1006;1011;0.694;0.0000166666666666667;0;0;0;1
4;1006;1010;0.697;0;0;0;0;0
4;1006;1010;0.7;0;0;0;0;0
4;1006;1010;0.703;0.0000166666666666667;0;0;1;0
4;1006;1010;0.706;0;0;0;0;0
3;1006;1009;0.708;0.0000166666666666667;0;0;1;0
3;1006;1009;0.711;0;0;0;0;0
3;1006;1009;0.713;0;0;0;0;0
3;1006;1009;0.716;0;0;0;0;0
3;1006;1009;0.718;0;0;0;0;0
3;1006;1009;0.721;0.0000166666666666667;0;0;1;0
3;1006;1009;0.723;0;0;0;0;0
3;1006;1009;0.726;0;0;0;0;0
3;1006;1009;0.728;0.0000166666666666667;0;0;1;0
3;1006;1009;0.73;0;0;0;0;0
3;1006;1009;0.733;0;0;0;0;0
3;1006;1009;0.735;0;0;0;0;0
3;1006;1009;0.737;0;0;0;0;0
3;1006;1009;0.739;0.0000166666666666667;0;0;0;1
3;1006;1009;0.743;0.0000166666666666667;0;0;1;0
3;1006;1009;0.745;0.0000166666666666667;0;0;1;0
3;1006;1009;0.748;0;0;0;0;0
3;1006;1009;0.752;0;0;0;0;0
3;1006;1009;0.755;0;0;0;0;0
3;1006;1009;0.757;0;0;0;0;0
3;1006;1009;0.761;0;0;0;0;0
3;1006;1009;0.764;0;0;0;0;0
3;1006;1009;0.768;0;0;0;0;0
3;1006;1009;0.772;0.0000166666666666667;0;0;1;0
3;1006;1009;0.775;0;0;0;0;0
3;1006;1009;0.781;0;0;0;0;0
3;1006;1009;0.785;0;0;0;0;0
3;1006;1009;0.787;0;0;0;0;0
3;1006;1009;0.791;0.0000166666666666667;0;0;1;0
3;1006;1009;0.794;0;0;0;0;0
3;1006;1009;0.799;0;0;0;0;0
3;1006;1009;0.803;0;0;0;0;0
3;1006;1009;0.807;0;0;0;0;0
3;1006;1009;0.811;0;0;0;0;0
3;1006;1009;0.814;0.0000166666666666667;0;0;1;0
3;1006;1009;0.816;0.0000166666666666667;0;0;1;0
3;1016;1019;0.82;0.0000166666666666667;0;0;1;0
1;1016;1017;0.824;0.00005;1;0;2;0
1;1016;1017;0.829;0;0;0;0;0
1;1016;1017;0.832;0;0;0;0;0
1;1016;1017;0.835;0;0;0;0;0
1;1016;1017;0.837;0;0;0;0;0
1;1016;1017;0.841;0;0;0;0;0
1;1016;1017;0.845;0;0;0;0;0
100;764;864;0.005;0.00298333333333333;134;37;6;2
100;764;864;0.036;0.000433333333333333;0;11;2;13
100;758;858;0.06;0.00065;3;20;5;11
100;758;858;0.085;0.00163333333333333;2;12;68;16
100;758;858;0.11;0.0002;2;4;2;4
100;758;858;0.133;0.0002;2;4;3;3
100;758;858;0.154;0.000216666666666667;2;3;4;4
96;758;854;0.176;0.0012;2;4;63;3
93;770;863;0.201;0.000233333333333333;1;2;10;1
88;770;858;0.22;0.000366666666666667;1;1;18;2
84;770;854;0.238;0.000233333333333333;1;2;9;2
82;770;852;0.258;0.0004;1;2;8;13
77;770;847;0.274;0.00025;1;1;11;2
75;770;845;0.288;0.000116666666666667;0;2;4;1
71;774;845;0.302;0.000133333333333333;0;1;6;1
66;774;840;0.315;0.0001;0;1;4;1
64;774;838;0.326;0.0000666666666666667;0;1;2;1
61;774;835;0.337;0.0001;1;1;3;1
58;774;832;0.347;0.0000666666666666667;0;1;2;1
57;774;831;0.358;0.0000666666666666667;0;1;2;1
57;774;831;0.367;0.0000333333333333333;0;1;0;1
55;774;829;0.378;0.00005;0;1;1;1
55;774;829;0.387;0.00005;0;1;1;1
54;774;828;0.396;0.0000333333333333333;0;0;2;0
53;774;827;0.406;0.00005;0;1;1;1
51;788;839;0.416;0.0000666666666666667;0;1;2;1
47;788;835;0.424;0.0000833333333333333;0;0;5;0
46;788;834;0.434;0.00005;0;1;1;1
43;788;831;0.442;0.0000666666666666667;1;0;3;0
42;788;830;0.449;0.0000166666666666667;0;0;1;0
40;788;828;0.456;0.00005;0;1;2;0
37;788;825;0.463;0.0000666666666666667;0;0;3;1
36;788;824;0.47;0.00005;0;1;1;1
33;788;821;0.478;0.00005;0;0;3;0
31;788;819;0.484;0.00005;0;0;3;0
28;788;816;0.491;0.0000333333333333333;0;0;2;0
27;788;815;0.496;0.0000166666666666667;0;0;1;0
23;788;811;0.501;0.0000666666666666667;0;1;3;0
23;788;811;0.506;0.0000166666666666667;0;0;1;0
18;788;806;0.51;0.0000333333333333333;0;0;1;1
17;788;805;0.514;0.0000166666666666667;0;0;1;0
14;788;802;0.517;0.0000166666666666667;0;0;1;0
14;788;802;0.521;0.0000166666666666667;0;0;0;1
12;788;800;0.525;0.0000166666666666667;0;0;1;0
11;788;799;0.528;0;0;0;0;0
10;788;798;0.531;0;0;0;0;0
10;788;798;0.534;0;0;0;0;0
10;788;798;0.538;0.0000166666666666667;0;0;0;1
10;788;798;0.541;0;0;0;0;0
9;788;797;0.544;0.0000166666666666667;0;0;1;0
9;788;797;0.547;0.0000166666666666667;0;0;1;0
8;788;796;0.55;0.0000166666666666667;0;0;1;0
5;788;793;0.553;0.0000166666666666667;0;0;1;0
5;788;793;0.556;0;0;0;0;0
4;788;792;0.559;0.0000166666666666667;0;0;1;0
4;788;792;0.561;0.0000166666666666667;0;0;1;0
4;788;792;0.564;0;0;0;0;0
4;788;792;0.566;0;0;0;0;0
4;788;792;0.569;0.0000166666666666667;0;0;1;0
4;788;792;0.572;0.0000166666666666667;0;0;1;0
4;788;792;0.574;0;0;0;0;0
4;788;792;0.577;0;0;0;0;0
4;788;792;0.58;0.0000166666666666667;0;0;0;1
4;788;792;0.582;0;0;0;0;0
4;788;792;0.585;0;0;0;0;0
4;788;792;0.588;0;0;0;0;0
4;788;792;0.59;0.0000166666666666667;0;0;1;0
4;788;792;0.593;0.0000166666666666667;0;0;1;0
2;788;790;0.596;0.0000333333333333333;0;0;2;0
2;788;790;0.598;0.0000166666666666667;0;0;1;0
2;788;790;0.6;0;0;0;0;0
2;788;790;0.603;0;0;0;0;0
2;788;790;0.605;0;0;0;0;0
2;788;790;0.608;0;0;0;0;0
2;788;790;0.61;0.0000166666666666667;0;0;0;1
2;788;790;0.612;0;0;0;0;0
2;788;790;0.615;0;0;0;0;0
2;788;790;0.617;0;0;0;0;0
2;788;790;0.619;0.0000166666666666667;0;0;0;1
2;788;790;0.622;0;0;0;0;0
2;788;790;0.624;0;0;0;0;0
2;788;790;0.626;0;0;0;0;0
2;788;790;0.629;0.0000166666666666667;0;0;1;0
2;788;790;0.631;0;0;0;0;0
2;788;790;0.634;0;0;0;0;0
2;788;790;0.636;0.0000166666666666667;0;0;1;0
2;788;790;0.638;0;0;0;0;0
1;788;789;0.641;0.0000166666666666667;0;0;1;0
1;788;789;0.643;0;0;0;0;0
1;788;789;0.646;0;0;0;0;0
1;788;789;0.648;0;0;0;0;0
1;788;789;0.65;0.0000166666666666667;0;0;1;0
1;788;789;0.653;0;0;0;0;0
1;788;789;0.655;0.0000166666666666667;0;0;1;0
1;788;789;0.657;0.0000166666666666667;1;0;0;0
1;788;789;0.659;0;0;0;0;0
1;788;789;0.662;0.0000166666666666667;0;0;1;0
1;788;789;0.664;0.0000166666666666667;0;0;1;0
1;788;789;0.667;0.0000166666666666667;0;0;1;0
1;788;789;0.669;0.0000166666666666667;1;0;0;0
1;788;789;0.671;0.0000166666666666667;0;0;1;0
1;788;789;0.673;0;0;0;0;0
1;788;789;0.676;0.0000166666666666667;0;0;1;0
1;788;789;0.678;0;0;0;0;0
1;788;789;0.68;0;0;0;0;0
1;788;789;0.684;0;0;0;0;0
1;788;789;0.686;0;0;0;0;0
1;788;789;0.688;0;0;0;0;0
1;788;789;0.69;0;0;0;0;0
1;788;789;0.693;0;0;0;0;0
1;788;789;0.695;0;0;0;0;0
1;788;789;0.697;0;0;0;0;0
1;788;789;0.7;0.0000166666666666667;0;0;1;0
1;788;789;0.702;0;0;0;0;0
1;788;789;0.704;0;0;0;0;0
1;788;789;0.707;0;0;0;0;0
1;788;789;0.709;0;0;0;0;0
1;788;789;0.711;0;0;0;0;0
1;788;789;0.714;0;0;0;0;0
1;788;789;0.716;0;0;0;0;0
100;814;914;0.005;0.00265;120;33;4;2
100;814;914;0.04;0.000683333333333333;1;17;3;20
100;814;914;0.075;0.000383333333333333;0;9;2;12
100;814;914;0.111;0.000683333333333333;3;15;3;20
100;814;914;0.141;0.000366666666666667;2;9;3;8
100;814;914;0.165;0.00025;2;4;4;5
100;814;914;0.185;0.000233333333333333;1;5;3;5
100;814;914;0.209;0.000233333333333333;1;5;3;5
98;814;912;0.234;0.00155;2;3;86;2
96;812;908;0.255;0.000283333333333333;2;2;11;2
96;812;908;0.273;0.000166666666666667;1;4;3;2
95;812;907;0.293;0.00025;1;2;10;2
95;812;907;0.312;0.000116666666666667;1;2;2;2
90;812;902;0.331;0.000466666666666667;2;3;21;2
89;812;901;0.347;0.0001;1;1;3;1
86;812;898;0.364;0.000133333333333333;0;1;6;1
85;812;897;0.378;0.00015;1;1;5;2
75;812;887;0.394;0.000283333333333333;1;1;12;3
70;816;886;0.405;0.000183333333333333;1;1;8;1
68;816;884;0.417;0.0000666666666666667;1;0;3;0
63;816;879;0.428;0.000116666666666667;0;1;6;0
59;816;875;0.438;0.0000833333333333333;1;0;4;0
56;816;872;0.446;0.00005;1;0;2;0
54;816;870;0.455;0.0000333333333333333;1;0;1;0
52;816;868;0.463;0.0000666666666666667;0;1;3;0
48;816;864;0.471;0.0000833333333333333;1;0;4;0
46;808;854;0.478;0.0000666666666666667;0;1;2;1
40;808;848;0.485;0.000116666666666667;0;1;5;1
38;808;846;0.492;0.00005;1;0;2;0
36;808;844;0.498;0.00005;0;0;3;0
35;808;843;0.504;0.0000166666666666667;0;0;1;0
32;816;848;0.511;0.0000333333333333333;0;0;2;0
28;816;844;0.517;0.0000333333333333333;0;0;2;0
27;816;843;0.522;0.0000166666666666667;0;0;1;0
27;816;843;0.528;0.0000166666666666667;0;1;0;0
26;816;842;0.534;0.0000166666666666667;0;0;1;0
26;816;842;0.539;0;0;0;0;0
25;816;841;0.544;0.0000166666666666667;0;0;1;0
23;816;839;0.549;0.0000333333333333333;0;0;2;0
23;816;839;0.554;0.0000166666666666667;0;0;1;0
21;816;837;0.56;0.0000166666666666667;0;0;1;0
19;816;835;0.564;0.0000333333333333333;0;0;1;1
17;816;833;0.568;0.0000333333333333333;0;1;1;0
15;816;831;0.573;0.0000333333333333333;0;0;1;1
14;816;830;0.577;0.0000333333333333333;1;0;1;0
13;816;829;0.58;0.0000166666666666667;0;0;1;0
12;816;828;0.584;0;0;0;0;0
11;816;827;0.587;0;0;0;0;0
10;816;826;0.59;0.0000166666666666667;0;0;1;0
9;816;825;0.594;0.0000166666666666667;0;0;1;0
7;816;823;0.597;0;0;0;0;0
6;816;822;0.6;0.0000166666666666667;0;0;1;0
6;816;822;0.603;0.0000166666666666667;0;0;1;0
6;816;822;0.605;0;0;0;0;0
6;816;822;0.608;0.0000166666666666667;0;0;1;0
6;816;822;0.611;0.0000166666666666667;0;0;1;0
6;816;822;0.614;0.0000166666666666667;0;0;1;0
6;816;822;0.617;0;0;0;0;0
6;816;822;0.62;0;0;0;0;0
6;816;822;0.622;0;0;0;0;0
6;816;822;0.625;0;0;0;0;0
5;816;821;0.628;0.0000166666666666667;0;0;1;0
4;816;820;0.631;0.0000166666666666667;0;0;1;0
4;816;820;0.633;0;0;0;0;0
4;816;820;0.637;0.0000166666666666667;0;1;0;0
4;816;820;0.639;0;0;0;0;0
3;816;819;0.642;0.0000166666666666667;0;0;1;0
3;816;819;0.644;0;0;0;0;0
3;816;819;0.647;0.0000166666666666667;0;1;0;0
3;816;819;0.65;0;0;0;0;0
3;816;819;0.652;0.0000166666666666667;0;0;1;0
3;816;819;0.655;0;0;0;0;0
3;816;819;0.658;0;0;0;0;0
3;816;819;0.66;0.0000166666666666667;0;1;0;0
3;816;819;0.663;0;0;0;0;0
3;816;819;0.665;0;0;0;0;0
3;816;819;0.668;0;0;0;0;0
3;816;819;0.67;0;0;0;0;0
3;816;819;0.673;0;0;0;0;0
3;816;819;0.675;0;0;0;0;0
3;816;819;0.678;0.0000166666666666667;0;0;1;0
3;816;819;0.68;0.0000166666666666667;0;0;1;0
3;816;819;0.683;0;0;0;0;0
3;816;819;0.685;0.0000166666666666667;0;0;1;0
3;816;819;0.688;0.0000166666666666667;0;0;0;1
3;816;819;0.691;0;0;0;0;0
3;816;819;0.694;0;0;0;0;0
3;816;819;0.697;0;0;0;0;0
2;816;818;0.699;0;0;0;0;0
2;816;818;0.701;0.0000166666666666667;0;1;0;0
2;816;818;0.704;0.0000166666666666667;0;0;1;0
2;816;818;0.706;0;0;0;0;0
2;816;818;0.709;0;0;0;0;0
2;816;818;0.711;0;0;0;0;0
2;816;818;0.714;0;0;0;0;0
2;816;818;0.717;0;0;0;0;0
2;816;818;0.719;0;0;0;0;0
2;816;818;0.721;0.0000166666666666667;0;0;1;0
2;816;818;0.724;0.0000166666666666667;0;0;1;0
2;816;818;0.726;0;0;0;0;0
2;816;818;0.728;0;0;0;0;0
2;816;818;0.731;0;0;0;0;0
2;816;818;0.734;0;0;0;0;0
2;828;830;0.736;0;0;0;0;0
2;828;830;0.739;0.0000166666666666667;0;0;1;0
2;828;830;0.742;0;0;0;0;0
1;828;829;0.744;0.0000166666666666667;0;0;1;0
1;828;829;0.747;0;0;0;0;0
1;828;829;0.749;0;0;0;0;0
1;828;829;0.752;0.0000166666666666667;1;0;0;0
1;828;829;0.754;0;0;0;0;0
1;828;829;0.756;0;0;0;0;0
1;828;829;0.758;0;0;0;0;0
1;828;829;0.761;0;0;0;0;0
1;828;829;0.764;0;0;0;0;0
1;828;829;0.766;0;0;0;0;0
1;828;829;0.769;0;0;0;0;0
1;828;829;0.772;0;0;0;0;0
1;828;829;0.775;0;0;0;0;0
1;828;829;0.777;0.0000166666666666667;0;0;1;0
100;814;914;0.006;0.00296666666666667;132;29;14;3
100;814;914;0.05;0.00075;1;19;5;20
100;814;914;0.084;0.000416666666666667;0;9;2;14
100;814;914;0.111;0.000233333333333333;0;6;2;6
100;814;914;0.135;0.000116666666666667;0;3;1;3
98;796;894;0.169;0.00285;3;24;128;16
98;796;894;0.197;0.00035;2;7;4;8
96;796;892;0.223;0.000433333333333333;2;4;16;4
95;796;891;0.245;0.000283333333333333;2;3;10;2
92;804;896;0.265;0.000266666666666667;1;2;11;2
90;804;894;0.284;0.000283333333333333;2;3;10;2
87;798;885;0.302;0.000283333333333333;2;2;10;3
83;798;881;0.32;0.000233333333333333;2;2;9;1
78;798;876;0.336;0.000166666666666667;1;1;7;1
74;798;872;0.35;0.0002;1;1;9;1
67;798;865;0.364;0.000233333333333333;1;0;10;3
62;816;878;0.377;0.0000666666666666667;0;0;4;0
58;816;874;0.388;0.0000666666666666667;0;0;4;0
54;816;870;0.397;0.0000833333333333333;1;0;4;0
52;816;868;0.406;0.0000833333333333333;0;0;5;0
47;816;863;0.415;0.0000833333333333333;1;0;4;0
45;816;861;0.423;0.00005;0;0;3;0
42;816;858;0.431;0.0000333333333333333;0;0;1;1
40;816;856;0.438;0.0000166666666666667;0;0;1;0
35;816;851;0.445;0.00005;0;0;3;0
33;816;849;0.451;0.0000166666666666667;0;0;1;0
31;816;847;0.456;0.0000166666666666667;0;0;1;0
29;810;839;0.462;0.00005;1;0;2;0
27;810;837;0.467;0.0000166666666666667;0;0;1;0
26;810;836;0.472;0.0000333333333333333;0;0;2;0
24;810;834;0.478;0.00005;1;0;2;0
21;810;831;0.483;0.0000333333333333333;0;0;2;0
18;810;828;0.488;0.0000166666666666667;0;0;1;0
17;810;827;0.492;0.0000166666666666667;0;0;1;0
16;810;826;0.496;0.0000333333333333333;0;0;2;0
16;810;826;0.5;0;0;0;0;0
14;810;824;0.504;0.0000166666666666667;0;0;1;0
12;810;822;0.507;0.0000166666666666667;0;0;1;0
10;810;820;0.511;0.0000166666666666667;0;0;1;0
9;810;819;0.514;0.0000166666666666667;0;0;1;0
7;810;817;0.517;0.0000166666666666667;0;0;1;0
6;810;816;0.52;0.0000166666666666667;0;0;1;0
6;810;816;0.523;0;0;0;0;0
6;810;816;0.525;0;0;0;0;0
5;810;815;0.528;0.0000166666666666667;0;0;1;0
4;810;814;0.53;0.0000166666666666667;0;0;1;0
4;810;814;0.533;0.0000166666666666667;0;0;0;1
4;810;814;0.535;0.0000166666666666667;0;0;1;0
3;810;813;0.537;0.0000166666666666667;0;0;1;0
3;810;813;0.54;0;0;0;0;0
3;810;813;0.542;0;0;0;0;0
2;810;812;0.544;0.0000166666666666667;0;0;1;0
2;810;812;0.547;0.0000166666666666667;0;0;1;0
2;810;812;0.549;0;0;0;0;0
2;810;812;0.551;0;0;0;0;0
2;810;812;0.554;0.0000166666666666667;0;0;1;0
2;810;812;0.556;0;0;0;0;0
2;810;812;0.558;0;0;0;0;0
1;810;811;0.561;0;0;0;0;0
1;810;811;0.563;0;0;0;0;0
1;810;811;0.565;0;0;0;0;0
1;810;811;0.567;0;0;0;0;0
1;810;811;0.57;0;0;0;0;0
1;810;811;0.572;0;0;0;0;0
1;810;811;0.574;0;0;0;0;0
1;810;811;0.576;0;0;0;0;0
1;810;811;0.579;0;0;0;0;0
1;810;811;0.581;0;0;0;0;0
1;810;811;0.583;0.0000166666666666667;0;0;1;0
1;810;811;0.585;0;0;0;0;0
1;810;811;0.587;0;0;0;0;0
1;810;811;0.589;0;0;0;0;0
1;810;811;0.591;0;0;0;0;0
1;810;811;0.594;0;0;0;0;0
1;810;811;0.596;0;0;0;0;0
1;810;811;0.598;0;0;0;0;0
1;810;811;0.6;0;0;0;0;0
1;810;811;0.603;0;0;0;0;0
1;810;811;0.605;0;0;0;0;0
1;810;811;0.607;0;0;0;0;0
1;810;811;0.609;0;0;0;0;0
1;810;811;0.611;0;0;0;0;0
1;810;811;0.614;0;0;0;0;0
1;810;811;0.616;0;0;0;0;0
1;810;811;0.618;0;0;0;0;0
1;810;811;0.62;0;0;0;0;0
1;810;811;0.622;0;0;0;0;0
1;810;811;0.624;0;0;0;0;0
1;810;811;0.627;0;0;0;0;0
1;810;811;0.629;0;0;0;0;0
1;810;811;0.632;0;0;0;0;0
1;810;811;0.634;0.0000166666666666667;0;0;1;0
1;810;811;0.636;0;0;0;0;0
1;810;811;0.638;0;0;0;0;0
1;810;811;0.64;0;0;0;0;0
1;810;811;0.643;0;0;0;0;0
1;810;811;0.645;0;0;0;0;0
1;810;811;0.647;0;0;0;0;0
1;810;811;0.649;0;0;0;0;0
1;810;811;0.651;0;0;0;0;0
1;810;811;0.654;0;0;0;0;0
1;810;811;0.656;0;0;0;0;0
1;810;811;0.658;0;0;0;0;0
1;810;811;0.66;0.0000166666666666667;0;0;1;0
1;810;811;0.663;0;0;0;0;0
1;810;811;0.665;0;0;0;0;0
1;810;811;0.667;0;0;0;0;0
1;810;811;0.669;0;0;0;0;0
1;810;811;0.672;0;0;0;0;0
1;810;811;0.674;0;0;0;0;0
1;810;811;0.676;0;0;0;0;0
1;810;811;0.679;0;0;0;0;0
1;810;811;0.681;0;0;0;0;0
1;810;811;0.683;0;0;0;0;0
1;810;811;0.685;0;0;0;0;0
1;810;811;0.688;0;0;0;0;0
1;810;811;0.69;0;0;0;0;0
1;810;811;0.693;0.0000166666666666667;0;0;1;0
1;810;811;0.695;0;0;0;0;0
1;810;811;0.697;0;0;0;0;0
100;810;910;0.004;0.00186666666666667;79;25;5;3
100;810;910;0.037;0.000383333333333333;1;9;1;12
100;812;912;0.062;0.000616666666666667;3;15;7;12
100;812;912;0.092;0.000283333333333333;2;5;5;5
100;812;912;0.119;0.000266666666666667;2;5;5;4
100;812;912;0.145;0.000233333333333333;2;5;3;4
100;812;912;0.172;0.000266666666666667;2;5;4;5
100;812;912;0.196;0.000183333333333333;2;3;3;3
100;812;912;0.224;0.00025;1;5;4;5
100;812;912;0.252;0.00015;1;3;3;2
100;812;912;0.28;0.000216666666666667;1;5;4;3
100;812;912;0.307;0.000183333333333333;1;4;3;3
99;814;913;0.333;0.000966666666666667;2;3;51;2
99;814;913;0.357;0.000483333333333333;1;2;24;2
98;814;912;0.383;0.000266666666666667;2;2;10;2
93;814;907;0.409;0.0004;1;2;17;4
87;814;901;0.426;0.00035;2;2;15;2
82;814;896;0.442;0.0002;1;2;8;1
78;826;904;0.455;0.000133333333333333;1;1;4;2
75;826;901;0.469;0.000116666666666667;1;1;3;2
68;826;894;0.481;0.0003;1;1;15;1
66;826;892;0.494;0.000116666666666667;1;1;3;2
64;826;890;0.505;0.0001;0;1;4;1
61;826;887;0.517;0.0000666666666666667;0;1;3;0
58;826;884;0.527;0.0001;0;1;4;1
57;826;883;0.537;0.0000666666666666667;1;1;1;1
54;826;880;0.547;0.0001;1;1;2;2
52;826;878;0.558;0.0000666666666666667;0;1;2;1
49;826;875;0.566;0.000133333333333333;1;0;6;1
46;826;872;0.575;0.000166666666666667;1;1;7;1
45;826;871;0.584;0.0000666666666666667;0;1;2;1
41;800;841;0.593;0.0001;0;1;4;1
38;800;838;0.6;0.0000833333333333333;0;1;4;0
35;800;835;0.607;0.0000833333333333333;0;1;4;0
33;800;833;0.614;0.0000666666666666667;1;0;3;0
30;800;830;0.62;0.000133333333333333;0;1;7;0
27;800;827;0.626;0.00005;1;0;2;0
27;800;827;0.631;0.0000333333333333333;0;1;1;0
22;800;822;0.637;0.0000666666666666667;0;0;3;1
21;800;821;0.643;0.0000166666666666667;0;0;1;0
21;800;821;0.647;0.0000166666666666667;0;0;1;0
18;800;818;0.652;0.0000666666666666667;1;0;3;0
16;800;816;0.657;0.0000333333333333333;0;0;2;0
15;800;815;0.663;0.0000166666666666667;0;0;1;0
14;800;814;0.668;0.0000166666666666667;0;0;1;0
13;800;813;0.674;0.0000166666666666667;0;0;1;0
12;800;812;0.683;0.0000166666666666667;0;0;1;0
10;800;810;0.688;0.0000333333333333333;0;0;1;1
8;800;808;0.695;0.0000166666666666667;0;0;1;0
8;800;808;0.7;0;0;0;0;0
7;800;807;0.705;0.0000166666666666667;0;0;1;0
7;800;807;0.709;0;0;0;0;0
6;800;806;0.714;0.0000166666666666667;0;0;1;0
5;800;805;0.72;0.0000333333333333333;0;0;2;0
4;800;804;0.724;0.0000166666666666667;0;0;1;0
3;800;803;0.727;0;0;0;0;0
3;800;803;0.73;0;0;0;0;0
2;800;802;0.734;0;0;0;0;0
2;800;802;0.738;0.0000166666666666667;0;0;1;0
2;800;802;0.74;0;0;0;0;0
2;800;802;0.744;0.0000166666666666667;0;0;1;0
2;800;802;0.748;0.0000166666666666667;0;0;1;0
2;800;802;0.752;0.0000166666666666667;0;0;1;0
2;800;802;0.755;0;0;0;0;0
2;800;802;0.758;0.0000166666666666667;0;1;0;0
2;800;802;0.76;0;0;0;0;0
2;800;802;0.763;0;0;0;0;0
2;800;802;0.765;0;0;0;0;0
2;800;802;0.768;0;0;0;0;0
2;800;802;0.771;0.0000166666666666667;0;0;1;0
2;800;802;0.773;0;0;0;0;0
2;800;802;0.775;0;0;0;0;0
2;800;802;0.778;0;0;0;0;0
2;800;802;0.78;0;0;0;0;0
2;800;802;0.782;0;0;0;0;0
2;800;802;0.785;0.0000166666666666667;0;0;0;1
2;800;802;0.787;0;0;0;0;0
2;800;802;0.789;0.0000166666666666667;0;0;0;1
2;800;802;0.792;0;0;0;0;0
2;800;802;0.795;0;0;0;0;0
2;800;802;0.797;0;0;0;0;0
2;800;802;0.8;0;0;0;0;0
2;800;802;0.802;0;0;0;0;0
2;800;802;0.804;0;0;0;0;0
2;800;802;0.806;0.0000166666666666667;0;0;1;0
2;800;802;0.809;0;0;0;0;0
2;800;802;0.811;0;0;0;0;0
2;800;802;0.814;0;0;0;0;0
2;800;802;0.817;0;0;0;0;0
2;800;802;0.819;0;0;0;0;0
2;800;802;0.821;0;0;0;0;0
2;800;802;0.823;0;0;0;0;0
2;800;802;0.826;0;0;0;0;0
2;800;802;0.829;0;0;0;0;0
2;800;802;0.831;0;0;0;0;0
2;800;802;0.834;0;0;0;0;0
2;800;802;0.837;0;0;0;0;0
2;800;802;0.84;0;0;0;0;0
2;800;802;0.842;0;0;0;0;0
2;800;802;0.845;0;0;0;0;0
2;800;802;0.847;0;0;0;0;0
2;800;802;0.849;0;0;0;0;0
2;800;802;0.852;0;0;0;0;0
2;800;802;0.854;0;0;0;0;0
2;800;802;0.856;0;0;0;0;0
2;800;802;0.859;0.0000166666666666667;1;0;0;0
2;800;802;0.861;0;0;0;0;0
2;800;802;0.864;0;0;0;0;0
2;800;802;0.866;0;0;0;0;0
2;800;802;0.869;0;0;0;0;0
2;800;802;0.871;0;0;0;0;0
2;800;802;0.874;0.0003;0;0;18;0
2;800;802;0.876;0;0;0;0;0
2;800;802;0.878;0.0000166666666666667;0;0;0;1
1;800;801;0.88;0;0;0;0;0
1;800;801;0.883;0;0;0;0;0
1;800;801;0.885;0;0;0;0;0
1;800;801;0.887;0;0;0;0;0
1;800;801;0.889;0;0;0;0;0
1;800;801;0.891;0;0;0;0;0
100;802;902;0.004;0.00198333333333333;81;29;6;3
100;802;902;0.036;0.000516666666666667;0;15;3;13
100;802;902;0.058;0.000283333333333333;0;8;2;7
100;802;902;0.086;0.000183333333333333;0;5;2;4
100;798;898;0.1;0.000116666666666667;0;4;1;2
100;798;898;0.115;0.000116666666666667;1;2;1;3
100;800;900;0.131;0.000583333333333333;4;14;5;12
97;800;897;0.147;0.00136666666666667;2;3;74;3
97;800;897;0.161;0.0002;1;4;4;3
97;800;897;0.174;0.000116666666666667;1;2;2;2
97;800;897;0.189;0.000216666666666667;3;3;4;3
97;800;897;0.203;0.000133333333333333;1;2;3;2
93;794;887;0.217;0.000483333333333333;3;3;21;2
91;794;885;0.232;0.000216666666666667;1;2;8;2
89;794;883;0.246;0.000283333333333333;2;3;9;3
88;798;886;0.261;0.0002;1;3;6;2
88;798;886;0.273;0.000166666666666667;2;3;3;2
85;798;883;0.286;0.000216666666666667;1;3;7;2
84;804;888;0.298;0.00015;1;2;4;2
84;804;888;0.308;0.000133333333333333;2;2;2;2
82;804;886;0.318;0.000116666666666667;1;1;4;1
80;804;884;0.327;0.00015;2;1;4;2
77;804;881;0.336;0.000116666666666667;1;1;4;1
72;794;866;0.344;0.000133333333333333;1;1;5;1
69;788;857;0.351;0.0001;1;1;3;1
68;788;856;0.358;0.0000833333333333333;1;1;2;1
63;788;851;0.365;0.0001;1;0;4;1
63;788;851;0.371;0.0000333333333333333;1;0;0;1
60;788;848;0.377;0.0001;0;1;4;1
59;788;847;0.383;0.0000666666666666667;1;1;1;1
59;788;847;0.389;0.00005;0;1;1;1
59;788;847;0.396;0.00005;1;0;1;1
56;788;844;0.403;0.0000666666666666667;0;1;3;0
54;788;842;0.409;0.0000666666666666667;1;1;2;0
52;788;840;0.414;0.00005;0;1;1;1
51;788;839;0.419;0.0000666666666666667;0;1;2;1
49;788;837;0.425;0.0001;1;1;2;2
47;788;835;0.429;0.0000333333333333333;0;0;2;0
46;788;834;0.433;0.0000833333333333333;1;1;2;1
46;788;834;0.438;0.00005;0;1;1;1
46;788;834;0.442;0.0000333333333333333;0;1;0;1
44;788;832;0.448;0.0000833333333333333;0;1;3;1
42;788;830;0.452;0.0000666666666666667;0;1;2;1
42;788;830;0.456;0.0000166666666666667;0;0;1;0
41;788;829;0.46;0.00005;0;1;2;0
41;788;829;0.463;0.0000333333333333333;0;0;1;1
39;788;827;0.467;0.0000333333333333333;0;1;1;0
39;788;827;0.47;0.0000333333333333333;0;1;0;1
38;788;826;0.474;0.00005;0;1;1;1
38;788;826;0.477;0.0000333333333333333;0;1;0;1
37;788;825;0.48;0.0000166666666666667;0;0;1;0
37;778;815;0.484;0.00005;0;1;1;1
36;778;814;0.487;0.0000666666666666667;0;1;2;1
35;778;813;0.49;0.00005;0;1;1;1
34;778;812;0.493;0.00005;0;1;1;1
34;778;812;0.497;0.0000333333333333333;0;1;1;0
34;778;812;0.5;0.00005;0;1;1;1
34;778;812;0.503;0.00005;0;1;1;1
34;778;812;0.506;0.0000333333333333333;0;0;1;1
34;778;812;0.509;0.00005;0;1;1;1
34;778;812;0.512;0.0000333333333333333;0;1;1;0
33;778;811;0.515;0.0000333333333333333;1;0;1;0
33;780;813;0.518;0.00005;0;1;1;1
22;780;802;0.523;0.000233333333333333;1;0;13;0
20;780;800;0.528;0.00005;0;0;3;0
19;780;799;0.533;0.0000166666666666667;0;0;1;0
19;780;799;0.537;0;0;0;0;0
17;780;797;0.541;0.0000166666666666667;0;0;1;0
15;780;795;0.545;0.0000333333333333333;0;0;2;0
15;780;795;0.549;0;0;0;0;0
13;780;793;0.552;0.0000333333333333333;1;0;1;0
12;780;792;0.556;0;0;0;0;0
10;780;790;0.559;0.0000166666666666667;0;0;1;0
10;782;792;0.562;0;0;0;0;0
7;782;789;0.565;0.0000166666666666667;0;0;1;0
7;782;789;0.567;0;0;0;0;0
6;782;788;0.57;0.0000166666666666667;0;0;1;0
6;782;788;0.573;0;0;0;0;0
6;782;788;0.576;0;0;0;0;0
6;782;788;0.578;0;0;0;0;0
6;782;788;0.581;0;0;0;0;0
4;782;786;0.584;0.0000166666666666667;0;0;1;0
4;782;786;0.587;0;0;0;0;0
3;782;785;0.589;0;0;0;0;0
3;782;785;0.591;0;0;0;0;0
3;782;785;0.594;0.0000166666666666667;0;0;1;0
3;782;785;0.596;0;0;0;0;0
3;782;785;0.599;0;0;0;0;0
3;782;785;0.601;0;0;0;0;0
3;782;785;0.603;0;0;0;0;0
3;782;785;0.606;0;0;0;0;0
3;782;785;0.608;0;0;0;0;0
3;782;785;0.611;0;0;0;0;0
3;782;785;0.613;0;0;0;0;0
3;782;785;0.616;0;0;0;0;0
3;782;785;0.619;0;0;0;0;0
3;782;785;0.622;0;0;0;0;0
3;782;785;0.624;0;0;0;0;0
3;782;785;0.627;0;0;0;0;0
2;782;784;0.629;0.0000166666666666667;0;0;1;0
2;782;784;0.631;0;0;0;0;0
2;782;784;0.634;0;0;0;0;0
2;782;784;0.636;0;0;0;0;0
2;782;784;0.639;0;0;0;0;0
2;782;784;0.641;0;0;0;0;0
2;782;784;0.643;0;0;0;0;0
2;782;784;0.645;0;0;0;0;0
2;782;784;0.647;0;0;0;0;0
2;782;784;0.65;0.0000166666666666667;0;0;0;1
2;782;784;0.652;0;0;0;0;0
2;782;784;0.655;0;0;0;0;0
2;782;784;0.657;0;0;0;0;0
2;782;784;0.66;0;0;0;0;0
2;782;784;0.662;0;0;0;0;0
2;782;784;0.665;0;0;0;0;0
2;782;784;0.668;0;0;0;0;0
2;782;784;0.67;0;0;0;0;0
2;782;784;0.672;0;0;0;0;0
2;782;784;0.674;0;0;0;0;0
2;782;784;0.677;0;0;0;0;0
100;798;898;0.005;0.00215;92;27;7;3
100;798;898;0.035;0.000416666666666667;0;15;1;9
100;798;898;0.058;0.000216666666666667;0;4;1;8
100;798;898;0.081;0.000233333333333333;0;6;2;6
100;800;900;0.104;0.00045;2;10;2;13
100;800;900;0.126;0.000316666666666667;1;8;3;7
100;800;900;0.148;0.000166666666666667;1;5;1;3
99;802;901;0.169;0.00128333333333333;3;13;44;17
98;802;900;0.194;0.000433333333333333;1;5;16;4
97;808;905;0.223;0.000216666666666667;0;3;7;3
95;816;911;0.246;0.0003;1;2;13;2
93;804;897;0.265;0.00025;1;5;6;3
92;802;894;0.282;0.0002;1;3;5;3
90;802;892;0.298;0.000166666666666667;1;2;5;2
90;802;892;0.315;0.0000833333333333333;0;2;2;1
84;802;886;0.33;0.000383333333333333;1;2;16;4
82;802;884;0.345;0.000183333333333333;1;2;6;2
82;802;884;0.361;0.0001;1;2;2;1
78;808;886;0.374;0.000183333333333333;0;1;9;1
74;802;876;0.387;0.000166666666666667;1;0;9;0
71;802;873;0.4;0.000116666666666667;1;0;6;0
68;810;878;0.412;0.0001;0;1;5;0
65;810;875;0.424;0.0001;1;1;4;0
64;810;874;0.435;0.0000833333333333333;1;1;3;0
60;810;870;0.446;0.000183333333333333;1;1;8;1
55;810;865;0.455;0.0000666666666666667;0;0;4;0
51;810;861;0.464;0.0000833333333333333;1;0;4;0
49;810;859;0.472;0.0000833333333333333;1;0;3;1
45;810;855;0.479;0.0001;1;1;4;0
42;810;852;0.487;0.0000666666666666667;1;0;3;0
38;810;848;0.494;0.00005;0;0;2;1
37;810;847;0.5;0.0000333333333333333;1;0;1;0
36;810;846;0.506;0.0000333333333333333;0;0;1;1
36;814;850;0.512;0.0000166666666666667;0;0;1;0
35;814;849;0.518;0.0000333333333333333;0;0;2;0
33;822;855;0.525;0.0000333333333333333;0;0;2;0
31;822;853;0.53;0.00005;0;1;2;0
28;810;838;0.536;0.0000333333333333333;0;0;2;0
26;810;836;0.54;0.0000166666666666667;0;0;1;0
24;810;834;0.545;0.0000166666666666667;0;0;1;0
23;810;833;0.55;0.0000333333333333333;0;0;2;0
22;810;832;0.555;0.0000166666666666667;0;0;1;0
20;810;830;0.559;0.0000166666666666667;0;0;1;0
20;810;830;0.563;0.0000166666666666667;0;0;1;0
20;810;830;0.568;0.0000166666666666667;0;0;1;0
19;810;829;0.572;0.0000333333333333333;0;1;1;0
19;810;829;0.576;0.0000166666666666667;0;0;1;0
17;810;827;0.58;0.0000333333333333333;1;0;1;0
16;810;826;0.584;0;0;0;0;0
15;810;825;0.588;0.0000166666666666667;0;0;1;0
15;810;825;0.592;0.0000166666666666667;0;0;1;0
15;810;825;0.595;0;0;0;0;0
14;810;824;0.599;0.0000333333333333333;1;0;1;0
14;810;824;0.603;0.0000166666666666667;0;0;1;0
13;810;823;0.606;0.0000166666666666667;0;0;1;0
12;810;822;0.61;0.0000166666666666667;1;0;0;0
12;810;822;0.613;0.0000166666666666667;0;0;1;0
11;810;821;0.617;0.0000333333333333333;0;0;1;1
11;810;821;0.62;0;0;0;0;0
11;810;821;0.623;0;0;0;0;0
11;810;821;0.627;0.0000166666666666667;0;0;1;0
10;810;820;0.63;0.0000333333333333333;1;0;1;0
9;810;819;0.633;0.0000166666666666667;0;0;1;0
9;810;819;0.636;0.0000166666666666667;1;0;0;0
7;810;817;0.64;0.0000333333333333333;0;0;2;0
6;810;816;0.643;0.0000166666666666667;0;0;1;0
5;810;815;0.647;0;0;0;0;0
4;810;814;0.65;0;0;0;0;0
4;810;814;0.653;0.0000166666666666667;0;0;0;1
4;810;814;0.656;0;0;0;0;0
4;810;814;0.659;0.0000166666666666667;0;0;1;0
3;810;813;0.663;0;0;0;0;0
2;810;812;0.667;0;0;0;0;0
2;810;812;0.67;0;0;0;0;0
2;810;812;0.674;0.0000166666666666667;0;0;1;0
2;810;812;0.676;0;0;0;0;0
2;810;812;0.679;0.0000166666666666667;0;0;0;1
2;810;812;0.683;0;0;0;0;0
2;810;812;0.686;0.0000166666666666667;0;0;0;1
2;810;812;0.689;0;0;0;0;0
2;810;812;0.692;0.0000166666666666667;0;1;0;0
2;810;812;0.695;0.0000166666666666667;0;0;0;1
2;810;812;0.698;0;0;0;0;0
2;810;812;0.702;0;0;0;0;0
2;810;812;0.706;0;0;0;0;0
2;810;812;0.709;0.0000166666666666667;1;0;0;0
2;810;812;0.712;0;0;0;0;0
2;810;812;0.715;0;0;0;0;0
1;810;811;0.717;0;0;0;0;0
1;810;811;0.719;0;0;0;0;0
1;810;811;0.722;0.0000166666666666667;0;0;1;0
1;810;811;0.724;0;0;0;0;0
1;810;811;0.727;0;0;0;0;0
1;810;811;0.729;0;0;0;0;0
1;810;811;0.731;0.0000166666666666667;0;0;0;1
1;810;811;0.733;0;0;0;0;0
1;810;811;0.735;0.0000166666666666667;0;0;0;1
1;810;811;0.738;0;0;0;0;0
1;810;811;0.74;0.0000166666666666667;0;0;1;0
1;810;811;0.742;0;0;0;0;0
1;810;811;0.745;0;0;0;0;0
1;810;811;0.747;0;0;0;0;0
1;810;811;0.75;0;0;0;0;0
1;810;811;0.753;0;0;0;0;0
1;810;811;0.755;0;0;0;0;0
1;810;811;0.757;0;0;0;0;0
1;810;811;0.759;0;0;0;0;0
1;810;811;0.762;0;0;0;0;0
1;810;811;0.764;0;0;0;0;0
1;810;811;0.766;0;0;0;0;0
1;810;811;0.768;0;0;0;0;0
1;810;811;0.771;0;0;0;0;0
1;810;811;0.773;0;0;0;0;0
1;810;811;0.775;0;0;0;0;0
1;810;811;0.778;0.0000166666666666667;0;0;0;1
1;810;811;0.78;0;0;0;0;0
1;810;811;0.782;0;0;0;0;0
1;810;811;0.784;0;0;0;0;0
1;810;811;0.787;0;0;0;0;0
1;810;811;0.789;0.0000166666666666667;0;0;1;0
100;814;914;0.005;0.00255;116;31;4;2
100;814;914;0.035;0.00055;0;15;2;16
100;814;914;0.061;0.0002;0;5;2;5
100;814;914;0.085;0.000133333333333333;1;3;1;3
100;814;914;0.109;0.000116666666666667;0;3;1;3
99;832;931;0.133;0.000783333333333333;1;8;30;8
99;832;931;0.152;0.00055;3;14;2;14
98;832;930;0.173;0.00095;3;6;35;13
98;830;928;0.194;0.000233333333333333;3;4;3;4
98;830;928;0.216;0.000133333333333333;1;3;2;2
98;830;928;0.237;0.00015;1;4;2;2
96;830;926;0.259;0.00035;2;3;14;2
93;830;923;0.281;0.000283333333333333;1;2;12;2
91;830;921;0.302;0.000216666666666667;2;2;7;2
87;830;917;0.321;0.000333333333333333;2;2;14;2
83;830;913;0.337;0.00025;1;1;11;2
80;830;910;0.35;0.000166666666666667;1;1;7;1
76;822;898;0.36;0.000133333333333333;1;1;5;1
73;822;895;0.371;0.000183333333333333;2;1;7;1
68;828;896;0.383;0.00015;1;0;8;0
66;828;894;0.393;0.000133333333333333;1;1;6;0
61;828;889;0.403;0.000116666666666667;2;0;5;0
60;828;888;0.412;0.00005;1;0;2;0
55;828;883;0.424;0.000133333333333333;1;1;6;0
53;828;881;0.433;0.000116666666666667;2;0;4;1
51;828;879;0.445;0.0001;2;0;4;0
50;828;878;0.455;0.0000666666666666667;1;1;2;0
47;828;875;0.464;0.0000666666666666667;1;0;3;0
46;828;874;0.473;0.00005;1;0;2;0
43;828;871;0.484;0.0000666666666666667;1;0;3;0
42;828;870;0.492;0.0000666666666666667;1;0;2;1
40;824;864;0.498;0.0001;1;1;4;0
38;824;862;0.505;0.00005;1;0;2;0
38;824;862;0.512;0.0000333333333333333;0;1;1;0
35;824;859;0.518;0.0000666666666666667;0;1;3;0
33;824;857;0.525;0.0000833333333333333;1;0;3;1
30;824;854;0.53;0.00005;0;0;3;0
29;824;853;0.535;0.0000166666666666667;0;0;1;0
26;824;850;0.54;0.00005;0;0;2;1
24;824;848;0.545;0.0000166666666666667;0;0;1;0
22;824;846;0.549;0.0000333333333333333;0;0;2;0
19;824;843;0.553;0.0000166666666666667;0;0;1;0
17;824;841;0.557;0.0000166666666666667;0;0;1;0
17;824;841;0.56;0.0000166666666666667;0;0;1;0
16;824;840;0.565;0.0000333333333333333;0;1;1;0
10;824;834;0.568;0.0000333333333333333;0;0;2;0
10;824;834;0.571;0.0000166666666666667;0;0;1;0
8;824;832;0.574;0.0000333333333333333;0;0;2;0
8;824;832;0.578;0.0000166666666666667;0;0;1;0
7;824;831;0.581;0;0;0;0;0
6;824;830;0.584;0;0;0;0;0
6;824;830;0.587;0;0;0;0;0
6;824;830;0.59;0.0000166666666666667;0;0;1;0
6;824;830;0.594;0.0000166666666666667;0;0;1;0
6;824;830;0.598;0;0;0;0;0
6;824;830;0.601;0.0000166666666666667;0;0;1;0
6;824;830;0.604;0;0;0;0;0
6;824;830;0.608;0;0;0;0;0
6;824;830;0.612;0;0;0;0;0
6;824;830;0.615;0;0;0;0;0
6;824;830;0.618;0;0;0;0;0
6;824;830;0.622;0;0;0;0;0
5;842;847;0.626;0.0000166666666666667;0;0;1;0
5;842;847;0.629;0.0000166666666666667;0;0;1;0
5;842;847;0.632;0;0;0;0;0
4;842;846;0.636;0.0000166666666666667;0;0;1;0
4;842;846;0.64;0;0;0;0;0
4;842;846;0.643;0.0000166666666666667;0;0;1;0
4;842;846;0.647;0.0000166666666666667;0;0;1;0
4;842;846;0.651;0;0;0;0;0
4;842;846;0.654;0.0000166666666666667;0;0;1;0
4;842;846;0.656;0;0;0;0;0
3;842;845;0.658;0;0;0;0;0
3;842;845;0.661;0.0000166666666666667;0;0;1;0
3;842;845;0.663;0;0;0;0;0
3;842;845;0.666;0;0;0;0;0
2;842;844;0.668;0;0;0;0;0
2;842;844;0.67;0;0;0;0;0
2;842;844;0.672;0.0000166666666666667;0;1;0;0
2;842;844;0.674;0.0000166666666666667;1;0;0;0
2;842;844;0.677;0;0;0;0;0
2;842;844;0.679;0;0;0;0;0
2;842;844;0.681;0;0;0;0;0
2;842;844;0.683;0;0;0;0;0
2;842;844;0.686;0;0;0;0;0
2;842;844;0.688;0;0;0;0;0
2;842;844;0.69;0;0;0;0;0
2;842;844;0.692;0;0;0;0;0
2;842;844;0.695;0;0;0;0;0
2;842;844;0.697;0;0;0;0;0
2;842;844;0.699;0;0;0;0;0
2;842;844;0.701;0.0000166666666666667;0;0;1;0
2;842;844;0.704;0.0000166666666666667;0;0;1;0
2;842;844;0.707;0;0;0;0;0
2;842;844;0.709;0;0;0;0;0
2;842;844;0.712;0;0;0;0;0
2;842;844;0.714;0;0;0;0;0
2;842;844;0.716;0;0;0;0;0
2;842;844;0.719;0;0;0;0;0
2;842;844;0.722;0;0;0;0;0
2;842;844;0.724;0;0;0;0;0
2;842;844;0.726;0;0;0;0;0
2;842;844;0.729;0.0000166666666666667;0;0;1;0
2;842;844;0.731;0;0;0;0;0
2;842;844;0.733;0;0;0;0;0
2;842;844;0.735;0;0;0;0;0
2;842;844;0.737;0;0;0;0;0
2;842;844;0.74;0;0;0;0;0
2;842;844;0.742;0;0;0;0;0
2;842;844;0.744;0;0;0;0;0
2;842;844;0.746;0;0;0;0;0
2;842;844;0.748;0.0000166666666666667;0;1;0;0
2;842;844;0.751;0;0;0;0;0
2;842;844;0.753;0;0;0;0;0
2;842;844;0.755;0;0;0;0;0
2;842;844;0.758;0;0;0;0;0
2;842;844;0.76;0;0;0;0;0
2;842;844;0.762;0;0;0;0;0
2;842;844;0.765;0;0;0;0;0
2;842;844;0.767;0;0;0;0;0
100;820;920;0.005;0.00221666666666667;105;20;5;3
100;820;920;0.032;0.000516666666666667;0;11;2;18
100;832;932;0.053;0.0002;0;5;2;5
100;828;928;0.075;0.000683333333333333;6;17;3;15
100;828;928;0.095;0.000483333333333333;2;7;2;18
100;820;920;0.117;0.000416666666666667;3;8;7;7
100;832;932;0.141;0.00035;3;6;6;6
100;832;932;0.163;0.000266666666666667;3;4;5;4
100;832;932;0.19;0.000283333333333333;2;5;6;4
100;832;932;0.208;0.000233333333333333;1;3;6;4
100;832;932;0.228;0.000166666666666667;1;3;3;3
99;832;931;0.248;0.00108333333333333;4;3;55;3
99;832;931;0.267;0.000166666666666667;1;3;3;3
96;824;920;0.284;0.000533333333333333;2;3;26;1
95;824;919;0.301;0.000233333333333333;2;2;7;3
94;824;918;0.32;0.0002;1;2;6;3
93;824;917;0.34;0.000183333333333333;2;1;6;2
93;824;917;0.362;0.00015;1;4;3;1
90;818;908;0.384;0.00035;3;3;12;3
85;818;903;0.398;0.0003;2;1;14;1
85;818;903;0.412;0.000133333333333333;1;2;4;1
81;834;915;0.425;0.0002;2;1;8;1
79;834;913;0.436;0.000133333333333333;1;1;5;1
75;840;915;0.448;0.000116666666666667;1;1;4;1
69;840;909;0.459;0.00025;1;1;10;3
65;838;903;0.468;0.0001;0;1;5;0
61;838;899;0.478;0.0000666666666666667;1;0;3;0
56;838;894;0.486;0.0001;0;1;5;0
55;838;893;0.495;0.00005;1;0;2;0
53;836;889;0.503;0.00005;0;1;1;1
51;836;887;0.511;0.0000666666666666667;0;1;3;0
51;824;875;0.518;0.0000333333333333333;0;1;1;0
48;824;872;0.527;0.0000833333333333333;0;1;3;1
48;824;872;0.534;0.0000333333333333333;0;1;0;1
45;838;883;0.541;0.0001;1;1;4;0
42;838;880;0.548;0.0000833333333333333;0;1;3;1
40;838;878;0.554;0.0000333333333333333;1;0;1;0
40;838;878;0.56;0.0000166666666666667;0;0;1;0
34;838;872;0.567;0.0000666666666666667;0;1;3;0
32;838;870;0.572;0.0000166666666666667;0;0;1;0
32;838;870;0.577;0.0000166666666666667;0;0;1;0
29;838;867;0.581;0.0000333333333333333;0;0;1;1
28;838;866;0.586;0.0000333333333333333;0;1;1;0
27;838;865;0.59;0.0000166666666666667;0;0;1;0
25;838;863;0.594;0.0000333333333333333;0;0;2;0
24;838;862;0.598;0.0000166666666666667;0;0;1;0
23;838;861;0.602;0.0000166666666666667;0;0;1;0
22;838;860;0.606;0.0000166666666666667;0;0;1;0
21;838;859;0.61;0.0000166666666666667;0;0;1;0
20;838;858;0.614;0.0000166666666666667;0;0;1;0
18;838;856;0.617;0.0000333333333333333;0;0;2;0
18;838;856;0.621;0;0;0;0;0
18;838;856;0.624;0.0000166666666666667;0;0;1;0
17;838;855;0.627;0.0000166666666666667;0;0;1;0
15;838;853;0.63;0.0000166666666666667;0;0;0;1
14;838;852;0.634;0.0000166666666666667;0;0;1;0
14;838;852;0.637;0.0000166666666666667;0;0;1;0
14;838;852;0.64;0.0000166666666666667;0;0;1;0
13;838;851;0.643;0.0000166666666666667;0;0;1;0
12;838;850;0.646;0;0;0;0;0
11;830;841;0.648;0.0000166666666666667;0;0;0;1
11;830;841;0.651;0;0;0;0;0
11;830;841;0.654;0.0000166666666666667;0;1;0;0
11;830;841;0.656;0.0000166666666666667;0;0;1;0
11;830;841;0.66;0;0;0;0;0
11;830;841;0.663;0.0000166666666666667;0;0;1;0
11;830;841;0.665;0;0;0;0;0
11;830;841;0.668;0.0000166666666666667;0;0;0;1
11;830;841;0.67;0.0000166666666666667;0;0;0;1
11;830;841;0.673;0.0000166666666666667;0;0;0;1
10;830;840;0.676;0;0;0;0;0
10;830;840;0.678;0;0;0;0;0
10;830;840;0.681;0;0;0;0;0
10;830;840;0.683;0.0000166666666666667;0;1;0;0
10;830;840;0.685;0.0000166666666666667;0;1;0;0
10;830;840;0.688;0;0;0;0;0
10;830;840;0.691;0;0;0;0;0
10;830;840;0.693;0;0;0;0;0
10;830;840;0.696;0;0;0;0;0
10;830;840;0.698;0;0;0;0;0
10;830;840;0.701;0.0000166666666666667;0;0;1;0
10;830;840;0.703;0.0000166666666666667;0;0;1;0
10;830;840;0.705;0;0;0;0;0
10;830;840;0.708;0;0;0;0;0
10;830;840;0.711;0;0;0;0;0
10;830;840;0.714;0.0000166666666666667;0;0;0;1
10;830;840;0.716;0;0;0;0;0
10;830;840;0.719;0;0;0;0;0
10;830;840;0.723;0;0;0;0;0
10;830;840;0.727;0;0;0;0;0
10;830;840;0.731;0;0;0;0;0
10;830;840;0.735;0;0;0;0;0
10;830;840;0.737;0;0;0;0;0
10;830;840;0.74;0.0000166666666666667;0;1;0;0
10;830;840;0.743;0;0;0;0;0
10;830;840;0.746;0;0;0;0;0
10;830;840;0.748;0;0;0;0;0
10;830;840;0.751;0.0000166666666666667;0;0;1;0
9;826;835;0.753;0.0000166666666666667;0;0;1;0
9;826;835;0.755;0;0;0;0;0
9;826;835;0.758;0;0;0;0;0
9;826;835;0.76;0;0;0;0;0
9;826;835;0.762;0.0000166666666666667;0;0;1;0
9;826;835;0.765;0;0;0;0;0
9;826;835;0.767;0;0;0;0;0
9;826;835;0.769;0;0;0;0;0
9;826;835;0.772;0;0;0;0;0
9;828;837;0.775;0.0000166666666666667;0;0;1;0
9;828;837;0.777;0.0000166666666666667;0;0;1;0
9;828;837;0.78;0;0;0;0;0
9;828;837;0.783;0.0000166666666666667;0;0;1;0
9;828;837;0.785;0;0;0;0;0
9;828;837;0.787;0;0;0;0;0
9;828;837;0.79;0;0;0;0;0
9;828;837;0.793;0;0;0;0;0
9;828;837;0.795;0;0;0;0;0
9;828;837;0.797;0.0000166666666666667;0;0;0;1
9;828;837;0.8;0;0;0;0;0
9;828;837;0.802;0;0;0;0;0
9;828;837;0.805;0;0;0;0;0
100;736;836;0.004;0.00175;76;22;5;2
100;736;836;0.035;0.0004;1;11;1;11
100;736;836;0.058;0.000266666666666667;1;7;1;7
100;736;836;0.082;0.000116666666666667;0;3;1;3
100;736;836;0.104;0.0001;0;2;2;2
100;736;836;0.125;0.000166666666666667;0;4;2;4
98;736;834;0.147;0.00118333333333333;2;8;50;11
97;736;833;0.172;0.00065;2;10;6;21
97;736;833;0.197;0.000166666666666667;1;3;2;4
95;736;831;0.224;0.000366666666666667;1;4;14;3
94;736;830;0.246;0.000166666666666667;1;3;3;3
92;736;828;0.263;0.00015;0;2;5;2
91;736;827;0.281;0.0000833333333333333;0;1;3;1
90;740;830;0.299;0.0000833333333333333;0;1;2;2
88;740;828;0.316;0.0001;0;1;3;2
85;740;825;0.336;0.000166666666666667;0;2;6;2
83;740;823;0.352;0.00015;1;1;5;2
79;746;825;0.37;0.000216666666666667;1;0;12;0
73;746;819;0.383;0.0002;0;1;7;4
72;746;818;0.395;0.0000666666666666667;0;1;3;0
71;746;817;0.407;0.0000666666666666667;0;1;3;0
68;746;814;0.42;0.00015;1;0;6;2
67;746;813;0.43;0.00005;1;0;2;0
64;746;810;0.441;0.0000833333333333333;1;1;3;0
61;744;805;0.45;0.0000833333333333333;1;0;3;1
57;748;805;0.461;0.0000666666666666667;0;1;3;0
54;748;802;0.471;0.00005;0;0;2;1
51;748;799;0.48;0.0000833333333333333;1;0;4;0
46;748;794;0.488;0.0001;1;1;3;1
40;748;788;0.495;0.0000666666666666667;0;0;4;0
34;748;782;0.501;0.0001;1;0;5;0
33;748;781;0.507;0.0000333333333333333;0;0;2;0
32;748;780;0.512;0.0000166666666666667;0;0;1;0
26;748;774;0.517;0.0000666666666666667;1;0;3;0
23;748;771;0.521;0.0000333333333333333;0;0;1;1
23;748;771;0.525;0.0000166666666666667;0;0;1;0
22;748;770;0.529;0.0000166666666666667;0;0;1;0
21;748;769;0.533;0.0000166666666666667;0;0;0;1
20;748;768;0.537;0.0000166666666666667;0;0;1;0
18;748;766;0.541;0.0000166666666666667;0;0;1;0
17;748;765;0.545;0.0000166666666666667;0;0;0;1
16;748;764;0.548;0.0000166666666666667;0;0;1;0
16;748;764;0.551;0.0000166666666666667;0;0;0;1
15;748;763;0.554;0.0000166666666666667;0;0;1;0
14;748;762;0.558;0;0;0;0;0
12;748;760;0.561;0;0;0;0;0
11;748;759;0.564;0.0000166666666666667;0;0;1;0
10;748;758;0.569;0.0000333333333333333;1;0;1;0
10;748;758;0.573;0.0000166666666666667;0;0;1;0
10;748;758;0.577;0;0;0;0;0
9;748;757;0.58;0.0000166666666666667;0;0;1;0
9;748;757;0.583;0.0000166666666666667;0;0;1;0
8;748;756;0.585;0.0000166666666666667;0;0;1;0
8;748;756;0.588;0.0000166666666666667;0;0;0;1
8;748;756;0.591;0;0;0;0;0
7;748;755;0.593;0.0000166666666666667;0;0;1;0
7;748;755;0.596;0;0;0;0;0
7;748;755;0.598;0;0;0;0;0
7;748;755;0.601;0;0;0;0;0
7;748;755;0.603;0;0;0;0;0
7;748;755;0.605;0;0;0;0;0
7;748;755;0.608;0.0000166666666666667;0;0;1;0
7;748;755;0.61;0;0;0;0;0
7;748;755;0.613;0;0;0;0;0
7;748;755;0.615;0;0;0;0;0
7;748;755;0.617;0.0000166666666666667;0;0;1;0
7;748;755;0.62;0;0;0;0;0
7;748;755;0.622;0.0000166666666666667;0;0;1;0
7;748;755;0.625;0;0;0;0;0
7;748;755;0.627;0;0;0;0;0
7;748;755;0.63;0;0;0;0;0
6;748;754;0.632;0.0000166666666666667;0;0;0;1
6;748;754;0.634;0;0;0;0;0
6;748;754;0.636;0.0000166666666666667;0;0;1;0
6;748;754;0.639;0;0;0;0;0
6;748;754;0.641;0;0;0;0;0
6;748;754;0.643;0;0;0;0;0
6;748;754;0.645;0;0;0;0;0
6;762;768;0.649;0.0000166666666666667;1;0;0;0
6;762;768;0.651;0.0000166666666666667;0;0;0;1
6;762;768;0.654;0;0;0;0;0
5;762;767;0.656;0;0;0;0;0
5;762;767;0.658;0.0000166666666666667;0;1;0;0
5;762;767;0.661;0;0;0;0;0
5;762;767;0.665;0;0;0;0;0
5;762;767;0.667;0;0;0;0;0
4;762;766;0.671;0.0000166666666666667;0;0;1;0
4;762;766;0.674;0;0;0;0;0
4;762;766;0.676;0;0;0;0;0
4;762;766;0.678;0.0000166666666666667;0;0;1;0
4;762;766;0.681;0;0;0;0;0
4;762;766;0.684;0;0;0;0;0
4;762;766;0.688;0;0;0;0;0
4;762;766;0.69;0;0;0;0;0
4;762;766;0.693;0;0;0;0;0
4;762;766;0.695;0;0;0;0;0
4;762;766;0.699;0;0;0;0;0
4;762;766;0.702;0;0;0;0;0
4;762;766;0.706;0;0;0;0;0
4;762;766;0.709;0;0;0;0;0
4;762;766;0.712;0.0000166666666666667;0;0;1;0
4;762;766;0.716;0;0;0;0;0
4;762;766;0.719;0;0;0;0;0
4;762;766;0.722;0;0;0;0;0
4;762;766;0.726;0.0000166666666666667;0;0;1;0
4;762;766;0.729;0.0000166666666666667;0;0;1;0
4;762;766;0.732;0;0;0;0;0
4;762;766;0.734;0;0;0;0;0
4;762;766;0.738;0;0;0;0;0
4;762;766;0.741;0.0000166666666666667;0;0;1;0
4;762;766;0.743;0;0;0;0;0
4;762;766;0.746;0.0000166666666666667;0;0;1;0
4;762;766;0.749;0;0;0;0;0
4;762;766;0.752;0.0000166666666666667;0;0;0;1
4;762;766;0.755;0;0;0;0;0
4;762;766;0.757;0;0;0;0;0
4;762;766;0.76;0;0;0;0;0
4;762;766;0.762;0;0;0;0;0
4;762;766;0.765;0;0;0;0;0
4;762;766;0.767;0.0000166666666666667;0;0;1;0
100;796;896;0.004;0.00238333333333333;105;28;8;2
100;796;896;0.033;0.000483333333333333;0;13;2;14
100;796;896;0.053;0.000133333333333333;0;3;2;3
100;810;910;0.072;0.0002;1;5;1;5
100;810;910;0.092;0.000166666666666667;1;3;2;4
100;810;910;0.111;0.0002;0;5;2;5
100;802;902;0.133;0.00015;0;5;1;3
99;782;881;0.156;0.000883333333333333;0;6;43;4
99;782;881;0.18;0.000183333333333333;1;4;1;5
97;768;865;0.204;0.00123333333333333;3;8;51;12
94;768;862;0.223;0.000483333333333333;1;5;17;6
92;772;864;0.241;0.000216666666666667;1;2;8;2
86;772;858;0.256;0.000233333333333333;1;1;11;1
85;772;857;0.269;0.000183333333333333;2;2;5;2
82;776;858;0.281;0.00015;1;1;6;1
78;776;854;0.295;0.000216666666666667;2;2;7;2
71;776;847;0.307;0.000216666666666667;1;1;8;3
69;776;845;0.317;0.000116666666666667;0;2;4;1
65;776;841;0.327;0.000116666666666667;1;1;4;1
63;776;839;0.337;0.0001;1;0;4;1
62;776;838;0.346;0.0000666666666666667;0;1;2;1
59;776;835;0.355;0.0000666666666666667;1;0;2;1
56;776;832;0.369;0.000116666666666667;1;1;5;0
55;776;831;0.378;0.00005;1;0;2;0
50;776;826;0.385;0.0001;1;0;5;0
50;776;826;0.393;0.00005;1;0;1;1
49;776;825;0.4;0.00005;1;0;2;0
48;776;824;0.408;0.00005;1;0;1;1
47;776;823;0.416;0.00005;1;0;2;0
44;776;820;0.423;0.00005;0;1;2;0
42;776;818;0.429;0.00005;1;0;2;0
38;776;814;0.436;0.0000666666666666667;1;0;3;0
35;776;811;0.442;0.00015;1;1;7;0
31;776;807;0.448;0.0000666666666666667;0;1;3;0
27;776;803;0.452;0.00005;0;0;3;0
25;776;801;0.459;0.00005;0;1;2;0
21;776;797;0.466;0.0000666666666666667;0;1;3;0
20;776;796;0.47;0.0000166666666666667;0;0;1;0
19;776;795;0.476;0.00005;0;1;1;1
17;776;793;0.481;0.0000333333333333333;0;0;2;0
16;776;792;0.486;0.0000166666666666667;0;0;1;0
13;776;789;0.491;0.0000166666666666667;0;0;1;0
13;776;789;0.497;0;0;0;0;0
13;776;789;0.502;0.0000333333333333333;1;0;1;0
13;776;789;0.508;0.0000166666666666667;0;0;1;0
12;776;788;0.514;0.0000166666666666667;0;0;1;0
11;776;787;0.519;0.0000166666666666667;0;0;1;0
10;776;786;0.524;0.0000166666666666667;0;0;1;0
10;776;786;0.529;0;0;0;0;0
10;776;786;0.533;0;0;0;0;0
10;776;786;0.538;0;0;0;0;0
10;776;786;0.542;0;0;0;0;0
10;776;786;0.545;0.0000166666666666667;0;0;0;1
10;776;786;0.549;0.0000333333333333333;1;0;1;0
10;776;786;0.553;0;0;0;0;0
9;776;785;0.556;0.0000333333333333333;0;0;1;1
8;776;784;0.559;0.0000166666666666667;0;0;1;0
8;776;784;0.562;0;0;0;0;0
8;776;784;0.565;0.0000166666666666667;0;0;1;0
8;776;784;0.568;0;0;0;0;0
8;776;784;0.572;0.0000333333333333333;0;1;1;0
8;776;784;0.576;0.0000333333333333333;0;1;0;1
7;776;783;0.58;0.0000166666666666667;0;0;1;0
7;776;783;0.584;0;0;0;0;0
7;776;783;0.587;0.0000166666666666667;0;0;1;0
6;776;782;0.591;0.0000166666666666667;0;0;1;0
6;776;782;0.594;0;0;0;0;0
6;776;782;0.598;0.0000166666666666667;0;0;0;1
6;776;782;0.601;0.0000166666666666667;0;0;1;0
6;776;782;0.605;0.0000166666666666667;1;0;0;0
6;776;782;0.609;0;0;0;0;0
6;776;782;0.612;0.0000166666666666667;0;0;1;0
6;776;782;0.616;0.0000166666666666667;1;0;0;0
6;776;782;0.619;0.0000166666666666667;0;1;0;0
6;776;782;0.623;0;0;0;0;0
6;772;778;0.627;0.0000166666666666667;1;0;0;0
6;772;778;0.631;0;0;0;0;0
6;772;778;0.634;0;0;0;0;0
5;772;777;0.638;0.0000166666666666667;0;0;1;0
5;772;777;0.641;0;0;0;0;0
5;772;777;0.644;0;0;0;0;0
5;772;777;0.647;0;0;0;0;0
5;772;777;0.649;0.0000166666666666667;0;0;1;0
5;772;777;0.652;0.0000166666666666667;1;0;0;0
5;772;777;0.655;0;0;0;0;0
5;772;777;0.657;0.0000166666666666667;0;0;1;0
5;772;777;0.66;0;0;0;0;0
5;772;777;0.662;0;0;0;0;0
4;772;776;0.665;0.0000333333333333333;1;0;1;0
4;772;776;0.667;0.0000166666666666667;0;0;1;0
4;772;776;0.67;0.0000166666666666667;0;0;1;0
4;772;776;0.672;0;0;0;0;0
4;772;776;0.674;0.0000166666666666667;1;0;0;0
4;772;776;0.678;0.0000166666666666667;0;0;1;0
4;772;776;0.681;0;0;0;0;0
4;772;776;0.683;0;0;0;0;0
4;772;776;0.686;0.0000166666666666667;0;0;0;1
4;772;776;0.688;0;0;0;0;0
4;772;776;0.69;0;0;0;0;0
4;772;776;0.693;0.0000166666666666667;0;0;0;1
4;772;776;0.696;0.0000166666666666667;1;0;0;0
4;772;776;0.698;0.0000166666666666667;0;0;1;0
4;772;776;0.701;0.0000166666666666667;0;0;1;0
4;772;776;0.704;0.0000166666666666667;1;0;0;0
4;772;776;0.706;0.0000166666666666667;0;0;1;0
4;772;776;0.709;0;0;0;0;0
4;772;776;0.711;0.0000166666666666667;0;1;0;0
4;772;776;0.714;0.0000166666666666667;0;0;1;0
4;770;774;0.717;0.0000166666666666667;0;0;1;0
4;770;774;0.72;0;0;0;0;0
3;770;773;0.723;0.0000166666666666667;0;0;1;0
2;770;772;0.726;0;0;0;0;0
2;770;772;0.728;0;0;0;0;0
2;770;772;0.731;0;0;0;0;0
2;770;772;0.733;0;0;0;0;0
2;770;772;0.736;0;0;0;0;0
2;770;772;0.738;0;0;0;0;0
2;770;772;0.74;0;0;0;0;0
2;770;772;0.743;0;0;0;0;0
1;770;771;0.747;0.0000166666666666667;0;0;1;0
100;828;928;0.004;0.00241666666666667;110;28;5;2
100;828;928;0.04;0.000566666666666667;0;16;3;15
100;828;928;0.068;0.0003;0;9;2;7
100;828;928;0.101;0.000933333333333333;0;8;2;46
100;828;928;0.133;0.0002;1;4;1;6
100;828;928;0.158;0.000116666666666667;0;3;1;3
98;812;910;0.184;0.00146666666666667;7;14;50;17
96;812;908;0.209;0.00095;2;4;48;3
94;812;906;0.229;0.000333333333333333;2;4;11;3
92;812;904;0.249;0.000216666666666667;1;3;7;2
89;812;901;0.267;0.000216666666666667;1;1;9;2
87;812;899;0.29;0.0002;1;3;5;3
84;812;896;0.312;0.000216666666666667;1;1;8;3
83;820;903;0.329;0.000133333333333333;1;2;3;2
82;828;910;0.345;0.0001;1;2;2;1
79;828;907;0.359;0.000166666666666667;1;1;7;1
76;828;904;0.372;0.000266666666666667;1;2;11;2
73;828;901;0.384;0.000166666666666667;1;1;3;5
71;836;907;0.397;0.0000833333333333333;1;0;4;0
68;836;904;0.408;0.0000833333333333333;1;0;3;1
63;838;901;0.418;0.000116666666666667;1;0;6;0
61;838;899;0.428;0.0001;1;1;4;0
56;838;894;0.438;0.00015;1;1;7;0
55;838;893;0.447;0.0000333333333333333;0;0;2;0
52;838;890;0.455;0.0000666666666666667;0;0;4;0
51;838;889;0.464;0.0000333333333333333;0;0;2;0
48;838;886;0.472;0.0000666666666666667;0;1;2;1
46;838;884;0.481;0.0000666666666666667;0;1;2;1
45;822;867;0.49;0.00005;1;0;2;0
44;822;866;0.498;0.00005;1;0;2;0
43;822;865;0.506;0.0000166666666666667;0;0;1;0
39;822;861;0.513;0.0000833333333333333;1;0;4;0
38;822;860;0.52;0.0000333333333333333;0;1;1;0
36;822;858;0.527;0.0000333333333333333;0;0;2;0
35;822;857;0.534;0.0000333333333333333;0;0;1;1
32;822;854;0.54;0.0000333333333333333;0;0;2;0
30;822;852;0.548;0.0000166666666666667;0;0;1;0
29;822;851;0.554;0.0000166666666666667;0;0;1;0
27;822;849;0.559;0.0000166666666666667;0;0;1;0
25;822;847;0.564;0.0000166666666666667;0;0;1;0
25;822;847;0.569;0.0000166666666666667;0;0;1;0
24;822;846;0.575;0.0000166666666666667;0;0;1;0
23;822;845;0.581;0.0000166666666666667;0;0;1;0
23;822;845;0.586;0.0000333333333333333;1;0;1;0
22;822;844;0.591;0.0000166666666666667;0;0;1;0
22;822;844;0.596;0;0;0;0;0
22;822;844;0.602;0.0000166666666666667;0;0;0;1
21;822;843;0.607;0.0000166666666666667;0;0;1;0
21;822;843;0.612;0;0;0;0;0
21;822;843;0.616;0;0;0;0;0
21;822;843;0.621;0.0000166666666666667;0;1;0;0
21;822;843;0.626;0.0000166666666666667;0;0;1;0
20;822;842;0.631;0;0;0;0;0
19;822;841;0.635;0;0;0;0;0
18;822;840;0.639;0.0000166666666666667;0;0;1;0
17;822;839;0.644;0.0000166666666666667;0;0;1;0
16;822;838;0.647;0.0000166666666666667;0;0;1;0
16;822;838;0.652;0.0000166666666666667;0;0;1;0
16;822;838;0.656;0.0000166666666666667;0;0;0;1
15;822;837;0.659;0.0000166666666666667;0;0;1;0
15;822;837;0.663;0;0;0;0;0
13;822;835;0.666;0.0000166666666666667;0;0;0;1
12;822;834;0.67;0.0000166666666666667;1;0;0;0
12;822;834;0.673;0.0000166666666666667;0;0;0;1
11;822;833;0.676;0.0000333333333333333;0;1;1;0
11;822;833;0.679;0;0;0;0;0
11;810;821;0.682;0;0;0;0;0
9;810;819;0.686;0.0000166666666666667;0;0;0;1
9;810;819;0.689;0.0000166666666666667;1;0;0;0
8;810;818;0.692;0;0;0;0;0
8;810;818;0.695;0;0;0;0;0
8;810;818;0.698;0.0000166666666666667;0;0;0;1
7;810;817;0.701;0.0000166666666666667;0;0;1;0
7;810;817;0.704;0.0000166666666666667;0;1;0;0
7;810;817;0.707;0;0;0;0;0
3;810;813;0.709;0.00005;0;0;3;0
3;810;813;0.712;0;0;0;0;0
3;810;813;0.714;0.0000166666666666667;0;0;1;0
3;810;813;0.717;0.0000166666666666667;0;0;0;1
3;810;813;0.719;0;0;0;0;0
3;810;813;0.722;0;0;0;0;0
2;810;812;0.724;0;0;0;0;0
2;810;812;0.727;0;0;0;0;0
2;810;812;0.729;0.0000166666666666667;0;0;1;0
2;810;812;0.732;0.0000166666666666667;0;0;1;0
2;810;812;0.734;0.0000166666666666667;0;1;0;0
2;810;812;0.737;0;0;0;0;0
2;810;812;0.739;0;0;0;0;0
2;810;812;0.742;0.0000166666666666667;0;1;0;0
2;810;812;0.745;0;0;0;0;0
2;810;812;0.747;0;0;0;0;0
1;810;811;0.749;0.0000166666666666667;0;0;1;0
1;810;811;0.752;0;0;0;0;0
1;810;811;0.754;0;0;0;0;0
1;810;811;0.756;0;0;0;0;0
1;810;811;0.759;0.0000166666666666667;0;0;1;0
1;810;811;0.761;0.0000166666666666667;0;0;1;0
1;810;811;0.763;0;0;0;0;0
1;810;811;0.766;0.0000166666666666667;0;0;1;0
1;810;811;0.768;0;0;0;0;0
1;810;811;0.771;0;0;0;0;0
1;810;811;0.773;0;0;0;0;0
1;810;811;0.775;0;0;0;0;0
1;810;811;0.778;0;0;0;0;0
1;810;811;0.78;0;0;0;0;0
1;810;811;0.782;0;0;0;0;0
1;810;811;0.785;0;0;0;0;0
1;810;811;0.787;0;0;0;0;0
1;810;811;0.789;0;0;0;0;0
1;810;811;0.792;0;0;0;0;0
1;810;811;0.794;0;0;0;0;0
1;810;811;0.797;0;0;0;0;0
1;810;811;0.799;0;0;0;0;0
1;810;811;0.802;0;0;0;0;0
1;810;811;0.804;0;0;0;0;0
1;810;811;0.806;0;0;0;0;0
1;810;811;0.809;0;0;0;0;0
1;810;811;0.811;0;0;0;0;0
1;810;811;0.813;0;0;0;0;0
1;810;811;0.816;0;0;0;0;0
100;818;918;0.004;0.00225;101;27;5;2
100;816;916;0.031;0.000516666666666667;0;15;2;14
100;816;916;0.054;0.000233333333333333;0;4;2;8
100;816;916;0.079;0.000333333333333333;1;8;2;9
99;808;907;0.102;0.000766666666666667;0;6;27;13
99;812;911;0.124;0.000716666666666667;6;13;5;19
98;812;910;0.145;0.00065;5;13;10;11
96;812;908;0.169;0.000416666666666667;4;5;13;3
96;812;908;0.193;0.00025;3;4;4;4
93;812;905;0.222;0.000416666666666667;3;4;15;3
92;812;904;0.242;0.000216666666666667;1;2;7;3
90;808;898;0.262;0.0002;2;2;6;2
87;808;895;0.277;0.000216666666666667;1;2;9;1
85;808;893;0.294;0.000183333333333333;2;1;7;1
84;808;892;0.31;0.00015;2;1;5;1
80;804;884;0.324;0.000233333333333333;2;1;8;3
78;804;882;0.34;0.000166666666666667;2;1;5;2
77;804;881;0.355;0.000133333333333333;2;0;5;1
76;804;880;0.368;0.000133333333333333;1;1;5;1
71;804;875;0.383;0.000266666666666667;2;1;12;1
68;812;880;0.394;0.000133333333333333;1;0;6;1
64;812;876;0.405;0.0000666666666666667;1;0;3;0
61;812;873;0.415;0.0000666666666666667;0;1;3;0
60;812;872;0.423;0.00005;1;0;2;0
56;812;868;0.432;0.00005;0;0;3;0
51;812;863;0.441;0.000116666666666667;1;0;6;0
46;812;858;0.448;0.0000833333333333333;1;0;4;0
40;812;852;0.455;0.00005;0;0;3;0
37;812;849;0.461;0.0000333333333333333;0;0;1;1
34;812;846;0.466;0.00005;0;1;2;0
32;812;844;0.472;0.0000333333333333333;1;0;1;0
30;812;842;0.477;0.0000333333333333333;0;0;2;0
29;802;831;0.482;0.0000166666666666667;0;0;1;0
25;802;827;0.487;0.0000333333333333333;0;0;2;0
23;802;825;0.491;0.0000166666666666667;0;0;1;0
21;802;823;0.496;0.0000333333333333333;0;0;2;0
18;802;820;0.5;0.0000333333333333333;0;0;2;0
17;802;819;0.504;0.0000166666666666667;0;0;1;0
17;802;819;0.508;0.0000166666666666667;0;1;0;0
17;804;821;0.511;0;0;0;0;0
15;804;819;0.515;0.00005;0;1;1;1
15;804;819;0.519;0;0;0;0;0
14;804;818;0.522;0.0000166666666666667;0;0;1;0
13;804;817;0.526;0;0;0;0;0
12;806;818;0.529;0;0;0;0;0
11;806;817;0.532;0.0000166666666666667;0;0;1;0
9;806;815;0.535;0.0000333333333333333;0;0;1;1
9;806;815;0.538;0;0;0;0;0
9;806;815;0.541;0;0;0;0;0
9;806;815;0.545;0;0;0;0;0
5;806;811;0.547;0.0000333333333333333;0;0;2;0
4;806;810;0.55;0.0000166666666666667;0;0;1;0
4;806;810;0.552;0;0;0;0;0
4;806;810;0.555;0.0000166666666666667;0;0;1;0
4;806;810;0.557;0;0;0;0;0
4;806;810;0.56;0;0;0;0;0
4;806;810;0.562;0;0;0;0;0
4;806;810;0.564;0.0000166666666666667;0;0;1;0
4;806;810;0.567;0.0000166666666666667;0;0;1;0
4;806;810;0.569;0;0;0;0;0
4;806;810;0.572;0;0;0;0;0
4;818;822;0.574;0;0;0;0;0
4;818;822;0.577;0;0;0;0;0
4;818;822;0.579;0;0;0;0;0
4;818;822;0.582;0;0;0;0;0
4;818;822;0.584;0;0;0;0;0
3;818;821;0.586;0.0000166666666666667;0;0;1;0
3;818;821;0.589;0.0000166666666666667;0;0;1;0
3;818;821;0.592;0;0;0;0;0
3;818;821;0.594;0;0;0;0;0
3;818;821;0.597;0;0;0;0;0
3;818;821;0.599;0.0000166666666666667;1;0;0;0
3;818;821;0.602;0;0;0;0;0
3;818;821;0.604;0.0000166666666666667;1;0;0;0
3;818;821;0.606;0;0;0;0;0
3;818;821;0.609;0;0;0;0;0
3;818;821;0.611;0;0;0;0;0
3;818;821;0.613;0.0000166666666666667;0;0;0;1
3;818;821;0.616;0;0;0;0;0
3;818;821;0.618;0;0;0;0;0
3;818;821;0.621;0;0;0;0;0
3;818;821;0.623;0.0000166666666666667;1;0;0;0
3;818;821;0.626;0;0;0;0;0
3;818;821;0.628;0;0;0;0;0
3;818;821;0.63;0.0000166666666666667;0;0;1;0
2;818;820;0.633;0.0000166666666666667;0;0;1;0
2;818;820;0.635;0;0;0;0;0
2;818;820;0.637;0;0;0;0;0
2;818;820;0.639;0;0;0;0;0
2;818;820;0.642;0;0;0;0;0
2;818;820;0.645;0;0;0;0;0
2;818;820;0.647;0;0;0;0;0
2;818;820;0.649;0;0;0;0;0
1;818;819;0.652;0;0;0;0;0
1;818;819;0.654;0.0000166666666666667;0;0;0;1
1;818;819;0.656;0.0000166666666666667;0;0;0;1
1;818;819;0.658;0;0;0;0;0
1;818;819;0.661;0;0;0;0;0
1;818;819;0.663;0.0000166666666666667;1;0;0;0
1;818;819;0.665;0;0;0;0;0
1;818;819;0.668;0;0;0;0;0
1;818;819;0.67;0.0000166666666666667;0;0;1;0
1;818;819;0.672;0;0;0;0;0
1;818;819;0.674;0.0000166666666666667;0;0;0;1
1;818;819;0.677;0;0;0;0;0
1;818;819;0.679;0;0;0;0;0
1;818;819;0.681;0;0;0;0;0
1;818;819;0.683;0;0;0;0;0
1;818;819;0.686;0;0;0;0;0
1;818;819;0.688;0;0;0;0;0
1;818;819;0.69;0;0;0;0;0
1;818;819;0.692;0;0;0;0;0
1;818;819;0.694;0.0000166666666666667;0;0;1;0
1;818;819;0.697;0;0;0;0;0
1;818;819;0.699;0;0;0;0;0
1;818;819;0.701;0;0;0;0;0
1;818;819;0.703;0;0;0;0;0
1;818;819;0.705;0;0;0;0;0
1;818;819;0.708;0;0;0;0;0
1;818;819;0.71;0;0;0;0;0
100;742;842;0.004;0.00183333333333333;80;24;5;1
100;742;842;0.038;0.0004;0;11;2;11
100;742;842;0.064;0.0003;1;8;2;7
100;742;842;0.089;0.0000833333333333333;0;2;1;2
100;742;842;0.115;0.0001;0;2;1;3
99;742;841;0.14;0.000883333333333333;1;7;28;17
98;742;840;0.163;0.000233333333333333;2;2;7;3
97;742;839;0.186;0.00045;1;9;5;12
94;742;836;0.208;0.000333333333333333;1;5;10;4
92;742;834;0.228;0.000266666666666667;2;3;8;3
91;742;833;0.248;0.00015;1;2;3;3
89;742;831;0.267;0.00015;0;2;5;2
89;736;825;0.285;0.000116666666666667;1;2;2;2
88;736;824;0.303;0.000183333333333333;1;1;7;2
87;736;823;0.321;0.000116666666666667;1;1;4;1
84;736;820;0.337;0.000133333333333333;1;1;5;1
82;736;818;0.351;0.0001;1;1;3;1
78;748;826;0.367;0.000116666666666667;0;1;5;1
76;748;824;0.381;0.000133333333333333;0;1;6;1
73;748;821;0.394;0.0000833333333333333;0;1;3;1
73;748;821;0.406;0.00005;0;1;1;1
66;748;814;0.417;0.000183333333333333;0;1;9;1
63;748;811;0.428;0.0000666666666666667;0;1;2;1
60;748;808;0.437;0.0001;0;1;4;1
59;736;795;0.447;0.0000166666666666667;0;0;1;0
55;736;791;0.456;0.0000666666666666667;0;0;4;0
52;736;788;0.464;0.0000666666666666667;0;1;2;1
49;736;785;0.472;0.0000333333333333333;0;0;1;1
47;736;783;0.479;0.0000166666666666667;0;0;1;0
44;736;780;0.486;0.0000333333333333333;0;0;2;0
43;736;779;0.493;0.0000333333333333333;0;0;1;1
39;736;775;0.499;0.0000333333333333333;0;0;2;0
37;736;773;0.505;0.00005;0;1;2;0
34;736;770;0.511;0.0000333333333333333;0;0;2;0
29;736;765;0.516;0.0000666666666666667;1;0;3;0
26;736;762;0.521;0.0000333333333333333;0;0;2;0
22;736;758;0.526;0.0000166666666666667;0;0;1;0
20;736;756;0.53;0.0000166666666666667;0;0;1;0
20;736;756;0.535;0;0;0;0;0
20;736;756;0.54;0;0;0;0;0
19;736;755;0.545;0;0;0;0;0
18;736;754;0.55;0.0000166666666666667;0;0;1;0
14;736;750;0.555;0.0000333333333333333;0;0;2;0
13;736;749;0.562;0;0;0;0;0
13;736;749;0.568;0.0000166666666666667;0;0;1;0
11;736;747;0.573;0.0000333333333333333;0;0;1;1
11;736;747;0.577;0.0000166666666666667;0;0;1;0
10;736;746;0.593;0;0;0;0;0
8;736;744;0.601;0.0000166666666666667;0;0;1;0
8;736;744;0.605;0;0;0;0;0
7;736;743;0.61;0;0;0;0;0
7;736;743;0.614;0;0;0;0;0
6;736;742;0.62;0.0000166666666666667;0;0;0;1
6;736;742;0.624;0;0;0;0;0
6;736;742;0.629;0;0;0;0;0
6;736;742;0.633;0.0000166666666666667;1;0;0;0
6;736;742;0.637;0;0;0;0;0
6;736;742;0.649;0.0000166666666666667;0;0;1;0
6;736;742;0.653;0;0;0;0;0
6;736;742;0.656;0;0;0;0;0
6;736;742;0.659;0;0;0;0;0
6;736;742;0.661;0;0;0;0;0
6;736;742;0.663;0;0;0;0;0
6;736;742;0.666;0;0;0;0;0
6;736;742;0.668;0;0;0;0;0
6;736;742;0.671;0.0000166666666666667;0;0;0;1
5;736;741;0.673;0.0000166666666666667;0;0;1;0
5;736;741;0.675;0;0;0;0;0
5;736;741;0.678;0.0000166666666666667;0;0;1;0
5;736;741;0.68;0.0000166666666666667;0;0;1;0
5;736;741;0.682;0;0;0;0;0
5;736;741;0.684;0;0;0;0;0
5;736;741;0.687;0;0;0;0;0
5;736;741;0.69;0;0;0;0;0
4;736;740;0.692;0;0;0;0;0
4;736;740;0.694;0;0;0;0;0
4;736;740;0.697;0;0;0;0;0
4;736;740;0.699;0;0;0;0;0
4;736;740;0.702;0;0;0;0;0
4;736;740;0.704;0;0;0;0;0
4;736;740;0.706;0;0;0;0;0
4;736;740;0.709;0;0;0;0;0
4;736;740;0.711;0;0;0;0;0
4;736;740;0.713;0;0;0;0;0
4;736;740;0.716;0;0;0;0;0
4;736;740;0.719;0.0000166666666666667;0;0;1;0
4;736;740;0.722;0.0000166666666666667;0;0;1;0
4;736;740;0.724;0;0;0;0;0
4;736;740;0.726;0;0;0;0;0
4;736;740;0.728;0;0;0;0;0
4;736;740;0.731;0;0;0;0;0
4;736;740;0.733;0;0;0;0;0
4;736;740;0.735;0;0;0;0;0
4;736;740;0.737;0;0;0;0;0
4;736;740;0.739;0;0;0;0;0
4;736;740;0.742;0;0;0;0;0
4;736;740;0.744;0;0;0;0;0
4;736;740;0.747;0.0000166666666666667;0;0;1;0
4;736;740;0.749;0;0;0;0;0
4;736;740;0.751;0;0;0;0;0
4;736;740;0.753;0;0;0;0;0
4;736;740;0.755;0;0;0;0;0
4;736;740;0.757;0;0;0;0;0
4;736;740;0.76;0;0;0;0;0
4;736;740;0.762;0.0000166666666666667;0;0;1;0
4;736;740;0.765;0;0;0;0;0
4;736;740;0.767;0;0;0;0;0
4;736;740;0.77;0;0;0;0;0
4;736;740;0.772;0;0;0;0;0
4;736;740;0.774;0;0;0;0;0
4;736;740;0.777;0;0;0;0;0
4;736;740;0.78;0.0000166666666666667;0;0;0;1
4;736;740;0.782;0.0000166666666666667;0;1;0;0
4;736;740;0.784;0;0;0;0;0
4;736;740;0.787;0;0;0;0;0
4;736;740;0.789;0.0000166666666666667;0;0;1;0
4;736;740;0.791;0.0000166666666666667;0;0;0;1
4;736;740;0.793;0.0000166666666666667;0;0;1;0
4;736;740;0.796;0;0;0;0;0
4;736;740;0.798;0;0;0;0;0
1000;47612;48612;0.551;0.38;18826;3827;111;36
1000;47744;48744;4.529;0.147933333333333;243;3721;1103;3809
1000;47664;48664;8.527;0.1789;305;3716;2996;3717
1000;47664;48664;12.492;0.172266666666667;470;3792;2387;3687
1000;47664;48664;16.397;0.166266666666667;336;3765;2184;3691
1000;47768;48768;20.501;0.172916666666667;444;3779;2512;3640
998;47814;48812;24.273;0.193733333333333;436;3610;4055;3523
995;47792;48787;28.072;0.259333333333333;446;3592;8048;3474
989;47840;48829;31.751;0.2608;460;3539;8285;3364
982;47828;48810;35.109;0.284933333333333;576;3407;9835;3278
978;47856;48834;38.439;0.240166666666667;1381;3337;6545;3147
976;47856;48832;41.534;0.235433333333333;946;3306;6696;3178
969;47908;48877;44.767;0.2579;939;3233;8295;3007
961;47908;48869;47.971;0.306833333333333;996;3126;11330;2958
955;47938;48893;51.098;0.271316666666667;886;3006;9540;2847
948;48018;48966;54.208;0.309616666666667;1165;2943;11763;2706
937;47932;48869;57.46;0.328283333333333;1282;2785;13106;2524
930;47932;48862;60.673;0.265783333333333;978;2761;9735;2473
910;47994;48904;64.022;0.427083333333333;1238;2478;19740;2169
889;47946;48835;67.549;0.397366666666667;1164;2253;18448;1977
878;48014;48892;70.815;0.2567;1148;2165;10126;1963
865;48014;48879;74.487;0.2813;1193;2161;11728;1796
843;48102;48945;77.756;0.32085;1139;1882;14663;1567
825;48102;48927;81.213;0.282083333333333;953;1758;12695;1519
806;48288;49094;84.661;0.282633333333333;1052;1642;12883;1381
787;48288;49075;88.269;0.217833333333333;814;1532;9441;1283
762;48220;48982;91.943;0.268183333333333;816;1296;12881;1098
737;48220;48957;95.463;0.217716666666667;802;1147;10132;982
709;48264;48973;98.643;0.1939;641;1026;9168;799
687;48316;49003;101.887;0.1474;588;896;6574;786
668;48358;49026;104.889;0.131533333333333;619;786;5832;655
639;48348;48987;107.953;0.162033333333333;555;669;7968;530
614;48372;48986;111.046;0.114966666666667;455;646;5336;461
582;48372;48954;113.794;0.120816666666667;446;459;5931;413
551;48372;48923;116.597;0.10095;364;385;5037;271
524;48372;48896;119.029;0.07735;296;300;3775;270
490;48372;48862;121.547;0.06195;261;254;2987;215
464;48492;48956;123.879;0.04025;169;279;1805;162
438;48478;48916;126.143;0.0459666666666667;204;163;2268;123
420;48478;48898;128.209;0.0287;141;158;1307;116
398;48550;48948;130.34;0.0270166666666667;149;118;1269;85
379;48594;48973;132.231;0.0199833333333333;168;107;838;86
360;48594;48954;134.101;0.0230166666666667;131;86;1103;61
336;48624;48960;136.019;0.02095;124;70;1018;45
316;48642;48958;137.747;0.0188333333333333;105;53;936;36
293;48642;48935;139.584;0.0121;83;119;497;27
272;48642;48914;141.289;0.00931666666666667;57;35;437;30
246;48642;48888;142.809;0.00883333333333333;62;21;434;13
224;48642;48866;144.249;0.00541666666666667;44;22;248;11
207;48642;48849;145.516;0.003;35;15;121;9
184;48642;48826;146.768;0.0041;41;21;179;5
164;48658;48822;147.876;0.00375;22;6;193;4
152;48658;48810;149.027;0.00521666666666667;16;5;78;214
139;48658;48797;149.982;0.0015;16;7;65;2
122;48658;48780;150.913;0.00318333333333333;8;2;179;2
115;48658;48773;151.779;0.000666666666666667;6;1;32;1
103;48658;48761;152.585;0.0007;4;1;36;1
90;48658;48748;153.358;0.00055;4;1;28;0
83;48704;48787;154.093;0.0004;2;0;21;1
68;48704;48772;154.801;0.000316666666666667;2;0;16;1
55;48704;48759;155.436;0.000633333333333333;1;0;36;1
43;48704;48747;156.008;0.0002;0;0;12;0
35;48704;48739;156.548;0.00025;1;0;13;1
35;48704;48739;157.061;0.000116666666666667;1;0;6;0
32;48704;48736;157.56;0.00015;0;1;8;0
27;48704;48731;158.054;0.0001;0;0;6;0
27;48704;48731;158.532;0.000116666666666667;1;0;6;0
24;48704;48728;159.009;0.000116666666666667;0;0;7;0
23;48704;48727;159.483;0.000133333333333333;1;0;7;0
21;48704;48725;159.955;0.000133333333333333;1;0;7;0
20;48704;48724;160.412;0.0001;0;0;6;0
19;48704;48723;160.858;0.000116666666666667;1;0;6;0
16;48704;48720;161.319;0.000133333333333333;1;0;7;0
16;48704;48720;161.758;0.000116666666666667;1;0;6;0
15;48704;48719;162.194;0.0001;0;0;6;0
14;48704;48718;162.632;0.0001;0;0;6;0
10;48704;48714;163.06;0.0000833333333333333;0;0;5;0
8;48704;48712;163.473;0.0000833333333333333;0;0;5;0
8;48704;48712;163.92;0.0000666666666666667;0;0;4;0
8;48704;48712;164.327;0.0000666666666666667;0;0;4;0
8;48704;48712;164.73;0.0000833333333333333;0;0;5;0
8;48704;48712;165.138;0.0001;0;0;5;1
7;48704;48711;165.534;0.0000833333333333333;0;0;5;0
7;48704;48711;165.937;0.0000833333333333333;0;0;5;0
5;48704;48709;166.33;0.0000833333333333333;0;0;5;0
5;48704;48709;166.723;0.0000833333333333333;0;0;5;0
5;48704;48709;167.119;0.0000833333333333333;0;0;5;0
5;48704;48709;167.506;0.0000666666666666667;0;0;4;0
5;48704;48709;167.902;0.0000833333333333333;0;0;5;0
5;48704;48709;168.295;0.0000666666666666667;0;0;4;0
5;48704;48709;168.693;0.0001;1;0;5;0
5;48704;48709;169.093;0.000133333333333333;0;0;8;0
5;48704;48709;169.495;0.0001;0;0;6;0
5;48704;48709;169.894;0.0000666666666666667;0;0;4;0
5;48704;48709;170.294;0.0000666666666666667;0;0;4;0
5;48704;48709;170.706;0.0000666666666666667;0;0;4;0
4;48704;48708;171.11;0.0001;0;0;6;0
4;48704;48708;171.516;0.0000666666666666667;0;0;4;0
4;48704;48708;171.909;0.0000833333333333333;0;0;5;0
4;48704;48708;172.303;0.0000666666666666667;0;0;4;0
4;48704;48708;172.697;0.0000666666666666667;0;0;3;1
4;48704;48708;173.095;0.0000666666666666667;0;0;4;0
4;48704;48708;173.48;0.0000833333333333333;0;0;5;0
4;48704;48708;173.879;0.0000833333333333333;0;0;5;0
4;48704;48708;174.279;0.0000833333333333333;0;0;5;0
3;48704;48707;174.679;0.0000833333333333333;0;0;5;0
3;48704;48707;175.067;0.0000833333333333333;0;0;5;0
3;48704;48707;175.454;0.0000666666666666667;0;0;4;0
2;48704;48706;175.848;0.0000666666666666667;0;0;4;0
2;48704;48706;176.235;0.0000666666666666667;0;0;4;0
2;48704;48706;176.619;0.0000666666666666667;0;0;4;0
2;48704;48706;177.003;0.00005;0;0;3;0
1;48704;48705;177.402;0.0002;0;0;12;0
1;48704;48705;177.78;0.00005;0;0;3;0
1;48704;48705;178.167;0.0000666666666666667;0;0;4;0
1;48704;48705;178.549;0.0000666666666666667;0;0;4;0
1;48704;48705;178.932;0.0000833333333333333;0;0;4;1
1;48704;48705;179.317;0.0000666666666666667;0;0;4;0
1;48704;48705;179.699;0.0001;0;0;6;0
1;48704;48705;180.077;0.0000666666666666667;0;0;4;0
1000;46290;47290;0.525;0.362933333333333;18056;3574;98;48
1000;46330;47330;4.162;0.170883333333333;559;3349;3001;3344
1000;46352;47352;7.492;0.165166666666667;423;3266;3083;3138
1000;46352;47352;10.926;0.162216666666667;407;3254;2779;3293
999;46392;47391;14.293;0.18685;639;3192;4165;3215
997;46418;47415;18.092;0.24755;833;3178;7819;3023
996;46454;47450;21.764;0.184283333333333;575;3157;4256;3069
993;46454;47447;25.347;0.22495;545;3063;6971;2918
991;46454;47445;28.588;0.211133333333333;517;3287;5964;2900
988;46490;47478;31.85;0.22175;665;3008;6757;2875
978;46486;47464;35.254;0.38885;612;3017;16884;2818
971;46486;47457;38.635;0.31855;857;2763;12832;2661
963;46472;47435;41.924;0.2801;868;2663;10753;2522
956;46446;47402;45.042;0.2979;1200;2667;11520;2487
946;46422;47368;48.017;0.269966666666667;768;2524;10534;2372
936;46436;47372;51.037;0.281583333333333;919;2443;11219;2314
929;46368;47297;53.882;0.213266666666667;969;2400;7138;2289
917;46368;47285;56.836;0.238766666666667;654;2362;9119;2191
900;46432;47332;59.885;0.331983333333333;1085;2203;14638;1993
892;46580;47472;62.833;0.213883333333333;777;2116;7915;2025
881;46580;47461;65.771;0.24955;598;2010;10466;1899
866;46632;47498;68.939;0.317033333333333;797;1884;14608;1733
849;46626;47475;71.806;0.230166666666667;995;1830;9306;1679
833;46708;47541;74.814;0.249083333333333;855;1751;10810;1529
814;46690;47504;77.677;0.219283333333333;828;1603;9294;1432
796;46720;47516;80.742;0.309066666666667;1208;1432;14638;1266
777;46782;47559;83.621;0.165266666666667;739;1345;6584;1248
763;46782;47545;86.543;0.160883333333333;817;1286;6371;1179
751;46846;47597;89.652;0.144183333333333;782;1209;5528;1132
733;46980;47713;92.562;0.182733333333333;853;1131;7933;1047
713;46980;47693;95.768;0.18435;735;1033;8360;933
672;47018;47690;98.763;0.249866666666667;740;840;12701;711
638;47018;47656;101.505;0.201016666666667;661;672;10153;575
601;47018;47619;104.213;0.19715;533;524;10327;445
575;47038;47613;106.894;0.11965;562;628;5616;373
546;47050;47596;109.488;0.102966666666667;466;358;5047;307
511;47050;47561;111.946;0.1121;452;267;5810;197
477;47040;47517;114.123;0.0649166666666667;237;223;3266;169
446;47072;47518;116.315;0.04715;168;166;2322;173
426;47114;47540;118.3;0.0255333333333333;118;160;1135;119
402;47130;47532;120.367;0.0311;149;115;1515;87
385;47258;47643;122.175;0.0219;114;101;1018;81
361;47258;47619;124.077;0.08325;105;80;4760;50
344;47258;47602;125.839;0.0159333333333333;81;60;773;42
324;47262;47586;127.403;0.00963333333333333;44;44;454;36
305;47262;47567;128.928;0.00895;73;40;389;35
283;47322;47605;130.4;0.00783333333333333;45;28;374;23
260;47322;47582;131.95;0.00696666666666667;44;20;333;21
238;47360;47598;133.298;0.00466666666666667;27;16;204;33
210;47368;47578;134.591;0.00553333333333333;27;14;285;6
195;47368;47563;135.811;0.00301666666666667;25;7;142;7
179;47350;47529;137.002;0.00193333333333333;17;5;90;4
168;47350;47518;138.138;0.00101666666666667;8;5;44;4
150;47350;47500;139.235;0.00236666666666667;72;5;63;2
141;47388;47529;140.303;0.000633333333333333;4;3;28;3
129;47388;47517;141.274;0.000633333333333333;3;3;30;2
113;47386;47499;142.215;0.00055;3;2;26;2
101;47386;47487;143.1;0.000383333333333333;1;3;17;2
90;47386;47476;143.901;0.000866666666666667;3;1;47;1
73;47386;47459;144.68;0.000933333333333333;3;0;53;0
68;47386;47454;145.385;0.000283333333333333;1;0;16;0
60;47386;47446;146.05;0.000233333333333333;0;0;14;0
50;47386;47436;146.708;0.000216666666666667;0;1;11;1
45;47386;47431;147.32;0.000166666666666667;0;0;10;0
37;47386;47423;147.904;0.00015;1;0;8;0
33;47386;47419;148.47;0.000116666666666667;0;0;7;0
28;47386;47414;149.017;0.000166666666666667;0;0;10;0
24;47386;47410;149.537;0.000133333333333333;1;0;7;0
22;47386;47408;150.051;0.000116666666666667;0;0;7;0
22;47386;47408;150.575;0.000183333333333333;0;0;11;0
22;47386;47408;151.082;0.0001;0;1;5;0
22;47398;47420;151.59;0.000133333333333333;0;0;7;1
21;47398;47419;152.092;0.0000833333333333333;0;0;5;0
18;47398;47416;152.582;0.000133333333333333;0;0;8;0
17;47398;47415;153.074;0.0003;1;0;17;0
16;47398;47414;153.549;0.000316666666666667;0;0;19;0
15;47398;47413;154.023;0.0000666666666666667;0;0;4;0
14;47398;47412;154.494;0.0001;0;1;5;0
13;47398;47411;154.965;0.000183333333333333;0;0;11;0
13;47398;47411;155.439;0.0000833333333333333;0;0;5;0
13;47398;47411;155.903;0.0000666666666666667;0;0;4;0
12;47398;47410;156.38;0.0000833333333333333;0;0;5;0
12;47398;47410;156.84;0.0000666666666666667;0;0;4;0
12;47398;47410;157.3;0.0000833333333333333;0;0;5;0
11;47398;47409;157.76;0.0000833333333333333;0;0;4;1
9;47398;47407;158.215;0.000233333333333333;0;0;14;0
9;47398;47407;158.66;0.0000666666666666667;0;0;4;0
9;47398;47407;159.114;0.0000833333333333333;0;0;5;0
9;47398;47407;159.57;0.0000833333333333333;0;0;5;0
9;47398;47407;160.004;0.0000666666666666667;0;0;4;0
9;47398;47407;160.431;0.0000833333333333333;0;0;5;0
8;47398;47406;160.857;0.0000833333333333333;0;0;5;0
8;47398;47406;161.287;0.0000666666666666667;0;0;4;0
8;47398;47406;161.706;0.000116666666666667;0;0;7;0
8;47398;47406;162.13;0.000133333333333333;0;0;8;0
8;47398;47406;162.555;0.0000833333333333333;0;0;5;0
8;47398;47406;162.98;0.0000666666666666667;0;0;4;0
7;47398;47405;163.399;0.0000833333333333333;0;0;5;0
7;47398;47405;163.824;0.0000666666666666667;0;0;4;0
5;47398;47403;164.245;0.0001;0;1;5;0
5;47398;47403;164.662;0.0000666666666666667;0;0;4;0
5;47398;47403;165.072;0.0000833333333333333;0;0;4;1
5;47398;47403;165.479;0.000116666666666667;0;0;7;0
4;47398;47402;165.893;0.0000666666666666667;0;0;4;0
4;47398;47402;166.296;0.0000833333333333333;0;0;4;1
3;47398;47401;166.705;0.0000666666666666667;0;0;4;0
3;47398;47401;167.108;0.0000666666666666667;0;0;4;0
3;47398;47401;167.514;0.0000666666666666667;0;0;4;0
3;47398;47401;167.923;0.0000666666666666667;0;0;4;0
3;47398;47401;168.329;0.00015;0;0;9;0
2;47398;47400;168.732;0.0000833333333333333;0;0;5;0
2;47398;47400;169.128;0.000166666666666667;0;0;10;0
2;47398;47400;169.53;0.0000833333333333333;0;0;5;0
2;47398;47400;169.93;0.0000666666666666667;0;0;4;0
2;47398;47400;170.332;0.0000666666666666667;0;0;4;0
1;47398;47399;170.729;0.0000666666666666667;0;0;4;0
1;47398;47399;171.124;0.0000666666666666667;0;0;4;0
1;47398;47399;171.532;0.0000666666666666667;0;0;4;0
1;47398;47399;171.932;0.0000666666666666667;0;0;4;0
1;47398;47399;172.331;0.0000666666666666667;0;0;4;0
1000;47536;48536;0.581;0.4166;20963;3780;220;33
1000;47562;48562;4.347;0.174616666666667;157;3708;2805;3807
1000;47562;48562;8.211;0.16445;102;3723;2411;3631
1000;47552;48552;12.028;0.1646;180;3764;2240;3692
1000;47552;48552;15.836;0.15925;152;3703;1992;3708
997;47590;48587;19.633;0.190816666666667;157;3690;3981;3621
996;47696;48692;23.118;0.176383333333333;231;3644;3151;3557
994;47740;48734;26.593;0.210733333333333;849;3683;4597;3515
989;47740;48729;30.421;0.23075;634;3570;6172;3469
987;47674;48661;33.715;0.24115;840;3556;6713;3360
981;47756;48737;36.929;0.2656;1151;3427;7955;3403
975;47780;48755;40.392;0.325316666666667;1458;3342;11534;3185
971;47786;48757;43.626;0.236283333333333;1203;3327;6513;3134
965;47786;48751;46.88;0.2712;1054;3398;8816;3004
955;47720;48675;50.139;0.2588;1109;3142;8307;2970
946;47676;48622;53.454;0.278866666666667;1044;2950;9791;2947
934;47680;48614;56.444;0.2413;735;2811;8211;2721
920;47552;48472;59.754;0.283333333333333;895;2679;10879;2547
905;47550;48455;62.994;0.303966666666667;826;2611;12268;2533
893;47550;48443;66.181;0.182533333333333;671;2552;5365;2364
878;47528;48406;69.428;0.276066666666667;1059;2406;10906;2193
862;47528;48390;72.619;0.296566666666667;822;2252;12683;2037
846;47494;48340;75.949;0.264466666666667;1083;2107;10711;1967
823;47494;48317;79.096;0.329383333333333;1074;1959;15002;1728
801;47452;48253;82.369;0.312616666666667;1523;1756;13902;1576
784;47472;48256;85.516;0.282083333333333;942;1575;12955;1453
765;47502;48267;88.546;0.228766666666667;938;1463;9988;1337
743;47486;48229;91.579;0.23745;868;1351;10820;1208
716;47504;48220;94.481;0.327866666666667;810;1283;16551;1028
696;47578;48274;97.472;0.199566666666667;594;1036;9435;909
669;47686;48355;100.374;0.1836;460;1009;8739;808
642;47684;48326;103.165;0.16665;743;785;7775;696
616;47700;48316;105.95;0.1599;493;706;7825;570
578;47700;48278;108.587;0.155166666666667;405;628;7812;465
548;47700;48248;111.109;0.117483333333333;320;431;5932;366
516;47754;48270;113.594;0.1104;305;333;5725;261
481;47790;48271;115.917;0.0844333333333333;198;269;4355;244
447;47806;48253;118.266;0.0605;201;199;3035;195
428;47806;48234;120.448;0.03865;100;158;1914;147
408;47774;48182;122.635;0.03075;70;138;1515;122
389;47662;48051;124.661;0.0256166666666667;77;129;1231;100
375;47624;47999;126.637;0.0163166666666667;73;111;706;89
355;47624;47979;128.606;0.0197833333333333;90;82;938;77
323;47626;47949;130.481;0.0187166666666667;67;66;941;49
307;47676;47983;132.25;0.00953333333333333;39;53;438;42
279;47676;47955;133.884;0.0151666666666667;52;52;773;33
259;47676;47935;135.369;0.00918333333333333;28;28;474;21
229;47724;47953;136.8;0.00933333333333333;48;26;459;27
208;47724;47932;138.085;0.0048;27;13;240;8
189;47724;47913;139.311;0.0029;15;7;146;6
175;47724;47899;140.45;0.00168333333333333;9;5;78;9
162;47724;47886;141.491;0.00138333333333333;8;4;68;3
150;47786;47936;142.528;0.00105;7;3;50;3
138;47748;47886;143.547;0.00075;5;2;36;2
130;47748;47878;144.464;0.000783333333333333;5;3;37;2
118;47814;47932;145.37;0.00045;2;1;23;1
108;47814;47922;146.229;0.000516666666666667;2;1;27;1
103;47814;47917;147.034;0.00025;1;1;13;0
92;47814;47906;147.834;0.000483333333333333;1;1;26;1
85;47810;47895;148.612;0.00025;0;0;15;0
80;47810;47890;149.305;0.000216666666666667;1;0;12;0
75;47810;47885;150.009;0.000216666666666667;0;1;11;1
66;47854;47920;150.664;0.000183333333333333;0;0;10;1
56;47854;47910;151.264;0.000283333333333333;1;0;16;0
50;47854;47904;151.845;0.000133333333333333;0;0;8;0
48;47854;47902;152.406;0.000133333333333333;0;0;8;0
39;47854;47893;152.962;0.000133333333333333;0;0;8;0
38;47854;47892;153.49;0.0001;0;0;6;0
36;47848;47884;154.008;0.0001;0;0;6;0
32;47848;47880;154.505;0.000116666666666667;0;0;7;0
28;47848;47876;155.003;0.000166666666666667;0;0;10;0
25;47848;47873;155.477;0.0001;0;0;6;0
25;47848;47873;155.949;0.0001;0;0;6;0
24;47848;47872;156.429;0.0000833333333333333;0;0;5;0
21;47848;47869;156.885;0.0001;0;0;6;0
18;47848;47866;157.331;0.0000833333333333333;0;0;5;0
15;47848;47863;157.767;0.0001;0;0;6;0
13;47848;47861;158.196;0.0002;1;0;11;0
13;47848;47861;158.607;0.0000833333333333333;0;0;5;0
12;47848;47860;159.059;0.0000833333333333333;0;0;5;0
11;47848;47859;159.48;0.0001;0;0;6;0
11;47848;47859;159.892;0.0000833333333333333;0;0;5;0
11;47848;47859;160.305;0.0000833333333333333;0;0;5;0
11;47848;47859;160.722;0.0000833333333333333;0;0;5;0
10;47848;47858;161.133;0.0000833333333333333;0;0;5;0
10;47848;47858;161.543;0.0000833333333333333;0;0;5;0
10;47848;47858;161.954;0.0000666666666666667;0;0;4;0
10;47848;47858;162.361;0.0000666666666666667;0;0;4;0
10;47848;47858;162.771;0.0000833333333333333;0;0;5;0
9;47848;47857;163.177;0.0000833333333333333;0;0;5;0
9;47848;47857;163.581;0.0000833333333333333;0;0;5;0
9;47848;47857;163.983;0.0000833333333333333;0;0;5;0
7;47848;47855;164.38;0.0000833333333333333;0;0;5;0
6;47848;47854;164.772;0.0000666666666666667;0;0;4;0
6;47848;47854;165.164;0.0000666666666666667;0;0;4;0
6;47848;47854;165.559;0.0000666666666666667;0;0;4;0
6;47848;47854;165.948;0.0000833333333333333;0;0;4;1
6;47848;47854;166.341;0.0000833333333333333;0;0;4;1
6;47848;47854;166.732;0.0000666666666666667;0;0;4;0
6;47848;47854;167.124;0.0000666666666666667;0;0;4;0
6;47848;47854;167.519;0.0000666666666666667;0;0;4;0
6;47848;47854;167.911;0.0000833333333333333;0;0;5;0
5;47848;47853;168.299;0.0000666666666666667;0;0;4;0
3;47848;47851;168.684;0.00015;1;0;8;0
3;47848;47851;169.07;0.0000833333333333333;0;0;4;1
3;47848;47851;169.454;0.0000833333333333333;0;0;5;0
3;47848;47851;169.84;0.0000833333333333333;0;0;5;0
2;47848;47850;170.227;0.0000833333333333333;0;0;5;0
2;47848;47850;170.616;0.0000666666666666667;0;0;4;0
1;47848;47849;170.996;0.0000833333333333333;0;0;5;0
1;47848;47849;171.367;0.0000666666666666667;0;0;4;0
1;47848;47849;171.751;0.0000666666666666667;0;0;4;0
1;47848;47849;172.128;0.0000666666666666667;0;0;4;0
1;47848;47849;172.498;0.0000833333333333333;0;0;5;0
1;47848;47849;172.871;0.0000666666666666667;0;0;4;0
1;47848;47849;173.242;0.0000666666666666667;0;0;4;0
1;47848;47849;173.611;0.0000666666666666667;0;0;4;0
1;47848;47849;173.985;0.0000833333333333333;0;0;5;0
1;47848;47849;174.356;0.0000666666666666667;0;0;4;0
1;47848;47849;174.727;0.0000666666666666667;0;0;4;0
1000;48280;49280;0.641;0.45455;22943;4183;121;26
1000;48394;49394;4.882;0.1859;374;3952;2742;4086
1000;48358;49358;9.145;0.18515;730;4104;2375;3900
1000;48358;49358;13.394;0.1999;593;4224;3073;4104
1000;48448;49448;17.48;0.208416666666667;709;3975;3801;4020
1000;48448;49448;21.318;0.204383333333333;674;3953;3812;3824
1000;48388;49388;24.988;0.212733333333333;774;3953;4236;3801
995;48402;49397;28.883;0.34555;756;3851;12358;3768
989;48402;49391;32.591;0.313033333333333;916;3863;10392;3611
983;48430;49413;36.546;0.357816666666667;1962;3697;12323;3487
981;48430;49411;40.01;0.275366666666667;1313;3671;8021;3517
977;48576;49553;43.337;0.30045;1302;3637;9689;3399
972;48526;49498;46.654;0.341366666666667;1592;3441;12222;3227
963;48526;49489;49.863;0.401916666666667;1641;3355;16019;3100
951;48666;49617;53.224;0.422233333333333;1586;3282;17513;2953
940;48666;49606;56.389;0.4721;1475;3037;20962;2852
930;48714;49644;59.453;0.35925;1262;2925;14624;2744
913;48752;49665;62.72;0.41815;1603;2741;18186;2559
900;48752;49652;66.021;0.48075;1933;2570;21975;2367
889;48768;49657;69.174;0.3567;1861;2457;14839;2245
879;48884;49763;72.601;0.28295;1511;2385;10932;2149
863;48906;49769;76.082;0.298566666666667;1412;2274;12179;2049
847;48906;49753;79.625;0.520633333333333;1888;2077;25506;1767
826;49042;49868;82.769;0.404016666666667;1394;2092;19073;1682
807;49042;49849;86.009;0.343616666666667;1441;1732;15924;1520
786;49256;50042;89.178;0.3225;1427;1568;14942;1413
774;49426;50200;92.612;0.22115;1199;1479;9229;1362
754;49482;50236;95.963;0.212966666666667;1247;1341;8930;1260
734;49538;50272;99.58;0.208216666666667;1285;1277;8819;1112
716;49538;50254;102.727;0.2141;1203;1159;9464;1020
679;49556;50235;105.999;0.295833333333333;1390;975;14561;824
639;49556;50195;109.506;0.365733333333333;1553;789;19021;581
603;49566;50169;112.752;0.241816666666667;1025;615;12380;489
570;49566;50136;115.666;0.195566666666667;930;468;9993;343
529;49532;50061;118.512;0.162833333333333;630;367;8489;284
494;49532;50026;120.962;0.110066666666667;592;295;5515;202
450;49518;49968;123.419;0.0852166666666667;355;197;4418;143
417;49626;50043;125.768;0.0570833333333333;311;164;2834;116
399;49672;50071;127.881;0.0482666666666667;289;127;2395;85
381;49684;50065;130.015;0.03255;241;110;1521;81
358;49684;50042;132.077;0.0236166666666667;196;85;1074;62
339;49796;50135;134.029;0.0200166666666667;194;78;876;53
324;49796;50120;135.93;0.0176333333333333;143;72;797;46
303;49760;50063;137.691;0.01435;116;53;641;51
282;49760;50042;139.506;0.0158666666666667;112;41;774;25
264;49782;50046;141.235;0.00908333333333333;94;33;393;25
243;49782;50025;142.812;0.00886666666666667;100;27;387;18
231;49776;50007;144.358;0.0059;53;21;264;16
210;49760;49970;145.821;0.0055;55;22;241;12
185;49760;49945;147.185;0.00561666666666667;34;10;286;7
167;49760;49927;148.418;0.00433333333333333;22;7;227;4
147;49760;49907;149.541;0.00261666666666667;12;4;139;2
136;49760;49896;150.616;0.000966666666666667;9;3;44;2
122;49760;49882;151.625;0.000916666666666667;7;2;45;1
110;49760;49870;152.592;0.0005;3;1;25;1
97;49760;49857;153.499;0.000383333333333333;2;1;19;1
85;49760;49845;154.286;0.000366666666666667;2;0;19;1
77;49760;49837;155.065;0.000233333333333333;0;1;12;1
70;49760;49830;155.796;0.000216666666666667;1;0;12;0
65;49760;49825;156.468;0.000166666666666667;0;0;9;1
61;49760;49821;157.13;0.000166666666666667;1;0;9;0
57;49760;49817;157.782;0.000233333333333333;1;0;13;0
53;49778;49831;158.425;0.000166666666666667;0;0;9;1
44;49778;49822;159.033;0.000133333333333333;0;0;8;0
40;49778;49818;159.622;0.000133333333333333;0;0;8;0
38;49778;49816;160.19;0.00015;0;1;8;0
36;49778;49814;160.749;0.000166666666666667;0;0;10;0
33;49778;49811;161.295;0.000133333333333333;0;0;8;0
33;49778;49811;161.827;0.00015;0;0;9;0
30;49778;49808;162.352;0.000116666666666667;0;0;7;0
29;49778;49807;162.872;0.0001;0;0;6;0
29;49778;49807;163.392;0.0001;0;0;6;0
28;49778;49806;163.9;0.0000833333333333333;0;0;5;0
27;49778;49805;164.412;0.000116666666666667;0;1;6;0
25;49778;49803;164.911;0.000116666666666667;0;0;7;0
21;49778;49799;165.396;0.0001;0;0;6;0
21;49778;49799;165.868;0.0001;0;1;5;0
19;49778;49797;166.339;0.0000833333333333333;0;0;5;0
17;49778;49795;166.804;0.000133333333333333;0;0;8;0
17;49778;49795;167.267;0.000116666666666667;0;0;7;0
16;49778;49794;167.721;0.0000833333333333333;0;0;5;0
16;49778;49794;168.173;0.0001;0;0;6;0
14;49778;49792;168.622;0.0000833333333333333;0;0;5;0
14;49778;49792;169.065;0.0000833333333333333;0;0;5;0
14;49778;49792;169.51;0.0000833333333333333;0;0;5;0
12;49778;49790;169.944;0.0000833333333333333;0;0;5;0
12;49778;49790;170.377;0.0000833333333333333;0;0;5;0
9;49778;49787;170.796;0.0001;0;0;6;0
9;49778;49787;171.216;0.0000666666666666667;0;0;4;0
9;49778;49787;171.641;0.0000666666666666667;0;0;4;0
7;49778;49785;172.059;0.0001;0;0;6;0
5;49778;49783;172.469;0.0000666666666666667;0;0;4;0
5;49778;49783;172.867;0.0000666666666666667;0;0;4;0
5;49778;49783;173.279;0.0000666666666666667;0;0;4;0
5;49778;49783;173.677;0.0000666666666666667;0;0;4;0
4;49778;49782;174.075;0.0000833333333333333;0;0;5;0
4;49778;49782;174.475;0.0000666666666666667;0;0;4;0
3;49778;49781;174.87;0.0000666666666666667;0;0;4;0
3;49778;49781;175.261;0.0001;0;0;6;0
3;49778;49781;175.655;0.0000666666666666667;0;0;4;0
3;49778;49781;176.05;0.00005;0;0;3;0
3;49778;49781;176.445;0.0000833333333333333;0;0;5;0
2;49778;49780;176.839;0.0000666666666666667;0;0;4;0
2;49778;49780;177.225;0.0000666666666666667;0;0;4;0
1;49778;49779;177.611;0.0000666666666666667;0;0;4;0
1;49778;49779;177.995;0.0000833333333333333;0;0;5;0
1;49778;49779;178.377;0.0000666666666666667;0;0;4;0
1;49778;49779;178.763;0.0001;0;0;6;0
1;49778;49779;179.144;0.0000833333333333333;0;0;5;0
1;49778;49779;179.531;0.0000666666666666667;0;0;4;0
1;49778;49779;179.922;0.0000666666666666667;0;0;4;0
1;49778;49779;180.308;0.0000666666666666667;0;0;4;0
1;49778;49779;180.692;0.000166666666666667;0;0;10;0
1;49778;49779;181.076;0.0000666666666666667;0;0;4;0
1;49778;49779;181.458;0.00005;0;0;3;0
1;49778;49779;181.845;0.0000666666666666667;0;0;4;0
1;49778;49779;182.23;0.00005;0;0;3;0
1;49778;49779;182.638;0.0000833333333333333;0;0;5;0
1;49778;49779;183.023;0.0000666666666666667;0;0;4;0
1;49778;49779;183.412;0.00005;0;0;3;0
1000;49088;50088;0.683;0.494216666666667;24725;4751;119;58
1000;49174;50174;4.791;0.17435;119;4299;1744;4299
1000;49160;50160;8.801;0.204633333333333;488;4177;3450;4163
1000;49160;50160;12.455;0.1811;416;4201;2053;4196
1000;49152;50152;16.192;0.18735;907;4152;2141;4041
1000;49044;50044;19.912;0.209866666666667;761;4223;3432;4176
998;49044;50042;23.613;0.217;671;4111;4119;4119
997;49290;50287;27.087;0.235266666666667;1084;4193;4847;3992
997;49348;50345;30.504;0.260516666666667;1444;4084;6233;3870
997;49348;50345;33.987;0.237916666666667;1216;4057;5074;3928
997;49452;50449;37.64;0.287716666666667;1984;4108;7225;3946
994;49452;50446;41.314;0.318083333333333;1981;4129;9176;3799
987;49352;50339;45.059;0.38765;2145;4005;13407;3702
980;49252;50232;48.83;0.36835;2035;3977;12518;3571
969;49252;50221;52.591;0.385316666666667;2021;3745;13926;3427
961;49234;50195;56.212;0.408633333333333;2009;3589;15593;3327
952;49410;50362;60.002;0.452383333333333;2877;3677;17545;3044
939;49406;50345;63.846;0.50395;2076;3358;21778;3025
931;49406;50337;67.539;0.419083333333333;1861;3235;17151;2898
921;49346;50267;71.436;0.50625;2408;3242;22011;2714
912;49386;50298;75.373;0.4405;3031;2994;17736;2669
900;49482;50382;79.383;0.486766666666667;2358;2798;21385;2665
886;49482;50368;83.377;0.49185;2464;2636;22120;2291
863;49598;50461;87.584;0.700183333333333;2751;2327;35010;1923
844;49598;50442;91.895;0.538366666666667;2131;2117;26291;1763
824;49676;50500;95.805;0.416883333333333;1618;1911;19870;1614
797;49722;50519;99.68;0.351566666666667;1679;1687;16322;1406
775;49910;50685;103.299;0.384683333333333;2149;1478;18173;1281
752;49936;50688;107.034;0.349666666666667;2124;1399;16322;1135
725;49936;50661;110.804;0.31495;1875;1243;14758;1021
690;49956;50646;114.38;0.366983333333333;1713;1032;18439;835
654;49870;50524;117.905;0.318816666666667;1528;824;16146;631
625;49870;50495;121.21;0.220716666666667;1292;700;10693;558
596;49946;50542;124.303;0.191616666666667;1172;613;9248;464
554;49946;50500;127.472;0.23305;968;432;12280;303
520;49946;50466;130.551;0.123383333333333;634;385;6123;261
488;49952;50440;133.262;0.1083;520;281;5503;194
458;49980;50438;135.829;0.0705;429;258;3279;264
431;49970;50401;138.203;0.065;363;201;3195;141
403;49914;50317;140.314;0.0498;296;153;2432;107
384;49880;50264;142.473;0.0399833333333333;259;125;1926;89
366;49904;50270;144.595;0.0285166666666667;230;112;1281;88
348;49904;50252;146.554;0.0286833333333333;176;91;1384;70
328;49940;50268;148.571;0.0263;240;73;1219;46
313;49934;50247;150.524;0.0170833333333333;114;61;811;39
293;49866;50159;152.502;0.0149833333333333;88;48;731;32
262;49866;50128;154.237;0.01345;67;35;683;22
247;49854;50101;155.81;0.00815;66;25;380;18
229;49850;50079;157.269;0.00695;49;28;317;23
214;49824;50038;158.801;0.0044;28;16;210;10
195;49886;50081;160.247;0.004;27;10;196;7
170;49886;50056;161.558;0.0063;20;6;174;178
142;49900;50042;162.78;0.00226666666666667;13;3;117;3
131;49900;50031;163.801;0.000816666666666667;5;3;39;2
122;49898;50020;164.809;0.000716666666666667;5;2;34;2
104;49898;50002;165.747;0.001;8;1;50;1
91;49898;49989;166.664;0.00085;4;1;45;1
84;49898;49982;167.495;0.000516666666666667;3;1;27;0
75;49898;49973;168.294;0.000366666666666667;2;1;19;0
66;49892;49958;169.05;0.00025;1;1;12;1
55;49954;50009;169.739;0.000333333333333333;1;0;18;1
49;49954;50003;170.405;0.0002;1;0;10;1
45;49954;49999;171.053;0.00015;0;0;8;1
43;49954;49997;171.65;0.000183333333333333;1;0;10;0
38;49954;49992;172.251;0.000166666666666667;1;0;9;0
35;49954;49989;172.806;0.000133333333333333;0;0;8;0
34;49994;50028;173.353;0.000133333333333333;1;0;7;0
32;49994;50026;173.871;0.000116666666666667;0;0;7;0
23;49994;50017;174.385;0.00015;0;0;9;0
22;49994;50016;174.866;0.0000833333333333333;0;0;5;0
20;49994;50014;175.352;0.0001;0;0;6;0
19;49994;50013;175.82;0.0001;0;1;5;0
16;49994;50010;176.282;0.000116666666666667;0;0;7;0
13;49994;50007;176.731;0.0000833333333333333;0;0;5;0
11;49994;50005;177.173;0.0001;0;0;5;1
9;49994;50003;177.592;0.0000833333333333333;0;0;4;1
8;49994;50002;178.015;0.0000833333333333333;0;0;4;1
8;49994;50002;178.431;0.0000833333333333333;0;0;5;0
7;49994;50001;178.847;0.0000666666666666667;0;0;4;0
7;49994;50001;179.261;0.0000833333333333333;0;0;5;0
6;49994;50000;179.67;0.0000666666666666667;0;0;4;0
6;49994;50000;180.075;0.0000666666666666667;0;0;4;0
6;49994;50000;180.481;0.0000833333333333333;0;0;5;0
6;49994;50000;180.886;0.0000666666666666667;0;0;4;0
6;49994;50000;181.291;0.0000666666666666667;0;0;4;0
6;49994;50000;181.695;0.0000666666666666667;0;0;4;0
6;49994;50000;182.097;0.0000666666666666667;0;0;4;0
6;49994;50000;182.502;0.0000833333333333333;0;0;5;0
6;49994;50000;182.918;0.0000666666666666667;0;0;4;0
4;49994;49998;183.327;0.0000833333333333333;0;0;5;0
3;49994;49997;183.733;0.0000666666666666667;0;0;4;0
3;49994;49997;184.13;0.0000833333333333333;0;1;4;0
3;49994;49997;184.523;0.0000666666666666667;0;0;4;0
3;49994;49997;184.934;0.000133333333333333;0;0;8;0
2;49994;49996;185.33;0.0000666666666666667;0;0;4;0
1;49994;49995;185.717;0.0000666666666666667;0;0;4;0
1;49994;49995;186.097;0.0000666666666666667;0;0;4;0
1;49994;49995;186.478;0.0000666666666666667;0;0;4;0
1;49994;49995;186.861;0.00005;0;0;3;0
1;49994;49995;187.245;0.0000666666666666667;0;0;4;0
1;49994;49995;187.629;0.0000666666666666667;0;0;4;0
1;49994;49995;188.013;0.0000666666666666667;0;0;4;0
1;49994;49995;188.394;0.00005;0;0;3;0
1;49994;49995;188.777;0.0000666666666666667;0;0;4;0
1;49994;49995;189.156;0.0000666666666666667;0;0;4;0
1;49994;49995;189.543;0.0000666666666666667;0;0;4;0
1;49994;49995;189.924;0.0000666666666666667;0;0;4;0
1;49994;49995;190.305;0.0000666666666666667;0;0;4;0
1;49994;49995;190.691;0.0000833333333333333;0;0;5;0
1;49994;49995;191.07;0.00005;0;0;3;0
1;49994;49995;191.459;0.0000666666666666667;0;0;4;0
1;49994;49995;191.842;0.0000666666666666667;0;0;4;0
1;49994;49995;192.223;0.0000833333333333333;0;0;5;0
1;49994;49995;192.608;0.0000666666666666667;0;0;4;0
1;49994;49995;192.999;0.0000666666666666667;0;0;4;0
1;49994;49995;193.383;0.0000666666666666667;0;0;4;0
1;49994;49995;193.767;0.0000666666666666667;0;0;4;0
1;49994;49995;194.145;0.00025;0;0;15;0
1;49994;49995;194.537;0.0000666666666666667;0;0;4;0
1;49994;49995;194.932;0.0000666666666666667;0;0;4;0
1000;48786;49786;0.718;0.538433333333333;27845;4307;122;32
1000;48786;49786;4.909;0.164833333333333;132;4225;1179;4354
1000;48850;49850;8.961;0.166366666666667;225;4160;1473;4124
1000;48854;49854;13.306;0.183816666666667;276;4138;2468;4147
1000;48760;49760;17.519;0.209983333333333;1151;4130;3283;4035
997;48706;49703;22.034;0.351633333333333;864;4026;12315;3893
994;48706;49700;26.204;0.236316666666667;551;4001;5649;3978
992;48776;49768;30.37;0.25415;661;4089;6617;3882
988;48778;49766;34.728;0.349033333333333;898;3891;12424;3729
981;48722;49703;38.954;0.328983333333333;654;3695;11743;3647
975;48766;49741;42.972;0.334766666666667;714;3644;12296;3432
972;48762;49734;47.032;0.261333333333333;850;3683;7614;3533
966;48768;49734;50.814;0.339816666666667;1382;3414;12339;3254
960;48768;49728;54.484;0.31025;710;3307;11348;3250
951;48910;49861;58.511;0.42295;900;3065;18208;3204
940;48910;49850;62.486;0.3426;932;2948;13918;2758
928;49174;50102;66.278;0.377866666666667;965;2842;16162;2703
918;49320;50238;70.366;0.505316666666667;1499;2657;23747;2416
903;49320;50223;74.251;0.320866666666667;1230;2525;13203;2294
891;49456;50347;78.424;0.33445;1557;2367;14050;2093
880;49456;50336;82.671;0.305333333333333;1060;2230;12974;2056
870;49558;50428;86.927;0.282516666666667;1239;2132;11609;1971
856;49772;50628;90.971;0.29405;1318;2029;12473;1823
841;49774;50615;95.129;0.271066666666667;1043;1972;11506;1743
827;49852;50679;99.428;0.2315;1042;1873;9337;1638
814;49902;50716;103.641;0.197683333333333;809;1726;7716;1610
796;49902;50698;107.801;0.28155;919;1587;12955;1432
773;49984;50757;112.061;0.295883333333333;996;1466;13980;1311
747;49986;50733;116.379;0.36985;1273;1284;18575;1059
725;49986;50711;120.557;0.2662;1095;1212;12678;987
703;50020;50723;124.825;0.194583333333333;952;1021;8675;1027
684;50008;50692;128.597;0.19545;1040;920;8993;774
654;50032;50686;132.332;0.276016666666667;1029;721;14234;577
614;50102;50716;135.686;0.18935;841;603;9448;469
575;50158;50733;139.013;0.15715;664;462;7934;369
535;50158;50693;142.279;0.110166666666667;468;375;5478;289
500;50260;50760;145.273;0.0826666666666667;385;277;4066;232
470;50330;50800;148.027;0.0619333333333333;273;234;3034;175
448;50330;50778;150.643;0.0405666666666667;243;176;1868;147
427;50318;50745;153.259;0.0281666666666667;159;153;1250;128
412;50362;50774;155.789;0.0175333333333333;108;158;661;125
390;50382;50772;158.177;0.0239833333333333;138;119;1075;107
361;50382;50743;160.452;0.028;110;86;1397;87
341;50410;50751;162.657;0.0185333333333333;105;77;862;68
322;50300;50622;164.716;0.0145333333333333;128;71;597;76
303;50300;50603;166.565;0.0118;68;45;561;34
271;50228;50499;168.427;0.0147;86;37;736;23
242;50266;50508;170.026;0.00785;44;17;398;12
218;50266;50484;171.556;0.00451666666666667;29;12;221;9
190;50196;50386;172.901;0.00341666666666667;19;8;173;5
176;50196;50372;174.107;0.00246666666666667;12;6;104;26
159;50196;50355;175.29;0.00178333333333333;17;3;84;3
141;50196;50337;176.369;0.001;6;4;48;2
124;50196;50320;177.365;0.000833333333333333;5;2;42;1
113;50252;50365;178.299;0.000566666666666667;5;1;27;1
97;50212;50309;179.169;0.000516666666666667;2;1;27;1
79;50212;50291;179.989;0.000416666666666667;1;1;23;0
64;50212;50276;180.709;0.00025;1;0;14;0
62;50212;50274;181.383;0.00015;1;0;8;0
58;50212;50270;182.034;0.000183333333333333;1;0;10;0
50;50212;50262;182.675;0.000183333333333333;1;0;10;0
43;50212;50255;183.266;0.000183333333333333;1;0;10;0
37;50212;50249;183.854;0.000166666666666667;1;0;9;0
33;50212;50245;184.387;0.000133333333333333;0;1;7;0
31;50212;50243;184.915;0.000566666666666667;0;0;34;0
25;50212;50237;185.409;0.000133333333333333;0;0;8;0
23;50212;50235;185.907;0.0001;0;0;6;0
21;50212;50233;186.386;0.0001;0;0;6;0
18;50212;50230;186.861;0.0001;0;0;6;0
17;50212;50229;187.326;0.0000833333333333333;0;0;5;0
17;50212;50229;187.782;0.0000666666666666667;0;0;4;0
17;50212;50229;188.242;0.0000833333333333333;0;0;5;0
13;50212;50225;188.684;0.0000833333333333333;0;0;5;0
12;50212;50224;189.121;0.0000833333333333333;0;0;5;0
12;50212;50224;189.559;0.0000666666666666667;0;0;4;0
12;50212;50224;189.992;0.0000833333333333333;0;0;5;0
12;50212;50224;190.43;0.0000666666666666667;0;0;4;0
12;50212;50224;190.861;0.0000833333333333333;0;0;5;0
12;50212;50224;191.289;0.000116666666666667;0;0;7;0
12;50212;50224;191.722;0.0001;0;0;6;0
11;50222;50233;192.152;0.0000833333333333333;0;0;5;0
9;50222;50231;192.579;0.0000666666666666667;0;0;4;0
9;50222;50231;193.001;0.0000833333333333333;0;0;5;0
9;50222;50231;193.415;0.0000833333333333333;0;0;5;0
8;50222;50230;193.83;0.0000666666666666667;0;0;4;0
8;50222;50230;194.244;0.0000833333333333333;0;0;5;0
8;50222;50230;194.657;0.0000833333333333333;0;0;5;0
8;50222;50230;195.073;0.0000666666666666667;0;0;4;0
8;50222;50230;195.486;0.0000833333333333333;0;0;5;0
8;50222;50230;195.902;0.0000833333333333333;0;0;5;0
7;50222;50229;196.298;0.0000833333333333333;0;0;5;0
7;50222;50229;196.71;0.0000833333333333333;0;0;5;0
7;50222;50229;197.122;0.0000833333333333333;0;0;5;0
6;50222;50228;197.523;0.0000833333333333333;0;0;4;1
6;50222;50228;197.926;0.0000666666666666667;0;0;4;0
6;50222;50228;198.331;0.0000833333333333333;0;0;5;0
5;50222;50227;198.741;0.0000666666666666667;0;0;4;0
5;50222;50227;199.148;0.0000666666666666667;0;0;4;0
4;50222;50226;199.539;0.0000833333333333333;0;0;5;0
4;50222;50226;199.927;0.0000833333333333333;0;1;4;0
4;50222;50226;200.328;0.0000833333333333333;0;0;5;0
3;50222;50225;200.719;0.0000666666666666667;0;0;4;0
3;50222;50225;201.109;0.0000666666666666667;0;0;4;0
3;50222;50225;201.498;0.0000666666666666667;0;0;4;0
3;50222;50225;201.888;0.0000833333333333333;0;0;5;0
3;50222;50225;202.279;0.0000666666666666667;0;0;4;0
3;50222;50225;202.675;0.0000666666666666667;0;0;4;0
3;50222;50225;203.065;0.0000666666666666667;0;0;4;0
3;50222;50225;203.47;0.0000833333333333333;0;0;5;0
3;50222;50225;203.868;0.0000833333333333333;0;0;5;0
3;50222;50225;204.258;0.0000833333333333333;0;0;5;0
2;50222;50224;204.647;0.000233333333333333;0;0;14;0
2;50222;50224;205.038;0.0000666666666666667;0;0;4;0
2;50222;50224;205.434;0.0000833333333333333;0;0;5;0
1;50222;50223;205.827;0.00015;0;0;9;0
1;50222;50223;206.211;0.0000666666666666667;0;0;4;0
1;50222;50223;206.593;0.0000833333333333333;0;0;5;0
1;50222;50223;206.968;0.0000666666666666667;0;0;4;0
1;50222;50223;207.351;0.0000666666666666667;0;0;4;0
1;50222;50223;207.731;0.0000666666666666667;0;0;4;0
1000;49176;50176;0.705;0.523466666666667;26755;4520;108;25
1000;49086;50086;4.706;0.14985;24;4355;139;4473
1000;49128;50128;8.919;0.229116666666667;1284;4316;3816;4331
1000;49124;50124;12.782;0.25515;1110;4371;5577;4251
1000;49180;50180;16.549;0.2801;1447;4371;6752;4236
1000;49212;50212;20.095;0.271583333333333;1223;4407;6370;4295
1000;49212;50212;23.777;0.274316666666667;1224;4535;6277;4423
1000;49226;50226;27.458;0.32825;1564;4312;9619;4200
1000;49292;50292;30.916;0.297683333333333;1405;4334;7892;4230
1000;49472;50472;34.515;0.328866666666667;1581;4416;9227;4508
997;49404;50401;38.138;0.351216666666667;1423;4242;11381;4027
995;49404;50399;41.642;0.342833333333333;1467;4135;11000;3968
989;49370;50359;45.152;0.53725;1952;4023;22439;3821
984;49366;50350;48.625;0.425666666666667;1629;3885;16343;3683
977;49332;50309;52.23;0.544416666666667;1907;3911;23278;3569
962;49356;50318;56.19;0.741633333333333;1622;3619;35923;3334
944;49356;50300;59.749;0.601966666666667;1757;3416;27641;3304
929;49422;50351;62.801;0.469233333333333;1374;3202;20624;2954
913;49360;50273;65.86;0.440766666666667;1406;2911;19488;2641
901;49414;50315;69.163;0.48305;2228;2735;21395;2625
883;49414;50297;72.632;0.6473;2214;2516;31765;2343
866;49440;50306;75.806;0.55685;3277;2322;25793;2019
846;49440;50286;79.177;0.50985;2269;2194;24191;1937
831;49484;50315;82.316;0.425733333333333;2382;2008;19386;1768
814;49484;50298;85.477;0.412933333333333;1793;1848;19465;1670
795;49574;50369;88.655;0.390816666666667;1308;1740;18888;1513
780;49558;50338;91.934;0.257416666666667;1176;1549;11328;1392
766;49596;50362;95.203;0.275016666666667;1152;1466;12524;1359
741;49640;50381;98.486;0.3207;1013;1274;15834;1121
706;49674;50380;101.683;0.3545;1712;1089;17579;890
680;49686;50366;104.85;0.30225;1290;953;15125;767
654;49652;50306;107.935;0.236316666666667;1341;815;11288;735
621;49652;50273;110.977;0.23335;773;620;12108;500
581;49724;50305;113.7;0.1874;677;505;9677;385
543;49724;50267;116.382;0.155716666666667;563;381;8119;280
515;49724;50239;118.806;0.085;397;331;4112;260
487;49738;50225;121.159;0.0797833333333333;317;255;4008;207
450;49736;50186;123.301;0.0625333333333333;391;206;3004;151
426;49736;50162;125.461;0.0491333333333333;186;166;2470;126
400;49854;50254;127.516;0.0449666666666667;192;137;2280;89
385;49966;50351;129.48;0.0301;166;109;1452;79
372;49970;50342;131.495;0.01675;120;102;686;97
347;49970;50317;133.342;0.0253833333333333;92;84;1292;55
331;50066;50397;135.076;0.0152333333333333;69;65;715;65
312;50066;50378;136.624;0.01305;60;50;615;58
294;50060;50354;138.38;0.00848333333333333;41;43;390;35
271;50052;50323;139.855;0.0113;60;39;559;20
256;50062;50318;141.287;0.00488333333333333;43;37;194;19
228;50062;50290;142.668;0.00681666666666667;36;25;326;22
206;50070;50276;144.001;0.00376666666666667;31;15;164;16
180;50078;50258;145.135;0.0025;11;6;129;4
163;50078;50241;146.243;0.0016;10;5;79;2
153;50068;50221;147.272;0.000866666666666667;7;3;40;2
145;50160;50305;148.264;0.000916666666666667;4;3;46;2
130;50160;50290;149.225;0.000733333333333333;3;2;37;2
116;50160;50276;150.138;0.000833333333333333;3;1;45;1
104;50160;50264;150.991;0.00045;2;0;24;1
91;50160;50251;151.784;0.000416666666666667;2;1;21;1
84;50160;50244;152.526;0.0003;1;1;16;0
73;50152;50225;153.236;0.000916666666666667;2;0;53;0
65;50152;50217;153.905;0.000266666666666667;1;0;15;0
57;50152;50209;154.55;0.000233333333333333;0;0;13;1
49;50174;50223;155.158;0.000216666666666667;0;0;13;0
40;50174;50214;155.734;0.0004;1;0;23;0
35;50174;50209;156.281;0.000166666666666667;0;0;10;0
30;50256;50286;156.814;0.00015;0;0;9;0
25;50256;50281;157.308;0.0002;0;0;12;0
23;50256;50279;157.798;0.00045;0;0;27;0
21;50256;50277;158.275;0.00015;0;0;9;0
19;50256;50275;158.739;0.000133333333333333;0;0;8;0
14;50256;50270;159.184;0.0001;0;0;6;0
11;50256;50267;159.611;0.000133333333333333;0;0;8;0
11;50256;50267;160.046;0.000116666666666667;0;0;7;0
11;50256;50267;160.471;0.000116666666666667;0;0;7;0
10;50256;50266;160.895;0.000116666666666667;0;0;7;0
10;50256;50266;161.316;0.000116666666666667;0;0;7;0
9;50256;50265;161.741;0.000116666666666667;0;0;7;0
9;50256;50265;162.156;0.0001;0;0;6;0
9;50256;50265;162.573;0.000116666666666667;0;0;7;0
8;50256;50264;162.997;0.000183333333333333;0;0;11;0
7;50256;50263;163.409;0.0001;0;0;6;0
6;50256;50262;163.819;0.000133333333333333;0;0;8;0
6;50256;50262;164.222;0.000116666666666667;0;0;7;0
6;50256;50262;164.636;0.0000833333333333333;0;0;5;0
6;50256;50262;165.19;0.0001;0;0;6;0
6;50256;50262;165.601;0.0001;0;0;6;0
6;50256;50262;166.007;0.0000833333333333333;0;0;5;0
6;50256;50262;166.412;0.0001;0;0;6;0
5;50256;50261;166.815;0.000116666666666667;0;0;6;1
5;50256;50261;167.209;0.0001;0;0;6;0
4;50256;50260;167.618;0.000116666666666667;0;0;7;0
4;50256;50260;168.018;0.0001;0;0;6;0
4;50256;50260;168.422;0.0001;0;0;6;0
4;50256;50260;168.824;0.000166666666666667;0;0;10;0
4;50256;50260;169.228;0.0001;0;0;6;0
4;50256;50260;169.63;0.0001;0;0;6;0
4;50256;50260;170.028;0.000133333333333333;0;0;8;0
4;50256;50260;170.427;0.0001;0;0;6;0
4;50256;50260;170.823;0.0001;0;0;6;0
4;50256;50260;171.229;0.0001;0;0;6;0
4;50256;50260;171.623;0.0000833333333333333;0;0;5;0
4;50256;50260;172.026;0.0001;0;0;6;0
4;50256;50260;172.421;0.0001;0;0;6;0
4;50256;50260;172.818;0.000116666666666667;0;0;7;0
4;50256;50260;173.223;0.000166666666666667;0;0;10;0
4;50256;50260;173.624;0.0001;0;0;6;0
4;50256;50260;174.031;0.000116666666666667;0;1;6;0
3;50256;50259;174.436;0.0000833333333333333;0;0;5;0
3;50256;50259;174.847;0.0001;0;0;6;0
2;50256;50258;175.241;0.0001;0;0;6;0
2;50256;50258;175.644;0.0001;0;0;6;0
2;50256;50258;176.04;0.0001;0;0;6;0
2;50256;50258;176.436;0.0001;0;0;6;0
2;50256;50258;176.835;0.000116666666666667;0;0;7;0
2;50256;50258;177.236;0.0001;0;0;6;0
2;50256;50258;177.629;0.0000833333333333333;0;0;5;0
1;50256;50257;178.018;0.0001;0;0;6;0
1;50256;50257;178.407;0.0001;0;0;6;0
1;50256;50257;178.796;0.0000833333333333333;0;0;5;0
1;50256;50257;179.188;0.000116666666666667;1;0;6;0
1000;47676;48676;0.57;0.4015;20146;3806;113;25
1000;47816;48816;4.842;0.190166666666667;585;3772;3124;3929
1000;47816;48816;9.034;0.169083333333333;436;3789;2152;3768
1000;47996;48996;13.406;0.226066666666667;898;3897;4994;3775
1000;47970;48970;17.588;0.225933333333333;832;3758;5207;3759
1000;47982;48982;21.808;0.221416666666667;1068;3723;4867;3627
997;47982;48979;25.821;0.266483333333333;601;3737;7953;3698
992;47990;48982;29.716;0.240733333333333;547;3566;6745;3586
985;48014;48999;33.711;0.307583333333333;689;3442;10956;3368
980;48016;48996;37.356;0.261083333333333;923;3370;8144;3228
976;48050;49026;40.625;0.242983333333333;727;3270;7433;3149
969;48050;49019;43.737;0.2364;712;3363;7087;3022
963;48058;49021;46.867;0.247916666666667;774;3126;7974;3001
956;48060;49016;49.943;0.280816666666667;828;3046;10090;2885
948;48104;49052;52.998;0.302566666666667;1013;2958;11439;2744
941;48104;49045;56.008;0.23925;888;2907;7866;2694
926;48096;49022;59.301;0.37045;1093;2756;15874;2504
914;48166;49080;62.499;0.343083333333333;1069;2615;14463;2438
903;48166;49069;65.852;0.323466666666667;1084;2913;12701;2710
890;48246;49136;69.111;0.275383333333333;1047;2392;10907;2177
874;48246;49120;72.491;0.29595;951;2329;12384;2093
860;48240;49100;75.894;0.285666666666667;1514;2120;11577;1929
840;48240;49080;79.026;0.3188;1633;1976;13763;1756
819;48278;49097;82.615;0.358566666666667;1385;1739;16895;1495
806;48252;49058;85.816;0.22705;1634;1670;8813;1506
780;48302;49082;89.316;0.34835;1566;1533;16536;1266
761;48334;49095;92.761;0.247233333333333;1457;1411;10773;1193
739;48334;49073;96.03;0.24775;1363;1271;11161;1070
719;48448;49167;99.052;0.2521;1226;1122;11845;933
693;48484;49177;102.471;0.22065;1205;1021;10132;881
664;48484;49148;105.625;0.20735;1130;911;9691;709
640;48402;49042;108.651;0.205383333333333;1459;758;9500;606
610;48370;48980;111.679;0.195283333333333;1045;664;9495;513
572;48370;48942;114.511;0.1618;752;517;8037;402
530;48380;48910;117.433;0.130983333333333;678;424;6432;325
498;48380;48878;119.944;0.122533333333333;497;335;6262;258
467;48456;48923;122.19;0.0954166666666667;427;286;4823;189
434;48456;48890;124.472;0.0784833333333333;319;200;4042;148
413;48498;48911;126.73;0.04455;207;167;2167;132
386;48426;48812;128.732;0.0423;185;140;2098;115
361;48460;48821;130.794;0.0295166666666667;179;113;1384;95
338;48456;48794;132.754;0.0324833333333333;172;91;1621;65
317;48456;48773;134.581;0.01865;127;77;847;68
296;48456;48752;136.238;0.0238;124;87;1178;39
279;48544;48823;137.919;0.0106166666666667;116;54;424;43
253;48544;48797;139.418;0.0201333333333333;92;36;1057;23
234;48544;48778;140.949;0.00898333333333333;67;27;427;18
200;48534;48734;142.252;0.0123333333333333;98;21;510;111
190;48534;48724;143.458;0.00331666666666667;28;14;147;10
178;48534;48712;144.655;0.00351666666666667;27;10;163;11
161;48534;48695;145.783;0.00256666666666667;11;8;129;6
146;48534;48680;146.89;0.00213333333333333;13;7;102;6
134;48574;48708;147.875;0.00148333333333333;16;5;63;5
124;48574;48698;148.836;0.000883333333333333;4;3;44;2
107;48574;48681;149.697;0.000933333333333333;5;1;49;1
96;48574;48670;150.515;0.000483333333333333;2;1;26;0
88;48574;48662;151.27;0.000316666666666667;1;1;16;1
81;48574;48655;152.033;0.000266666666666667;2;0;13;1
68;48574;48642;152.75;0.000383333333333333;1;0;22;0
63;48574;48637;153.426;0.00025;2;0;12;1
58;48574;48632;154.09;0.000283333333333333;0;0;17;0
52;48574;48626;154.719;0.000183333333333333;0;1;9;1
50;48636;48686;155.338;0.000183333333333333;1;0;10;0
43;48636;48679;155.92;0.00015;0;0;9;0
38;48650;48688;156.491;0.000133333333333333;0;0;8;0
34;48650;48684;157.039;0.00015;0;0;9;0
31;48650;48681;157.58;0.000166666666666667;0;0;10;0
28;48650;48678;158.087;0.000116666666666667;0;0;7;0
21;48650;48671;158.552;0.00015;0;1;8;0
16;48650;48666;159.011;0.000116666666666667;0;0;7;0
16;48650;48666;159.45;0.0000666666666666667;0;0;4;0
13;48650;48663;159.879;0.0000666666666666667;0;0;4;0
12;48650;48662;160.299;0.0000833333333333333;0;0;5;0
11;48650;48661;160.728;0.0000833333333333333;0;0;5;0
11;48650;48661;161.146;0.0000833333333333333;0;0;5;0
11;48650;48661;161.567;0.0000833333333333333;0;0;5;0
11;48650;48661;161.982;0.0000833333333333333;0;0;5;0
10;48650;48660;162.398;0.0001;0;0;5;1
9;48650;48659;162.81;0.0000833333333333333;0;0;5;0
8;48650;48658;163.217;0.0001;0;0;6;0
7;48650;48657;163.621;0.0000666666666666667;0;0;4;0
6;48650;48656;164.023;0.0000833333333333333;0;0;5;0
6;48650;48656;164.423;0.0000666666666666667;0;0;4;0
6;48650;48656;164.826;0.0000833333333333333;0;0;5;0
6;48650;48656;165.231;0.0000666666666666667;0;0;4;0
6;48650;48656;165.631;0.0000833333333333333;0;0;5;0
5;48650;48655;166.024;0.0001;0;0;6;0
5;48650;48655;166.429;0.0001;0;0;6;0
4;48650;48654;166.815;0.0000666666666666667;0;0;4;0
3;48650;48653;167.195;0.0000666666666666667;0;0;4;0
2;48650;48652;167.575;0.0000833333333333333;0;0;5;0
2;48650;48652;167.953;0.0000666666666666667;0;0;4;0
2;48650;48652;168.338;0.0001;0;0;6;0
2;48650;48652;168.713;0.00015;0;0;9;0
2;48650;48652;169.091;0.00015;0;0;9;0
2;48650;48652;169.468;0.0000833333333333333;0;0;5;0
2;48650;48652;169.844;0.0000833333333333333;0;0;4;1
2;48650;48652;170.227;0.0000666666666666667;0;0;4;0
2;48650;48652;170.604;0.0000666666666666667;0;0;4;0
2;48650;48652;170.984;0.0000666666666666667;0;0;4;0
2;48650;48652;171.363;0.0000833333333333333;0;0;5;0
2;48650;48652;171.742;0.0000833333333333333;0;0;5;0
2;48650;48652;172.124;0.0000833333333333333;0;0;5;0
2;48650;48652;172.501;0.0000666666666666667;0;0;4;0
2;48650;48652;172.879;0.0000666666666666667;0;0;4;0
2;48650;48652;173.26;0.0000666666666666667;0;0;4;0
1;48650;48651;173.636;0.0000833333333333333;0;0;5;0
1;48650;48651;174.012;0.0000666666666666667;0;0;4;0
1;48650;48651;174.387;0.0000666666666666667;0;0;4;0
1;48650;48651;174.762;0.0000666666666666667;0;0;4;0
1;48650;48651;175.135;0.0000666666666666667;0;0;4;0
1;48650;48651;175.512;0.0000666666666666667;0;0;4;0
1;48650;48651;175.883;0.0000833333333333333;0;0;5;0
1;48650;48651;176.255;0.0000666666666666667;0;0;4;0
1;48650;48651;176.637;0.0000833333333333333;0;0;5;0
1;48650;48651;177.01;0.0000666666666666667;0;0;4;0
1;48650;48651;177.382;0.0000666666666666667;0;0;4;0
1;48650;48651;177.758;0.0000833333333333333;0;0;5;0
1;48650;48651;178.136;0.0000666666666666667;0;0;4;0
1;48650;48651;178.509;0.0000666666666666667;0;0;4;0
1000;47866;48866;0.611;0.445283333333333;22735;3847;109;26
1000;47866;48866;4.451;0.13075;36;3753;212;3844
1000;47892;48892;8.274;0.127816666666667;27;3739;214;3689
1000;48016;49016;11.792;0.130066666666667;37;3765;279;3723
1000;48016;49016;15.01;0.1282;29;3722;204;3737
997;48114;49111;18.301;0.2334;396;3608;6435;3565
996;48150;49146;21.319;0.182666666666667;718;3609;3073;3560
994;48102;49096;24.36;0.194366666666667;609;3652;3887;3514
990;48158;49148;27.487;0.219366666666667;1205;3502;5052;3403
986;48158;49144;30.765;0.322266666666667;1603;3433;11102;3198
982;48158;49140;33.707;0.270283333333333;1169;3371;8457;3220
980;48192;49172;36.575;0.259266666666667;1255;3466;7583;3252
975;48192;49167;39.644;0.286083333333333;1192;3282;9643;3048
967;48248;49215;42.655;0.37845;1111;3143;15407;3046
958;48248;49206;45.8;0.331533333333333;1237;2968;12872;2815
944;48092;49036;48.916;0.329866666666667;1028;2806;13373;2585
935;48060;48995;52.219;0.288233333333333;1249;2718;10221;3106
930;48102;49032;55.351;0.239633333333333;1397;2672;7831;2478
908;48126;49034;58.972;0.400416666666667;1383;2478;17967;2197
889;48126;49015;62.486;0.327216666666667;1334;2253;13945;2101
880;48186;49066;65.872;0.245933333333333;1374;2187;9226;1969
867;48234;49101;69.558;0.251066666666667;1053;2066;10119;1826
851;48234;49085;73.226;0.2263;998;1945;8809;1826
828;48456;49284;77.262;0.2866;1495;1793;12319;1589
810;48456;49266;81.038;0.262683333333333;1378;1666;11255;1462
786;48532;49318;84.811;0.2435;1023;1456;10833;1298
759;48542;49301;88.479;0.2427;1334;1289;10765;1174
738;48570;49308;91.81;0.197316666666667;859;1201;8733;1046
713;48746;49459;95.51;0.23925;740;1046;11674;895
679;48802;49481;98.973;0.170933333333333;619;896;7958;783
648;48848;49496;102.189;0.164483333333333;622;768;7866;613
621;48854;49475;105.364;0.152133333333333;608;676;7281;563
594;48896;49490;108.379;0.112816666666667;515;553;5119;582
564;48896;49460;111.333;0.101533333333333;361;507;4819;405
519;48988;49507;114.151;0.1424;383;344;7563;254
484;48978;49462;116.806;0.0820833333333333;382;288;4047;208
448;48956;49404;119.264;0.0585;228;207;2823;252
425;48956;49381;121.478;0.0401666666666667;154;172;1945;139
403;48938;49341;123.69;0.0252833333333333;99;155;1144;119
390;48938;49328;125.698;0.0207666666666667;99;142;896;109
370;48938;49308;127.667;0.02005;69;107;909;118
352;48928;49280;129.55;0.0247166666666667;75;85;1255;68
335;48928;49263;131.451;0.0135;49;75;626;60
317;48928;49245;133.267;0.0154333333333333;91;61;729;45
296;48928;49224;134.96;0.0169;104;39;845;26
276;48928;49204;136.691;0.00813333333333333;49;29;387;23
246;48896;49142;138.311;0.00885;33;19;457;22
231;48996;49227;139.748;0.00243333333333333;5;16;110;15
204;48996;49200;141.137;0.00401666666666667;11;10;211;9
184;49088;49272;142.387;0.0028;14;11;137;6
164;49118;49282;143.488;0.00185;10;9;73;19
151;49118;49269;144.466;0.00138333333333333;8;4;68;3
135;49148;49283;145.431;0.00103333333333333;7;3;51;1
117;49148;49265;146.299;0.000666666666666667;3;1;34;2
104;49148;49252;147.147;0.000416666666666667;2;1;21;1
98;49148;49246;147.903;0.000316666666666667;2;1;15;1
83;49148;49231;148.623;0.0004;1;1;21;1
73;49148;49221;149.277;0.000266666666666667;1;0;14;1
68;49148;49216;149.92;0.000166666666666667;0;0;10;0
64;49148;49212;150.524;0.00015;0;0;9;0
54;49148;49202;151.114;0.000216666666666667;1;0;11;1
46;49174;49220;151.668;0.000166666666666667;0;0;9;1
42;49174;49216;152.194;0.0001;0;0;6;0
37;49124;49161;152.709;0.0001;0;0;6;0
33;49124;49157;153.2;0.00015;0;0;9;0
27;49124;49151;153.671;0.000133333333333333;1;0;7;0
23;49124;49147;154.117;0.0001;0;0;6;0
20;49124;49144;154.552;0.0001;0;0;6;0
18;49124;49142;154.976;0.0000833333333333333;0;0;5;0
18;49124;49142;155.394;0.0000833333333333333;0;0;5;0
15;49124;49139;155.807;0.0000833333333333333;0;0;5;0
14;49124;49138;156.22;0.0000833333333333333;0;0;5;0
13;49136;49149;156.621;0.0000833333333333333;0;0;5;0
13;49136;49149;157.018;0.0000833333333333333;0;0;5;0
12;49136;49148;157.413;0.000133333333333333;0;0;8;0
12;49136;49148;157.805;0.0000833333333333333;0;0;5;0
12;49136;49148;158.197;0.0000833333333333333;0;0;4;1
10;49136;49146;158.591;0.0000833333333333333;0;0;5;0
10;49136;49146;158.99;0.0000666666666666667;0;0;4;0
9;49136;49145;159.378;0.0000833333333333333;0;0;4;1
7;49136;49143;159.76;0.0000666666666666667;0;0;4;0
5;49136;49141;160.129;0.0000833333333333333;0;0;5;0
5;49136;49141;160.495;0.0000666666666666667;0;0;4;0
5;49136;49141;160.866;0.0000666666666666667;0;0;4;0
4;49136;49140;161.23;0.000133333333333333;0;0;8;0
4;49136;49140;161.593;0.0000833333333333333;0;0;4;1
4;49136;49140;161.957;0.0000666666666666667;0;0;4;0
4;49136;49140;162.32;0.0000833333333333333;0;0;4;1
3;49136;49139;162.689;0.0000666666666666667;0;0;4;0
3;49136;49139;163.049;0.0000666666666666667;0;0;4;0
2;49136;49138;163.407;0.0000666666666666667;0;0;4;0
2;49136;49138;163.761;0.0000666666666666667;0;0;4;0
1;49136;49137;164.114;0.0000666666666666667;0;0;4;0
1;49136;49137;164.458;0.0000666666666666667;0;0;4;0
1;49136;49137;164.802;0.0000833333333333333;0;1;4;0
1;49136;49137;165.148;0.0000666666666666667;0;0;4;0
1;49136;49137;165.492;0.0000666666666666667;0;0;4;0
1;49136;49137;165.837;0.0000833333333333333;0;0;4;1
1;49136;49137;166.182;0.0000666666666666667;0;0;4;0
1;49136;49137;166.528;0.0000833333333333333;0;0;5;0
1;49136;49137;166.874;0.00005;0;0;3;0
1;49136;49137;167.22;0.0000666666666666667;0;0;4;0
1;49136;49137;167.56;0.0000666666666666667;0;0;4;0
1;49136;49137;167.906;0.00005;0;0;3;0
1;49136;49137;168.255;0.0000666666666666667;0;0;4;0
1;49136;49137;168.599;0.0000666666666666667;0;0;4;0
1;49136;49137;168.945;0.0000666666666666667;0;0;4;0
1;49136;49137;169.288;0.00005;0;0;3;0
1;49136;49137;169.63;0.0000666666666666667;0;0;4;0
1;49136;49137;169.976;0.0000666666666666667;0;0;4;0
1;49136;49137;170.319;0.0000666666666666667;0;0;4;0
1;49136;49137;170.665;0.0000666666666666667;0;0;4;0
1;49136;49137;171.002;0.0000666666666666667;0;0;4;0
1;49136;49137;171.35;0.0000666666666666667;0;0;4;0
1;49136;49137;171.693;0.0000833333333333333;0;0;5;0
1;49136;49137;172.038;0.00005;0;0;3;0
1;49136;49137;172.381;0.0000666666666666667;0;0;4;0
1;49136;49137;172.732;0.000116666666666667;0;0;7;0
1;49136;49137;173.082;0.0000666666666666667;0;0;4;0
1;49136;49137;173.431;0.0000666666666666667;0;0;4;0
1000;47772;48772;0.602;0.432583333333333;21993;3822;104;36
1000;47764;48764;4.695;0.196866666666667;813;3782;3544;3673
1000;47764;48764;8.815;0.182766666666667;450;3808;3069;3639
1000;47794;48794;12.644;0.18125;496;3833;2684;3862
1000;47858;48858;16.691;0.2079;924;3748;4149;3653
1000;47858;48858;20.576;0.207383333333333;751;3783;4346;3563
998;47884;48882;24.282;0.231133333333333;712;3709;5892;3555
993;47906;48899;27.891;0.343366666666667;837;3539;12725;3501
987;47864;48851;31.563;0.3246;1022;3372;11850;3232
979;47800;48779;34.654;0.361883333333333;1064;3309;14200;3140
972;47816;48788;37.82;0.312516666666667;1360;3255;11174;2962
966;47730;48696;40.768;0.312066666666667;1231;3114;11470;2909
960;47670;48630;44.143;0.438533333333333;2185;3064;18244;2819
948;47670;48618;47.149;0.424183333333333;1454;2888;18446;2663
939;47884;48823;50.22;0.353333333333333;1278;2771;14583;2568
926;47894;48820;53.158;0.4714;1392;2592;21941;2359
915;47894;48809;55.904;0.299916666666667;1174;2458;12010;2353
908;47870;48778;58.714;0.297783333333333;1264;2422;11949;2232
898;48008;48906;61.775;0.379116666666667;2128;2427;16096;2096
876;48008;48884;64.871;0.461033333333333;1318;2063;22378;1903
861;48156;49017;67.904;0.322716666666667;1228;1951;14437;1747
846;48216;49062;71.037;0.37035;1524;1802;17327;1568
838;48202;49040;74.012;0.227433333333333;1294;1760;9066;1526
810;48140;48950;77.011;0.360883333333333;1597;1544;17183;1329
786;48156;48942;80.02;0.266316666666667;1204;1473;12061;1241
766;48156;48922;83.038;0.26505;1079;1391;12283;1150
754;48148;48902;86.009;0.225733333333333;1159;1301;9981;1103
736;48148;48884;89.093;0.227316666666667;946;1200;10468;1025
709;48244;48953;92.105;0.254383333333333;1110;1088;11801;1264
688;48244;48932;95.078;0.172033333333333;777;960;7760;825
669;48178;48847;98.176;0.199166666666667;864;866;9538;682
652;48178;48830;101.049;0.117333333333333;606;857;4873;704
621;48248;48869;103.994;0.2125;618;685;10877;570
586;48220;48806;106.86;0.194233333333333;614;546;10037;457
559;48268;48827;109.478;0.119916666666667;501;493;5808;393
506;48268;48774;112.028;0.154616666666667;411;326;8283;257
470;48366;48836;114.529;0.11765;462;245;6187;165
422;48366;48788;116.761;0.0838333333333333;319;189;4405;117
401;48366;48767;118.831;0.0455;207;123;2313;87
372;48434;48806;120.791;0.0291333333333333;144;107;1412;85
351;48434;48785;122.697;0.0193666666666667;123;90;879;70
335;48534;48869;124.416;0.0161333333333333;88;79;742;59
318;48534;48852;126.093;0.01255;76;68;552;57
302;48554;48856;127.72;0.0173833333333333;115;56;831;41
282;48554;48836;129.353;0.0119666666666667;63;47;572;36
251;48554;48805;130.868;0.0182833333333333;72;33;967;25
236;48602;48838;132.158;0.00786666666666667;50;27;361;34
218;48602;48820;133.502;0.007;50;19;338;13
198;48624;48822;134.806;0.00543333333333333;36;16;265;9
179;48624;48803;135.898;0.00395;28;9;194;6
156;48624;48780;137.002;0.00426666666666667;51;11;190;4
141;48600;48741;138.04;0.0018;12;5;88;3
127;48622;48749;138.942;0.00155;12;4;73;4
119;48622;48741;139.757;0.00141666666666667;5;2;77;1
110;48622;48732;140.698;0.000916666666666667;4;1;49;1
95;48622;48717;141.48;0.000616666666666667;3;1;32;1
89;48622;48711;142.243;0.00035;2;1;17;1
75;48622;48697;142.914;0.000516666666666667;5;2;24;0
72;48622;48694;143.571;0.000233333333333333;2;0;11;1
63;48622;48685;144.207;0.000366666666666667;2;0;19;1
52;48660;48712;144.81;0.00025;1;0;13;1
48;48660;48708;145.376;0.00015;0;0;9;0
41;48660;48701;145.904;0.000183333333333333;0;1;10;0
35;48654;48689;146.408;0.00015;0;0;9;0
29;48654;48683;146.881;0.0002;0;0;11;1
25;48654;48679;147.346;0.000116666666666667;0;0;7;0
23;48654;48677;147.788;0.0000833333333333333;0;0;5;0
22;48654;48676;148.217;0.0000833333333333333;0;0;5;0
21;48654;48675;148.642;0.0000833333333333333;0;0;5;0
18;48654;48672;149.07;0.000116666666666667;1;0;6;0
18;48654;48672;149.498;0.0000833333333333333;0;0;5;0
17;48654;48671;149.91;0.0000833333333333333;0;0;5;0
17;48654;48671;150.313;0.0001;1;0;5;0
17;48654;48671;150.713;0.0001;0;0;6;0
16;48698;48714;151.122;0.0000833333333333333;0;0;5;0
16;48718;48734;151.531;0.0000666666666666667;0;0;4;0
16;48718;48734;151.939;0.0000833333333333333;0;0;5;0
15;48718;48733;152.344;0.0001;1;0;5;0
15;48718;48733;152.743;0.0000833333333333333;0;0;5;0
14;48718;48732;153.143;0.0000833333333333333;0;0;5;0
13;48718;48731;153.542;0.0000833333333333333;0;0;5;0
13;48718;48731;153.937;0.0001;1;0;5;0
13;48718;48731;154.327;0.0000833333333333333;0;0;5;0
10;48718;48728;154.707;0.0000833333333333333;0;0;5;0
9;48718;48727;155.085;0.0000833333333333333;0;0;5;0
9;48718;48727;155.456;0.0000833333333333333;0;0;5;0
7;48718;48725;155.828;0.0001;0;0;6;0
6;48718;48724;156.19;0.0000666666666666667;0;0;4;0
6;48718;48724;156.552;0.0000833333333333333;0;1;4;0
6;48718;48724;156.913;0.0000666666666666667;0;0;4;0
5;48718;48723;157.27;0.0000833333333333333;0;0;5;0
5;48718;48723;157.629;0.00005;0;0;3;0
4;48718;48722;157.979;0.0000666666666666667;0;0;4;0
4;48718;48722;158.334;0.00005;0;0;3;0
4;48718;48722;158.683;0.0000833333333333333;0;1;4;0
3;48718;48721;159.035;0.0000666666666666667;0;0;4;0
3;48718;48721;159.393;0.00005;0;0;3;0
2;48718;48720;159.745;0.000133333333333333;0;0;8;0
2;48718;48720;160.094;0.0000666666666666667;0;0;4;0
2;48718;48720;160.434;0.0001;0;0;6;0
2;48718;48720;160.779;0.0000666666666666667;0;0;4;0
1;48718;48719;161.124;0.0000666666666666667;0;0;4;0
1;48718;48719;161.462;0.0000666666666666667;0;0;4;0
1;48718;48719;161.8;0.0000666666666666667;0;0;4;0
1;48718;48719;162.137;0.000116666666666667;0;0;7;0
1;48718;48719;162.474;0.0000666666666666667;0;0;4;0
1;48718;48719;162.815;0.0000666666666666667;0;0;4;0
1;48718;48719;163.154;0.0000833333333333333;1;0;4;0
1;48718;48719;163.494;0.00005;0;0;3;0
1;48718;48719;163.831;0.0000666666666666667;0;0;4;0
1;48718;48719;164.176;0.0000833333333333333;1;0;4;0
1;48718;48719;164.519;0.0000666666666666667;0;0;4;0
1;48718;48719;164.857;0.0000666666666666667;0;0;4;0
1;48718;48719;165.199;0.0000666666666666667;0;0;4;0
1;48718;48719;165.544;0.0000666666666666667;0;0;4;0
1;48718;48719;165.886;0.0000666666666666667;0;0;4;0
1;48718;48719;166.224;0.0000666666666666667;0;0;4;0
1;48718;48719;166.562;0.0000666666666666667;0;0;4;0
1;48718;48719;166.916;0.0000666666666666667;0;0;4;0
1;48718;48719;167.254;0.0000666666666666667;0;0;4;0
1000;47412;48412;0.579;0.4064;20376;3858;107;43
1000;47388;48388;5.236;0.179933333333333;286;3554;3320;3636
1000;47388;48388;9.59;0.13485;178;3521;838;3554
1000;47416;48416;13.799;0.133633333333333;159;3500;836;3523
1000;47464;48464;17.599;0.1653;533;3500;2468;3417
999;47490;48489;21.52;0.180766666666667;473;3473;3511;3389
999;47568;48567;25.499;0.170966666666667;737;3469;2637;3415
995;47540;48535;29.576;0.2844;767;3424;9618;3255
990;47592;48582;33.707;0.50945;1801;3293;22407;3066
989;47592;48581;37.457;0.216533333333333;789;3409;5616;3178
983;47648;48631;41.076;0.301083333333333;1047;3208;10802;3008
972;47648;48620;44.609;0.3319;716;3034;13211;2953
968;47672;48640;48.194;0.243233333333333;849;2899;8079;2767
962;47684;48646;51.716;0.285833333333333;963;2904;10529;2754
954;47684;48638;55.088;0.326666666666667;809;2762;13402;2627
946;47730;48676;58.469;0.265616666666667;812;2708;9915;2502
936;47702;48638;61.752;0.293166666666667;950;2540;11707;2393
918;47774;48692;65.253;0.51325;2174;2477;23991;2153
908;47774;48682;68.524;0.264566666666667;1073;2366;10219;2216
897;47802;48699;71.64;0.25655;930;2135;10286;2042
884;47834;48718;75.372;0.267666666666667;1114;2059;10999;1888
874;47762;48636;78.889;0.267283333333333;1183;1987;11065;1802
853;47770;48623;82.268;0.302466666666667;1114;1832;13535;1667
838;47770;48608;85.796;0.264516666666667;968;1769;11530;1604
821;47752;48573;89.042;0.294083333333333;940;1610;13663;1432
805;47752;48557;92.495;0.244866666666667;913;1475;11023;1281
776;47876;48652;96.03;0.325966666666667;1279;1274;15874;1131
749;47876;48625;99.314;0.266083333333333;906;1069;13045;945
728;48066;48794;102.646;0.234033333333333;1377;1054;10794;817
701;48060;48761;105.838;0.201583333333333;991;858;9543;703
676;48086;48762;108.849;0.16005;1026;746;7205;626
650;48086;48736;111.892;0.1751;714;620;8647;525
620;48086;48706;114.953;0.149683333333333;787;539;7218;437
595;48086;48681;117.816;0.122966666666667;692;459;5828;399
554;48124;48678;120.538;0.150866666666667;929;331;7534;258
501;48110;48611;123.053;0.108733333333333;447;223;5701;153
470;48106;48576;125.398;0.0634166666666667;327;172;3176;130
431;48140;48571;127.682;0.0576333333333333;264;121;2984;89
396;48140;48536;129.965;0.0335666666666667;206;85;1666;57
378;48136;48514;132.03;0.0209;185;78;933;58
355;48244;48599;134.04;0.0182333333333333;161;65;824;44
327;48344;48671;136.024;0.0144833333333333;98;43;694;34
305;48336;48641;137.91;0.0154333333333333;172;35;519;200
293;48370;48663;139.751;0.00673333333333333;74;29;276;25
269;48394;48663;141.517;0.00776666666666667;88;26;333;19
253;48394;48647;143.159;0.00726666666666667;82;20;318;16
225;48386;48611;144.675;0.00976666666666667;65;17;282;222
199;48438;48637;146.115;0.00555;37;10;281;5
173;48448;48621;147.376;0.00323333333333333;19;5;166;4
161;48448;48609;148.52;0.00128333333333333;11;4;59;3
145;48448;48593;149.585;0.00103333333333333;6;3;51;2
133;48448;48581;150.549;0.0006;4;2;28;2
120;48442;48562;151.484;0.0006;3;2;30;1
107;48442;48549;152.344;0.000716666666666667;3;1;39;0
92;48432;48524;153.208;0.000966666666666667;4;1;53;0
80;48432;48512;153.968;0.000416666666666667;2;1;22;0
74;48432;48506;154.713;0.000216666666666667;1;0;12;0
65;48432;48497;155.396;0.000183333333333333;0;0;11;0
60;48432;48492;156.048;0.000166666666666667;1;0;9;0
53;48432;48485;156.687;0.000133333333333333;0;0;8;0
48;48432;48480;157.309;0.000133333333333333;0;0;8;0
43;48432;48475;157.905;0.000116666666666667;0;0;7;0
37;48432;48469;158.465;0.000116666666666667;0;0;7;0
30;48456;48486;159.002;0.000116666666666667;0;0;7;0
26;48456;48482;159.509;0.0001;0;0;6;0
22;48456;48478;160.017;0.000116666666666667;0;0;7;0
21;48460;48481;160.504;0.0000833333333333333;0;0;5;0
19;48460;48479;160.991;0.0000833333333333333;0;0;5;0
15;48460;48475;161.455;0.00015;0;0;9;0
14;48460;48474;161.914;0.0000833333333333333;0;0;5;0
12;48460;48472;162.366;0.000183333333333333;0;0;11;0
11;48460;48471;162.82;0.0000666666666666667;0;0;4;0
11;48460;48471;163.266;0.0000833333333333333;0;0;5;0
11;48460;48471;163.707;0.0000833333333333333;0;0;5;0
10;48460;48470;164.148;0.0000666666666666667;0;0;4;0
9;48460;48469;164.589;0.0000666666666666667;0;0;4;0
8;48460;48468;165.026;0.0000833333333333333;0;0;5;0
7;48460;48467;165.453;0.0000833333333333333;0;0;5;0
7;48460;48467;165.877;0.0000833333333333333;0;0;4;1
7;48460;48467;166.3;0.0000833333333333333;0;0;5;0
7;48460;48467;166.724;0.0000666666666666667;1;0;3;0
6;48460;48466;167.157;0.0001;0;0;6;0
6;48460;48466;167.582;0.0000833333333333333;0;0;4;1
6;48460;48466;168.002;0.0000666666666666667;0;0;4;0
6;48460;48466;168.423;0.0000833333333333333;0;0;5;0
6;48460;48466;168.846;0.0001;0;0;6;0
6;48460;48466;169.27;0.0000833333333333333;0;0;5;0
6;48460;48466;169.69;0.0000666666666666667;0;0;4;0
6;48460;48466;170.11;0.0000666666666666667;0;0;4;0
6;48460;48466;170.532;0.0000666666666666667;0;0;4;0
6;48460;48466;170.954;0.0000666666666666667;0;0;4;0
5;48460;48465;171.383;0.000116666666666667;0;0;6;1
5;48460;48465;171.802;0.0000666666666666667;0;0;4;0
5;48460;48465;172.218;0.0000666666666666667;0;0;4;0
5;48460;48465;172.632;0.0000666666666666667;0;0;4;0
4;48460;48464;173.05;0.0000833333333333333;0;0;5;0
4;48460;48464;173.463;0.0000666666666666667;0;0;4;0
3;48460;48463;173.874;0.0001;0;0;6;0
3;48460;48463;174.286;0.000133333333333333;0;0;7;1
1;48460;48461;174.693;0.0000666666666666667;0;0;4;0
1;48460;48461;175.088;0.0000666666666666667;0;0;4;0
1;48460;48461;175.483;0.0000666666666666667;0;0;4;0
1;48460;48461;175.886;0.00005;0;0;3;0
1;48460;48461;176.288;0.0000666666666666667;0;0;4;0
1;48460;48461;176.686;0.000116666666666667;0;0;7;0
1;48460;48461;177.088;0.0000666666666666667;0;0;4;0
1;48460;48461;177.496;0.0000666666666666667;0;0;4;0
1;48460;48461;177.897;0.0000833333333333333;0;0;5;0
1;48460;48461;178.297;0.0000666666666666667;0;0;4;0
1;48460;48461;178.706;0.0000833333333333333;0;0;5;0
1;48460;48461;179.111;0.0000666666666666667;0;0;4;0
1;48460;48461;179.513;0.000116666666666667;0;0;7;0
1;48460;48461;179.917;0.00005;0;0;3;0
1;48460;48461;180.324;0.0000666666666666667;0;0;4;0
1;48460;48461;180.72;0.0000666666666666667;0;0;4;0
1;48460;48461;181.118;0.0000666666666666667;0;0;4;0
1;48460;48461;181.519;0.0000666666666666667;0;0;4;0
1;48460;48461;181.918;0.0000666666666666667;0;0;4;0
1;48460;48461;182.314;0.000116666666666667;0;0;7;0
1;48460;48461;182.717;0.0000666666666666667;0;0;4;0
1000;48984;49984;0.65;0.472033333333333;23900;4265;122;35
1000;49002;50002;4.612;0.20495;843;4136;3180;4138
1000;49002;50002;8.232;0.194366666666667;668;4210;2714;4070
1000;48928;49928;12.15;0.242116666666667;890;4118;5498;4021
1000;48990;49990;16.179;0.273433333333333;1074;4139;7277;3916
995;48936;49931;20.039;0.344916666666667;941;3984;11960;3810
993;49028;50021;24.038;0.261416666666667;913;3895;7067;3810
990;49152;50142;27.635;0.261166666666667;902;3851;7220;3697
982;49152;50134;31.372;0.3707;1016;3763;13891;3572
977;49290;50267;34.842;0.314283333333333;1308;3729;10255;3565
974;49290;50264;38.297;0.255616666666667;1134;3743;6850;3610
969;49174;50143;41.753;0.32985;1357;3658;11342;3434
962;49280;50242;45.257;0.3615;1272;3461;13696;3261
954;49280;50234;49.041;0.360533333333333;1170;3353;13948;3161
945;49246;50191;52.891;0.350766666666667;1494;3240;13263;3049
934;49328;50262;57.006;0.415483333333333;937;3133;17990;2869
924;49328;50252;60.86;0.332183333333333;818;3045;13210;2858
916;49208;50124;64.716;0.274916666666667;892;2937;9884;2782
903;49306;50209;68.914;0.352216666666667;1173;2856;14457;2647
881;49306;50187;73.293;0.641866666666667;1043;2674;32549;2246
860;49322;50182;77.574;0.396166666666667;994;2299;18360;2117
839;49322;50161;81.428;0.398583333333333;847;1991;19198;1879
823;49278;50101;85.213;0.257533333333333;846;1898;10962;1746
793;49278;50071;89.334;0.489616666666667;1565;1643;24700;1469
770;49246;50016;92.832;0.321466666666667;896;1436;15633;1323
738;49320;50058;96.759;0.346533333333333;642;1276;17700;1174
716;49320;50036;100.295;0.246966666666667;734;1153;11921;1010
696;49386;50082;104.306;0.279733333333333;641;1050;14218;875
673;49518;50191;107.81;0.177433333333333;541;899;8384;822
648;49528;50176;111.374;0.197266666666667;536;787;9826;687
618;49606;50224;114.648;0.146233333333333;494;675;6827;778
585;49606;50191;118.072;0.12225;235;571;5987;542
549;49648;50197;121.063;0.16845;468;449;8822;368
522;49660;50182;123.808;0.0916166666666667;342;396;4420;339
496;49660;50156;126.58;0.0908666666666667;296;336;4544;276
458;49756;50214;129.257;0.0995;269;246;5250;205
424;49756;50180;131.715;0.0821833333333333;238;180;4382;131
394;49856;50250;134.148;0.06195;230;135;3251;101
366;49856;50222;136.382;0.0388166666666667;109;97;2045;78
342;49822;50164;138.328;0.0202333333333333;73;80;998;63
319;49768;50087;140.237;0.0269333333333333;81;59;1432;44
308;49756;50064;141.95;0.00978333333333333;51;46;448;42
285;49764;50049;143.56;0.0139;73;57;674;30
264;49764;50028;145.067;0.0102833333333333;54;25;519;19
248;49764;50012;146.52;0.00678333333333333;55;21;303;28
227;49764;49991;147.946;0.00658333333333333;31;15;291;58
212;49716;49928;149.305;0.00318333333333333;12;11;158;10
195;49716;49911;150.597;0.00238333333333333;10;8;118;7
176;49716;49892;151.801;0.00288333333333333;41;6;121;5
148;49716;49864;152.946;0.00201666666666667;8;3;108;2
131;49716;49847;153.919;0.000883333333333333;5;1;46;1
113;49764;49877;154.803;0.000466666666666667;2;1;24;1
100;49764;49864;155.637;0.000383333333333333;2;0;20;1
91;49764;49855;156.438;0.0003;1;1;15;1
79;49764;49843;157.195;0.000283333333333333;1;1;14;1
70;49776;49846;157.879;0.00025;1;0;14;0
57;49776;49833;158.54;0.00025;1;0;14;0
53;49776;49829;159.166;0.000133333333333333;0;0;7;1
49;49776;49825;159.763;0.000183333333333333;0;1;9;1
43;49776;49819;160.357;0.00015;0;0;8;1
39;49784;49823;160.909;0.000166666666666667;1;0;9;0
35;49784;49819;161.461;0.000116666666666667;0;0;7;0
33;49784;49817;161.99;0.0001;0;0;6;0
29;49784;49813;162.504;0.0001;0;0;5;1
26;49784;49810;163.002;0.000183333333333333;0;0;11;0
25;49784;49809;163.492;0.0000833333333333333;0;0;5;0
24;49784;49808;163.979;0.0001;0;0;6;0
24;49784;49808;164.457;0.0000833333333333333;0;0;5;0
22;49784;49806;164.932;0.0000833333333333333;0;0;5;0
22;49784;49806;165.415;0.0000833333333333333;0;0;5;0
21;49784;49805;165.889;0.0001;0;0;6;0
21;49784;49805;166.355;0.0001;0;0;6;0
21;49784;49805;166.831;0.0000833333333333333;0;0;5;0
20;49784;49804;167.299;0.000116666666666667;0;1;6;0
19;49784;49803;167.764;0.0000833333333333333;0;0;5;0
18;49784;49802;168.225;0.0000833333333333333;0;0;5;0
17;49784;49801;168.684;0.0000833333333333333;0;0;5;0
15;49784;49799;169.139;0.0000833333333333333;0;0;5;0
15;49784;49799;169.582;0.0000833333333333333;0;0;5;0
14;49784;49798;170.027;0.0000833333333333333;0;0;4;1
12;49784;49796;170.463;0.0000833333333333333;0;0;5;0
12;49784;49796;170.897;0.0001;1;0;5;0
12;49784;49796;171.328;0.0000833333333333333;0;0;5;0
11;49784;49795;171.761;0.0000833333333333333;0;0;5;0
11;49784;49795;172.189;0.0000666666666666667;0;0;4;0
11;49784;49795;172.618;0.0000833333333333333;0;1;4;0
10;49784;49794;173.04;0.0000666666666666667;0;0;4;0
9;49784;49793;173.449;0.0000833333333333333;0;0;5;0
9;49784;49793;173.868;0.000133333333333333;0;0;7;1
9;49784;49793;174.282;0.0000833333333333333;0;0;5;0
9;49784;49793;174.696;0.0000666666666666667;0;0;4;0
8;49792;49800;175.111;0.0000833333333333333;0;0;5;0
8;49812;49820;175.521;0.0000666666666666667;0;0;4;0
8;49812;49820;175.934;0.0000666666666666667;0;0;4;0
7;49812;49819;176.342;0.0001;1;0;5;0
7;49812;49819;176.748;0.0000666666666666667;0;0;4;0
5;49812;49817;177.152;0.0001;0;1;5;0
4;49812;49816;177.546;0.0000833333333333333;1;0;4;0
3;49812;49815;177.944;0.000116666666666667;0;0;7;0
2;49812;49814;178.334;0.0000833333333333333;0;0;5;0
1;49812;49813;178.718;0.0000666666666666667;0;0;4;0
1;49812;49813;179.107;0.0000666666666666667;0;0;4;0
1;49812;49813;179.489;0.0000833333333333333;0;0;5;0
1;49812;49813;179.871;0.0000666666666666667;0;0;4;0
1;49812;49813;180.246;0.0000666666666666667;0;0;4;0
1;49812;49813;180.626;0.0000666666666666667;0;0;4;0
1;49812;49813;181.006;0.0000666666666666667;0;0;4;0
1;49812;49813;181.385;0.0000833333333333333;0;0;5;0
1;49812;49813;181.767;0.0000666666666666667;0;0;4;0
1;49812;49813;182.151;0.0000833333333333333;0;0;5;0
1;49812;49813;182.533;0.0000666666666666667;0;0;4;0
1;49812;49813;182.914;0.0000666666666666667;0;0;4;0
1;49812;49813;183.297;0.0000666666666666667;0;0;4;0
1;49812;49813;183.678;0.0000666666666666667;0;0;4;0
1;49812;49813;184.063;0.0000666666666666667;0;0;4;0
1;49812;49813;184.455;0.0000666666666666667;0;0;4;0
1;49812;49813;184.845;0.000133333333333333;0;0;8;0
1;49812;49813;185.232;0.0000666666666666667;0;0;4;0
1;49812;49813;185.619;0.0001;0;0;6;0
1;49812;49813;186.005;0.0000666666666666667;0;0;4;0
1000;47412;48412;0.581;0.40175;20137;3828;113;27
1000;47498;48498;4.757;0.132316666666667;267;3693;210;3769
1000;47480;48480;8.785;0.154183333333333;367;3809;1119;3956
1000;47464;48464;12.823;0.152416666666667;424;3724;1402;3595
1000;47430;48430;16.757;0.14535;336;3696;1064;3625
1000;47430;48430;20.663;0.146183333333333;321;3720;1042;3688
1000;47428;48428;24.803;0.14475;313;3667;1078;3627
998;47460;48458;28.891;0.17525;279;3732;2730;3774
991;47508;48499;32.848;0.203633333333333;305;3519;4942;3452
988;47508;48496;36.469;0.156833333333333;367;3582;2006;3455
979;47484;48463;40.111;0.22715;423;3561;6355;3290
977;47484;48461;43.272;0.1445;266;3404;1762;3238
974;47484;48458;46.517;0.16815;324;3476;3020;3269
967;47552;48519;49.51;0.1963;461;3217;4927;3173
960;47714;48674;52.685;0.18845;579;3127;4573;3028
952;47714;48666;55.878;0.21495;621;2989;6360;2927
946;47772;48718;58.945;0.213133333333333;992;2983;5883;2930
937;47808;48745;62.15;0.279916666666667;933;2892;10298;2672
919;47808;48727;65.554;0.42335;1056;2576;19401;2368
904;47918;48822;68.41;0.284666666666667;835;2462;11555;2228
883;47918;48801;71.113;0.332916666666667;883;2208;14897;1987
863;47982;48845;74.008;0.2667;1003;2145;11012;1842
849;48148;48997;76.892;0.224166666666667;924;1943;8816;1767
831;48148;48979;79.958;0.3031;1116;1766;13717;1587
812;48148;48960;82.788;0.272883333333333;1029;1636;12286;1422
784;48264;49048;85.733;0.304866666666667;1094;1466;14549;1183
766;48288;49054;88.69;0.18645;933;1269;7852;1133
748;48288;49036;91.729;0.203566666666667;885;1197;9099;1033
723;48282;49005;94.648;0.200833333333333;785;1135;9254;876
700;48260;48960;97.441;0.138666666666667;541;1009;5934;836
668;48208;48876;100.091;0.169933333333333;544;807;8153;692
639;48248;48887;102.734;0.16145;547;652;7898;590
613;48248;48861;105.323;0.143066666666667;500;562;7062;460
563;48248;48811;107.797;0.142783333333333;470;385;7408;304
527;48184;48711;110.064;0.0925833333333333;292;298;4716;249
499;48176;48675;112.222;0.0620333333333333;246;232;3057;187
462;48200;48662;114.287;0.06015;245;174;3063;127
427;48140;48567;116.029;0.0331166666666667;134;135;1603;115
398;48140;48538;117.904;0.0261;85;101;1287;93
374;48152;48526;119.389;0.021;81;76;1021;82
346;48152;48498;121.042;0.0173333333333333;56;58;878;48
331;48152;48483;122.778;0.0117833333333333;63;49;529;66
306;48134;48440;124.3;0.0102833333333333;52;42;486;37
278;48188;48466;125.871;0.0068;27;28;330;23
259;48222;48481;127.12;0.0056;19;20;281;16
238;48218;48456;128.454;0.00501666666666667;26;16;246;13
218;48218;48436;129.682;0.00458333333333333;27;15;219;14
205;48218;48423;130.857;0.00235;25;13;93;10
190;48218;48408;131.868;0.00205;12;6;97;8
177;48220;48397;132.953;0.00138333333333333;12;5;62;4
164;48220;48384;133.996;0.00126666666666667;9;8;52;7
151;48274;48425;135.027;0.00126666666666667;9;5;58;4
127;48240;48367;135.885;0.0015;11;3;73;3
110;48240;48350;136.654;0.00065;3;1;34;1
97;48226;48323;137.436;0.000516666666666667;4;0;27;0
89;48226;48315;138.201;0.000333333333333333;1;1;17;1
77;48246;48323;138.918;0.0003;1;0;16;1
72;48246;48318;139.528;0.000216666666666667;1;1;11;0
66;48246;48312;140.164;0.000183333333333333;0;0;11;0
62;48294;48356;140.769;0.000183333333333333;1;0;10;0
58;48294;48352;141.362;0.000233333333333333;0;1;13;0
57;48294;48351;141.941;0.000133333333333333;0;0;7;1
49;48294;48343;142.519;0.0002;1;0;11;0
41;48294;48335;143.057;0.000166666666666667;0;1;8;1
34;48294;48328;143.568;0.000116666666666667;0;0;7;0
32;48294;48326;144.046;0.000116666666666667;1;0;6;0
29;48294;48323;144.53;0.000183333333333333;0;0;10;1
24;48294;48318;144.995;0.000166666666666667;0;0;9;1
21;48294;48315;145.425;0.000166666666666667;0;0;10;0
21;48294;48315;145.863;0.0000833333333333333;0;0;5;0
21;48294;48315;146.296;0.0000833333333333333;0;0;5;0
20;48294;48314;146.73;0.000116666666666667;0;0;7;0
20;48294;48314;147.166;0.0000833333333333333;0;0;5;0
20;48294;48314;147.602;0.0000833333333333333;0;0;5;0
18;48294;48312;148.029;0.0001;0;0;6;0
16;48294;48310;148.446;0.0001;0;0;6;0
15;48294;48309;148.881;0.00015;0;0;9;0
15;48294;48309;149.308;0.0000833333333333333;0;0;5;0
14;48294;48308;149.732;0.0001;0;0;6;0
14;48294;48308;150.152;0.0000833333333333333;0;0;5;0
14;48294;48308;150.571;0.000116666666666667;0;0;6;1
13;48294;48307;150.984;0.0000666666666666667;0;0;4;0
12;48294;48306;151.393;0.0000833333333333333;0;0;5;0
11;48294;48305;151.798;0.0000833333333333333;0;0;5;0
9;48294;48303;152.195;0.0000833333333333333;0;0;5;0
9;48294;48303;152.584;0.0000666666666666667;0;0;4;0
9;48294;48303;152.974;0.0000666666666666667;0;0;4;0
8;48294;48302;153.369;0.0000833333333333333;0;0;5;0
7;48294;48301;153.758;0.0000666666666666667;0;0;4;0
5;48294;48299;154.133;0.0000833333333333333;0;0;5;0
4;48294;48298;154.504;0.0000833333333333333;0;0;5;0
3;48294;48297;154.87;0.0000666666666666667;0;0;4;0
3;48294;48297;155.238;0.0000666666666666667;0;0;4;0
3;48294;48297;155.609;0.000116666666666667;0;0;7;0
3;48294;48297;155.977;0.0000666666666666667;0;0;4;0
3;48294;48297;156.352;0.0000833333333333333;0;0;5;0
3;48294;48297;156.715;0.0000833333333333333;0;0;5;0
3;48294;48297;157.079;0.0000833333333333333;0;0;5;0
3;48294;48297;157.446;0.0000833333333333333;0;0;5;0
3;48294;48297;157.818;0.0000666666666666667;0;0;4;0
1;48294;48295;158.18;0.0000666666666666667;0;0;4;0
1;48294;48295;158.538;0.0000666666666666667;0;0;4;0
1;48294;48295;158.895;0.0000666666666666667;0;0;4;0
1;48294;48295;159.253;0.0000833333333333333;0;0;5;0
1;48294;48295;159.612;0.0000833333333333333;0;0;5;0
1;48294;48295;159.975;0.0000666666666666667;0;0;4;0
1;48294;48295;160.333;0.0000833333333333333;0;0;5;0
1;48294;48295;160.69;0.0000666666666666667;0;0;4;0
1;48294;48295;161.044;0.0000666666666666667;0;0;4;0
1;48294;48295;161.404;0.0000666666666666667;0;0;4;0
1;48294;48295;161.767;0.0000666666666666667;0;0;4;0
1;48294;48295;162.129;0.0000666666666666667;0;0;4;0
1;48294;48295;162.485;0.0000833333333333333;0;0;5;0
1;48294;48295;162.845;0.0000666666666666667;0;0;4;0
1;48294;48295;163.2;0.0000666666666666667;0;0;4;0
1;48294;48295;163.557;0.0000666666666666667;0;0;4;0
1;48294;48295;163.919;0.0000666666666666667;0;0;4;0
1;48294;48295;164.279;0.0000666666666666667;0;0;4;0
1;48294;48295;164.639;0.000133333333333333;0;0;8;0
1;48294;48295;164.994;0.0000833333333333333;0;0;5;0
1000;48534;49534;0.626;0.453733333333333;22962;4111;117;34
1000;48540;49540;4.681;0.159216666666667;449;3940;1080;4084
1000;48540;49540;8.847;0.162233333333333;364;3941;1531;3898
1000;48686;49686;12.784;0.1661;257;3962;1755;3992
1000;48686;49686;16.24;0.157083333333333;256;3882;1492;3795
1000;48816;49816;19.588;0.164816666666667;429;3828;1839;3793
999;48838;49837;22.854;0.172366666666667;400;3815;2362;3765
995;48850;49845;26.171;0.25695;320;3890;7365;3842
991;48818;49809;29.525;0.2275;428;3730;5855;3637
988;48880;49868;32.89;0.240466666666667;671;3694;6492;3571
985;48838;49823;36.269;0.208166666666667;502;3622;4903;3463
979;48914;49893;39.515;0.31125;545;3552;11121;3457
972;48888;49860;42.584;0.339683333333333;1112;3500;12435;3334
964;48888;49852;45.916;0.32565;747;3341;12279;3172
954;48904;49858;49.338;0.467966666666667;1025;3337;20645;3071
944;48958;49902;52.507;0.3644;1434;3035;14487;2908
933;48958;49891;55.853;0.35395;1230;3101;14058;2848
918;48952;49870;59.191;0.376566666666667;1398;2779;15820;2597
908;48896;49804;62.266;0.303033333333333;1304;2727;11612;2539
885;48970;49855;65.867;0.462983333333333;2821;2519;20176;2263
870;48970;49840;69.699;0.41275;2041;2375;18188;2161
850;49022;49872;73.183;0.383883333333333;2060;2273;16714;1986
840;48968;49808;76.337;0.304766666666667;1859;2153;12379;1895
828;48956;49784;79.459;0.324733333333333;1450;2019;14159;1856
809;48954;49763;82.677;0.371383333333333;1273;1803;17608;1599
792;48852;49644;86.292;0.2796;1117;1777;12350;1532
769;48852;49621;89.675;0.333216666666667;1180;1666;15756;1391
753;48862;49615;93.358;0.284166666666667;1265;1486;13018;1281
732;48868;49600;96.691;0.281766666666667;1424;1330;13032;1120
715;48938;49653;99.982;0.233283333333333;1195;1228;10517;1057
680;48966;49646;103.336;0.406616666666667;1253;1004;21380;760
651;48962;49613;106.38;0.217533333333333;969;855;10518;710
623;48962;49585;109.353;0.172766666666667;720;728;8322;596
586;49018;49604;112.333;0.248966666666667;841;565;13113;419
547;49050;49597;115.033;0.143616666666667;591;470;7210;346
505;49050;49555;117.69;0.12335;577;332;6244;248
470;49050;49520;120.096;0.127133333333333;364;253;6829;182
446;48978;49424;122.366;0.0430833333333333;264;217;1933;171
423;48978;49401;124.557;0.0531;254;186;2604;142
397;49042;49439;126.739;0.0429666666666667;218;142;2108;110
375;49042;49417;128.729;0.03155;161;126;1484;122
363;49022;49385;130.795;0.0153833333333333;112;115;601;95
339;49064;49403;132.769;0.0284166666666667;139;88;1414;64
312;49064;49376;134.554;0.0198666666666667;92;66;981;53
288;49064;49352;136.198;0.0145833333333333;125;53;657;40
268;49062;49330;137.712;0.0128333333333333;89;54;597;30
244;49064;49308;139.151;0.0128666666666667;70;30;652;20
223;49064;49287;140.49;0.00678333333333333;35;20;336;16
202;49064;49266;141.8;0.00433333333333333;19;19;210;12
181;49064;49245;142.952;0.00433333333333333;28;12;207;13
172;49182;49354;144.021;0.00126666666666667;6;8;55;7
155;49182;49337;145.059;0.0018;7;6;89;6
141;49158;49299;146.017;0.00113333333333333;6;4;53;5
128;49158;49286;146.919;0.00108333333333333;6;3;53;3
116;49158;49274;147.799;0.000783333333333333;4;2;39;2
105;49158;49263;148.661;0.000483333333333333;2;1;24;2
94;49158;49252;149.444;0.000316666666666667;1;1;16;1
85;49158;49243;150.149;0.0003;1;1;15;1
78;49158;49236;150.875;0.000283333333333333;2;0;14;1
70;49158;49228;151.568;0.000266666666666667;1;1;13;1
63;49158;49221;152.249;0.000233333333333333;1;0;12;1
60;49158;49218;152.867;0.000166666666666667;0;1;8;1
54;49158;49212;153.503;0.0004;1;1;21;1
50;49158;49208;154.11;0.00015;0;0;9;0
46;49158;49204;154.685;0.000216666666666667;1;0;12;0
44;49158;49202;155.261;0.00015;0;1;8;0
39;49158;49197;155.828;0.000166666666666667;0;1;9;0
37;49158;49195;156.345;0.000116666666666667;0;0;6;1
32;49158;49190;156.876;0.00015;1;0;8;0
30;49158;49188;157.391;0.0001;0;0;6;0
29;49158;49187;157.905;0.0001;0;1;5;0
25;49158;49183;158.414;0.000116666666666667;0;0;7;0
23;49158;49181;158.908;0.0001;0;0;6;0
21;49158;49179;159.389;0.0000833333333333333;0;0;5;0
17;49162;49179;159.855;0.0001;0;0;6;0
16;49162;49178;160.307;0.0001;0;0;6;0
14;49170;49184;160.749;0.0001;0;0;6;0
14;49170;49184;161.197;0.0001;1;0;5;0
13;49170;49183;161.64;0.0000833333333333333;0;0;5;0
12;49170;49182;162.081;0.0001;0;0;6;0
11;49170;49181;162.516;0.0000666666666666667;0;0;4;0
8;49170;49178;162.937;0.0001;0;0;6;0
8;49170;49178;163.354;0.00005;0;0;3;0
8;49170;49178;163.775;0.0000666666666666667;0;0;4;0
7;49170;49177;164.194;0.000116666666666667;0;0;7;0
7;49170;49177;164.606;0.0000666666666666667;0;0;4;0
7;49170;49177;165.027;0.0001;0;0;6;0
7;49170;49177;165.439;0.0000666666666666667;0;0;4;0
6;49170;49176;165.85;0.0000833333333333333;0;0;5;0
6;49170;49176;166.258;0.0000666666666666667;0;0;4;0
6;49170;49176;166.664;0.0000833333333333333;0;0;5;0
6;49170;49176;167.072;0.0000833333333333333;0;0;5;0
6;49170;49176;167.488;0.0000833333333333333;0;0;5;0
6;49170;49176;167.898;0.0000666666666666667;0;0;4;0
6;49170;49176;168.312;0.000133333333333333;0;0;7;1
5;49170;49175;168.721;0.0000666666666666667;0;0;4;0
4;49170;49174;169.122;0.0000833333333333333;0;0;5;0
4;49170;49174;169.523;0.0000833333333333333;0;0;5;0
4;49170;49174;169.926;0.0000833333333333333;0;0;5;0
4;49170;49174;170.337;0.0000666666666666667;0;0;4;0
4;49170;49174;170.74;0.0001;0;0;5;1
3;49170;49173;171.138;0.0000666666666666667;0;0;4;0
3;49170;49173;171.534;0.0000666666666666667;0;0;4;0
3;49170;49173;171.93;0.0000666666666666667;0;0;3;1
3;49170;49173;172.328;0.0000666666666666667;0;0;4;0
2;49170;49172;172.727;0.0001;0;0;6;0
2;49170;49172;173.124;0.0000666666666666667;0;0;4;0
2;49170;49172;173.525;0.0000833333333333333;0;0;5;0
2;49170;49172;173.922;0.0000666666666666667;0;0;4;0
2;49170;49172;174.322;0.0000666666666666667;0;0;4;0
2;49170;49172;174.721;0.0000666666666666667;0;0;4;0
2;49170;49172;175.122;0.0000666666666666667;0;0;4;0
2;49170;49172;175.517;0.0000833333333333333;0;0;5;0
1;49170;49171;175.925;0.0000833333333333333;0;0;5;0
1;49170;49171;176.32;0.0000833333333333333;0;0;5;0
1;49170;49171;176.726;0.0000666666666666667;0;0;4;0
1;49170;49171;177.129;0.0000666666666666667;0;0;4;0
1;49170;49171;177.525;0.0000666666666666667;0;0;4;0
1;49170;49171;177.921;0.0000666666666666667;0;0;4;0
1;49170;49171;178.313;0.0000666666666666667;0;0;4;0
1000;48860;49860;0.671;0.4949;25217;4323;110;44
1000;48892;49892;4.653;0.145816666666667;21;4179;162;4387
1000;49036;50036;8.612;0.156766666666667;231;4180;725;4270
1000;49036;50036;12.437;0.15815;194;4217;881;4197
1000;49092;50092;16.603;0.2492;1635;4224;5003;4090
995;49092;50087;20.395;0.445083333333333;904;4152;17666;3983
994;49148;50142;23.836;0.245316666666667;810;4072;5760;4077
989;49134;50123;27.578;0.4528;1047;3928;18375;3818
986;49104;50090;31.162;0.411016666666667;1510;3805;15665;3681
982;49104;50086;34.473;0.327333333333333;1217;3986;10401;4036
973;49166;50139;37.71;0.471266666666667;1267;3655;19905;3449
964;49078;50042;41.264;0.6118;2147;3426;27950;3185
953;49110;50063;44.793;0.569433333333333;2920;3241;25024;2981
945;49172;50117;48.444;0.56955;2150;3129;26087;2807
935;49336;50271;52.468;0.667333333333333;2578;3219;31417;2826
929;49336;50265;56.503;0.39445;1988;2864;16206;2609
916;49344;50260;60.303;0.507916666666667;2069;2666;23160;2580
906;49376;50282;64.3;0.48765;2535;2595;21877;2252
889;49378;50267;68.544;0.588733333333333;2006;2402;28850;2066
877;49466;50343;72.785;0.3818;1691;2182;17057;1978
862;49744;50606;77.199;0.368783333333333;1672;2067;16567;1821
846;49770;50616;81.653;0.48455;1842;1925;23650;1656
822;49818;50640;85.889;0.4194;1401;1702;20593;1468
807;49818;50625;89.973;0.303216666666667;1484;1548;13786;1375
790;49836;50626;94.13;0.265633333333333;1751;1462;11433;1292
770;49860;50630;98.216;0.330033333333333;1587;1616;15451;1148
750;49900;50650;102.068;0.237566666666667;1100;1211;10856;1087
726;49856;50582;105.739;0.261483333333333;1319;1052;12387;931
699;49856;50555;109.349;0.219466666666667;909;987;10436;836
675;49916;50591;112.741;0.227633333333333;922;826;11179;731
648;49988;50636;115.938;0.219766666666667;811;706;11081;588
624;49988;50612;118.941;0.152816666666667;652;668;7342;507
589;50118;50707;122.1;0.2017;628;479;10630;365
570;50118;50688;124.943;0.0945;384;430;4493;363
534;50130;50664;128.101;0.135116666666667;511;352;6991;253
494;50130;50624;131.048;0.119733333333333;250;238;6511;185
456;50314;50770;133.745;0.0691166666666667;272;191;3543;141
428;50320;50748;136.249;0.0404333333333333;144;137;2036;109
411;50358;50769;138.605;0.0268333333333333;135;163;1219;93
389;50328;50717;140.893;0.0457333333333333;167;98;2384;95
365;50328;50693;143.138;0.0231166666666667;116;84;1125;62
353;50360;50713;145.28;0.0124;76;76;540;52
329;50360;50689;147.216;0.0132833333333333;64;52;642;39
309;50412;50721;149.108;0.0116333333333333;85;50;532;31
297;50428;50725;150.965;0.00855;60;35;391;27
275;50428;50703;152.649;0.00821666666666667;51;28;394;20
242;50418;50660;154.175;0.00651666666666667;36;25;308;22
223;50514;50737;155.54;0.00655;31;18;335;9
196;50514;50710;156.853;0.00351666666666667;40;15;149;7
177;50514;50691;158.092;0.0051;72;8;217;9
152;50514;50666;159.204;0.00278333333333333;28;5;133;1
142;50496;50638;160.17;0.00126666666666667;13;3;58;2
135;50496;50631;161.114;0.000683333333333333;7;2;31;1
119;50496;50615;162.012;0.000683333333333333;5;2;33;1
101;50496;50597;162.866;0.00055;4;1;27;1
88;50496;50584;163.616;0.000533333333333333;3;1;27;1
76;50496;50572;164.295;0.000366666666666667;4;0;18;0
68;50474;50542;164.943;0.000283333333333333;2;0;14;1
58;50474;50532;165.549;0.000233333333333333;1;0;13;0
53;50474;50527;166.116;0.000183333333333333;1;0;10;0
44;50474;50518;166.674;0.000283333333333333;0;1;16;0
40;50474;50514;167.197;0.00015;1;0;8;0
31;50474;50505;167.703;0.000166666666666667;1;0;9;0
27;50474;50501;168.161;0.000133333333333333;1;0;7;0
24;50474;50498;168.608;0.000133333333333333;1;0;7;0
22;50474;50496;169.041;0.0001;0;0;6;0
20;50474;50494;169.471;0.000133333333333333;1;0;7;0
16;50474;50490;169.884;0.0001;0;0;6;0
15;50474;50489;170.293;0.000183333333333333;0;0;11;0
13;50474;50487;170.689;0.0001;1;0;5;0
12;50474;50486;171.079;0.0000833333333333333;0;0;5;0
12;50474;50486;171.483;0.0000833333333333333;0;0;5;0
12;50474;50486;171.873;0.0000833333333333333;0;0;5;0
12;50474;50486;172.262;0.0000833333333333333;0;0;5;0
11;50474;50485;172.649;0.0001;0;0;6;0
11;50474;50485;173.039;0.0001;1;0;5;0
9;50474;50483;173.419;0.0001;0;0;6;0
8;50474;50482;173.789;0.000116666666666667;1;0;6;0
8;50474;50482;174.175;0.0000833333333333333;0;0;5;0
7;50474;50481;174.547;0.000133333333333333;0;0;8;0
7;50474;50481;174.914;0.0000666666666666667;0;0;4;0
6;50474;50480;175.278;0.000116666666666667;0;0;7;0
6;50474;50480;175.64;0.0000666666666666667;0;0;4;0
6;50474;50480;176.003;0.0000833333333333333;0;0;5;0
5;50474;50479;176.361;0.0000833333333333333;0;0;5;0
3;50474;50477;176.715;0.0000666666666666667;0;0;4;0
3;50474;50477;177.076;0.0001;0;0;6;0
3;50474;50477;177.432;0.0000666666666666667;0;0;4;0
3;50474;50477;177.788;0.0000666666666666667;0;0;4;0
3;50474;50477;178.142;0.0000833333333333333;0;0;4;1
2;50474;50476;178.495;0.0000666666666666667;0;0;4;0
2;50474;50476;178.843;0.0000666666666666667;0;0;4;0
2;50474;50476;179.194;0.0000666666666666667;0;0;4;0
2;50474;50476;179.543;0.000116666666666667;0;0;7;0
2;50474;50476;179.897;0.0000666666666666667;0;0;4;0
2;50474;50476;180.237;0.0000666666666666667;0;0;4;0
2;50474;50476;180.581;0.0000833333333333333;0;0;5;0
2;50474;50476;180.926;0.0000666666666666667;0;0;4;0
2;50474;50476;181.273;0.0000833333333333333;0;0;4;1
2;50474;50476;181.616;0.0000833333333333333;0;0;5;0
2;50474;50476;181.961;0.000133333333333333;0;0;8;0
2;50474;50476;182.305;0.0000666666666666667;0;0;4;0
2;50474;50476;182.656;0.0000666666666666667;0;0;4;0
2;50474;50476;183.002;0.0000666666666666667;0;0;4;0
2;50474;50476;183.347;0.00005;0;0;3;0
2;50474;50476;183.691;0.0000666666666666667;0;0;4;0
2;50474;50476;184.035;0.00015;0;0;9;0
2;50474;50476;184.379;0.0000833333333333333;0;0;5;0
2;50474;50476;184.726;0.0000833333333333333;0;0;5;0
2;50474;50476;185.072;0.00005;0;0;3;0
2;50474;50476;185.43;0.0001;0;0;6;0
2;50474;50476;185.78;0.000116666666666667;0;0;7;0
2;50474;50476;186.133;0.0000833333333333333;0;0;5;0
2;50474;50476;186.481;0.0000666666666666667;0;0;4;0
2;50474;50476;186.826;0.0000666666666666667;0;0;4;0
1;50474;50475;187.175;0.0000666666666666667;0;0;4;0
1;50474;50475;187.518;0.0000833333333333333;0;0;5;0
1;50474;50475;187.86;0.00005;0;0;3;0
1;50474;50475;188.211;0.0000666666666666667;0;0;4;0
1;50474;50475;188.548;0.0000666666666666667;0;0;4;0
1000;22540;23540;0.117;0.0419833333333333;1838;564;88;29
1000;22540;23540;3.548;0.01815;28;441;100;520
1000;22646;23646;7.124;0.0188166666666667;29;449;208;443
1000;22710;23710;10.392;0.0195166666666667;101;456;201;413
1000;22698;23698;13.492;0.0199666666666667;96;421;277;404
1000;22688;23688;16.734;0.02125;90;421;310;454
1000;22674;23674;19.8;0.0234333333333333;132;434;422;418
998;22674;23672;22.812;0.0237166666666667;113;423;472;415
995;22678;23673;25.89;0.0273666666666667;183;429;628;402
991;22678;23669;28.887;0.02565;115;431;591;402
988;22716;23704;31.922;0.0284;181;424;717;382
984;22664;23648;34.824;0.0295833333333333;203;467;726;379
979;22654;23633;37.816;0.0301;188;413;806;399
973;22674;23647;40.576;0.0288;193;398;752;385
961;22674;23635;43.086;0.0321;185;384;997;360
955;22656;23611;45.481;0.0336333333333333;196;389;1078;355
947;22606;23553;47.961;0.0293666666666667;219;388;801;354
941;22606;23547;50.517;0.028;207;381;741;351
935;22630;23565;53.167;0.0288166666666667;199;358;856;316
925;22614;23539;55.84;0.0305333333333333;209;361;954;308
916;22690;23606;58.553;0.03145;268;364;922;333
896;22690;23586;61.439;0.036;245;325;1282;308
875;22720;23595;64.059;0.0429166666666667;278;323;1670;304
862;22720;23582;66.808;0.0331333333333333;207;290;1223;268
842;22716;23558;69.533;0.0331333333333333;189;262;1309;228
820;22796;23616;72.345;0.0392;220;245;1679;208
800;22834;23634;75.095;0.0320333333333333;237;224;1279;182
770;22834;23604;77.82;0.0273833333333333;151;209;1101;182
742;22810;23552;80.507;0.0378166666666667;192;192;1720;165
713;22822;23535;83.028;0.0247833333333333;137;178;1039;133
676;22822;23498;84.943;0.0275833333333333;135;140;1267;113
633;22830;23463;86.746;0.026;150;112;1205;93
597;22830;23427;88.602;0.027;113;84;1361;62
565;22780;23345;90.266;0.0139333333333333;78;72;602;84
521;22784;23305;91.795;0.0165166666666667;96;52;771;72
492;22838;23330;93.151;0.00958333333333333;44;57;442;32
447;22838;23285;94.581;0.0109166666666667;41;27;567;20
415;22812;23227;95.877;0.00538333333333333;25;21;256;21
381;22852;23233;97.165;0.0047;28;15;227;12
357;22852;23209;98.349;0.00258333333333333;12;12;121;10
332;22852;23184;99.482;0.00266666666666667;13;9;131;7
309;22860;23169;100.569;0.00168333333333333;12;9;74;6
285;22822;23107;101.584;0.00253333333333333;9;11;90;42
258;22822;23080;102.599;0.00115;9;4;53;3
239;22822;23061;103.54;0.00085;4;4;40;3
210;22822;23032;104.494;0.000916666666666667;5;4;44;2
193;22766;22959;105.349;0.000533333333333333;2;2;26;2
174;22766;22940;106.142;0.000533333333333333;2;1;28;1
157;22766;22923;106.917;0.00055;2;1;29;1
143;22766;22909;107.623;0.000566666666666667;3;0;31;0
123;22766;22889;108.293;0.000316666666666667;1;1;16;1
105;22758;22863;108.916;0.000233333333333333;0;1;13;0
94;22758;22852;109.541;0.000183333333333333;0;1;10;0
82;22758;22840;110.096;0.000183333333333333;0;0;11;0
72;22780;22852;110.659;0.000116666666666667;0;0;7;0
56;22780;22836;111.179;0.00015;1;0;8;0
49;22760;22809;111.669;0.0000833333333333333;0;0;5;0
45;22760;22805;112.146;0.0000833333333333333;0;0;5;0
36;22760;22796;112.627;0.00015;0;0;9;0
32;22760;22792;113.092;0.0000833333333333333;0;0;5;0
29;22760;22789;113.545;0.0000666666666666667;0;0;4;0
26;22760;22786;113.973;0.0000666666666666667;0;0;4;0
23;22760;22783;114.41;0.0000833333333333333;0;1;4;0
20;22760;22780;114.828;0.0000666666666666667;0;0;3;1
14;22760;22774;115.238;0.00005;0;0;3;0
11;22760;22771;115.632;0.00005;0;0;3;0
10;22760;22770;116.045;0.0000833333333333333;0;0;4;1
9;22760;22769;116.44;0.00005;0;0;2;1
9;22760;22769;116.838;0.00005;0;0;2;1
7;22760;22767;117.237;0.0000666666666666667;0;1;3;0
7;22760;22767;117.635;0.00005;0;1;2;0
6;22760;22766;118.022;0.0000333333333333333;0;0;2;0
5;22760;22765;118.404;0.00005;0;0;3;0
5;22760;22765;118.79;0.0000333333333333333;0;0;2;0
5;22760;22765;119.182;0.0000333333333333333;0;0;2;0
5;22760;22765;119.57;0.0000333333333333333;0;0;2;0
4;22760;22764;119.954;0.0000333333333333333;0;0;2;0
4;22760;22764;120.34;0.00005;0;0;2;1
4;22760;22764;120.727;0.00005;0;0;3;0
4;22760;22764;121.113;0.00005;0;0;2;1
4;22760;22764;121.498;0.0000666666666666667;0;0;4;0
4;22760;22764;121.881;0.0000333333333333333;0;0;2;0
4;22760;22764;122.266;0.0000333333333333333;0;0;2;0
4;22760;22764;122.646;0.00005;0;0;2;1
4;22760;22764;123.025;0.0000333333333333333;0;0;2;0
4;22760;22764;123.409;0.0000333333333333333;0;0;2;0
4;22760;22764;123.794;0.0000333333333333333;0;0;2;0
4;22760;22764;124.173;0.0000333333333333333;0;0;2;0
3;22760;22763;124.554;0.00005;0;0;3;0
3;22760;22763;124.936;0.0000333333333333333;0;0;2;0
3;22760;22763;125.315;0.0000333333333333333;0;0;2;0
3;22760;22763;125.693;0.0000333333333333333;0;0;2;0
3;22760;22763;126.076;0.0000666666666666667;0;1;3;0
3;22760;22763;126.459;0.0000333333333333333;0;0;2;0
3;22760;22763;126.84;0.0000333333333333333;0;0;2;0
3;22760;22763;127.228;0.0000333333333333333;0;0;2;0
3;22760;22763;127.622;0.0000333333333333333;0;0;2;0
3;22760;22763;128.006;0.0000333333333333333;0;0;2;0
3;22760;22763;128.389;0.0000666666666666667;0;0;4;0
3;22760;22763;128.773;0.00005;0;0;3;0
3;22760;22763;129.156;0.0000333333333333333;0;0;2;0
3;22760;22763;129.542;0.00005;0;0;3;0
2;22760;22762;129.917;0.00005;0;0;2;1
2;22760;22762;130.298;0.0000333333333333333;0;0;2;0
1;22760;22761;130.675;0.0000333333333333333;0;0;2;0
1;22760;22761;131.046;0.0000333333333333333;0;0;2;0
1;22760;22761;131.423;0.0000333333333333333;0;0;2;0
1;22760;22761;131.798;0.0000333333333333333;0;0;2;0
1;22760;22761;132.17;0.0000333333333333333;0;0;2;0
1;22760;22761;132.546;0.0000333333333333333;0;0;2;0
1;22760;22761;132.922;0.0000333333333333333;0;0;2;0
1;22760;22761;133.296;0.0000333333333333333;0;0;2;0
1;22760;22761;133.676;0.0000333333333333333;0;0;2;0
1;22760;22761;134.053;0.0000333333333333333;0;0;2;0
1;22760;22761;134.438;0.0000333333333333333;0;0;2;0
1;22760;22761;134.813;0.0000333333333333333;0;0;2;0
1;22760;22761;135.198;0.0000666666666666667;0;0;4;0
1;22760;22761;135.585;0.0000333333333333333;0;0;2;0
1;22760;22761;135.962;0.0000333333333333333;0;0;2;0
1;22760;22761;136.342;0.0000333333333333333;0;0;2;0
1000;21914;22914;0.112;0.03885;1711;523;71;26
1000;21914;22914;3.053;0.01715;19;399;132;479
1000;21932;22932;5.989;0.0175;30;394;199;427
1000;21936;22936;9.23;0.0169166666666667;42;405;178;390
1000;21980;22980;12.145;0.0178166666666667;47;419;208;395
996;21962;22958;15.249;0.0211;40;405;435;386
995;21962;22957;18.293;0.0172666666666667;45;412;207;372
989;21968;22957;21.065;0.0209166666666667;45;401;428;381
983;21924;22907;23.938;0.0217;52;384;466;400
977;21916;22893;26.737;0.0216666666666667;97;372;467;364
974;21916;22890;29.456;0.0235166666666667;80;373;586;372
969;21922;22891;32.139;0.0265333333333333;95;373;736;388
967;21942;22909;34.908;0.02045;91;357;441;338
960;21924;22884;37.378;0.0249166666666667;93;350;735;317
952;21932;22884;39.6;0.0253;107;330;761;320
943;21896;22839;41.85;0.02175;97;330;565;313
934;21892;22826;44.02;0.0247666666666667;85;323;780;298
926;21892;22818;46.153;0.0217666666666667;83;327;611;285
917;21898;22815;48.268;0.0226166666666667;85;305;684;283
902;21888;22790;50.28;0.0231;82;275;774;255
886;21888;22774;52.182;0.03215;120;257;1302;250
874;21882;22756;54.137;0.0221833333333333;83;240;779;229
854;21942;22796;56.017;0.02605;81;237;1044;201
835;21922;22757;57.867;0.0226833333333333;71;202;897;191
810;21922;22732;59.628;0.0202166666666667;66;204;749;194
791;21948;22739;61.506;0.0177833333333333;83;173;632;179
757;21962;22719;63.287;0.0227666666666667;107;156;969;134
737;21966;22703;65.089;0.0137333333333333;54;147;476;147
705;22010;22715;66.992;0.0213833333333333;87;133;953;110
673;22076;22749;68.586;0.0192333333333333;86;107;862;99
643;22108;22751;70.31;0.0121;62;109;464;91
608;22108;22716;71.921;0.0177666666666667;66;186;723;91
570;22108;22678;73.447;0.0139833333333333;46;68;678;47
536;22090;22626;74.967;0.00941666666666667;34;57;436;38
491;22102;22593;76.458;0.00791666666666667;32;32;380;31
441;22108;22549;77.848;0.00755;51;22;362;18
404;22118;22522;79.128;0.00626666666666667;31;20;296;29
370;22098;22468;80.312;0.00448333333333333;27;17;211;14
337;22098;22435;81.528;0.00318333333333333;19;10;151;11
321;22108;22429;82.619;0.00146666666666667;12;11;58;7
298;22110;22408;83.795;0.00156666666666667;12;7;67;8
278;22120;22398;84.825;0.00108333333333333;9;5;47;4
259;22120;22379;85.816;0.000916666666666667;5;4;43;3
232;22178;22410;86.766;0.00128333333333333;5;3;67;2
219;22170;22389;87.658;0.0007;5;3;32;2
203;22170;22373;88.496;0.000466666666666667;2;2;22;2
181;22170;22351;89.285;0.000733333333333333;4;1;38;1
164;22172;22336;90.1;0.000516666666666667;2;2;26;1
148;22172;22320;90.857;0.000433333333333333;3;1;22;0
140;22172;22312;91.562;0.000266666666666667;1;1;13;1
123;22172;22295;92.216;0.000266666666666667;1;0;15;0
113;22224;22337;92.854;0.000183333333333333;0;0;11;0
97;22224;22321;93.467;0.0002;1;0;11;0
83;22250;22333;94.055;0.000233333333333333;1;0;13;0
72;22250;22322;94.621;0.000166666666666667;1;0;9;0
63;22250;22313;95.142;0.000133333333333333;0;1;7;0
55;22250;22305;95.649;0.00015;0;0;8;1
49;22250;22299;96.147;0.0001;0;0;6;0
43;22250;22293;96.617;0.0000833333333333333;0;0;5;0
37;22250;22287;97.088;0.0000833333333333333;0;0;5;0
33;22250;22283;97.54;0.0000833333333333333;0;0;5;0
33;22250;22283;97.984;0.0000666666666666667;0;0;4;0
29;22240;22269;98.431;0.0000666666666666667;0;0;4;0
25;22232;22257;98.861;0.0000666666666666667;0;0;3;1
22;22232;22254;99.289;0.0000666666666666667;0;0;4;0
21;22232;22253;99.714;0.0001;1;0;5;0
17;22232;22249;100.138;0.0000666666666666667;0;0;4;0
14;22232;22246;100.553;0.0000666666666666667;0;0;4;0
11;22232;22243;100.953;0.0000833333333333333;0;0;5;0
9;22232;22241;101.349;0.00005;0;0;3;0
8;22232;22240;101.743;0.00005;0;0;3;0
7;22232;22239;102.129;0.0000333333333333333;0;0;2;0
5;22232;22237;102.51;0.00005;0;0;3;0
5;22232;22237;102.891;0.0000666666666666667;0;0;4;0
5;22232;22237;103.275;0.0000666666666666667;0;0;4;0
5;22232;22237;103.655;0.0000333333333333333;0;0;2;0
5;22232;22237;104.041;0.0000333333333333333;0;0;2;0
4;22232;22236;104.421;0.00005;0;0;3;0
4;22232;22236;104.804;0.0000333333333333333;0;0;2;0
3;22232;22235;105.183;0.00005;0;0;3;0
3;22232;22235;105.562;0.0000333333333333333;0;0;2;0
3;22232;22235;105.939;0.0000333333333333333;0;0;2;0
3;22232;22235;106.316;0.00005;0;0;2;1
3;22232;22235;106.69;0.0000333333333333333;0;0;2;0
3;22232;22235;107.072;0.00005;0;0;3;0
3;22232;22235;107.456;0.0000333333333333333;0;0;2;0
3;22232;22235;107.836;0.00005;0;0;2;1
3;22232;22235;108.215;0.0000333333333333333;0;0;2;0
2;22232;22234;108.586;0.0000833333333333333;0;0;5;0
2;22232;22234;108.961;0.0000333333333333333;0;0;2;0
2;22232;22234;109.336;0.0000333333333333333;0;0;2;0
1;22232;22233;109.717;0.0000666666666666667;0;0;4;0
1;22232;22233;110.09;0.00005;0;0;2;1
1;22232;22233;110.461;0.0000333333333333333;0;0;2;0
1;22232;22233;110.832;0.0000333333333333333;0;0;2;0
1;22232;22233;111.205;0.00005;0;0;3;0
1;22232;22233;111.578;0.0000333333333333333;0;0;2;0
1;22232;22233;111.954;0.0000666666666666667;0;0;4;0
1;22232;22233;112.324;0.0000333333333333333;0;0;2;0
1;22232;22233;112.694;0.00005;0;0;3;0
1;22232;22233;113.068;0.0000333333333333333;0;0;2;0
1;22232;22233;113.441;0.0000666666666666667;0;0;4;0
1;22232;22233;113.823;0.0000333333333333333;0;0;2;0
1;22232;22233;114.194;0.0000333333333333333;0;0;2;0
1;22232;22233;114.57;0.0000333333333333333;0;0;2;0
1;22232;22233;114.941;0.00005;0;0;2;1
1;22232;22233;115.31;0.0000333333333333333;0;0;2;0
1;22232;22233;115.68;0.0000333333333333333;0;0;2;0
1;22232;22233;116.055;0.0000333333333333333;0;0;2;0
1;22232;22233;116.426;0.0000333333333333333;0;0;2;0
1;22232;22233;116.798;0.0000333333333333333;0;0;2;0
1;22232;22233;117.169;0.0000333333333333333;0;0;2;0
1;22232;22233;117.54;0.00005;0;0;3;0
1;22232;22233;117.921;0.00005;0;0;3;0
1;22232;22233;118.292;0.0000333333333333333;0;0;2;0
1;22232;22233;118.663;0.00005;0;0;3;0
1;22232;22233;119.034;0.0000333333333333333;0;0;2;0
1;22232;22233;119.407;0.0000333333333333333;0;0;2;0
1;22232;22233;119.788;0.0000333333333333333;0;0;2;0
1;22232;22233;120.163;0.0000333333333333333;0;0;2;0
1000;22184;23184;0.12;0.04435;1932;622;76;31
1000;22172;23172;3.254;0.0172;18;408;102;504
1000;22188;23188;6.417;0.0192166666666667;25;408;210;510
1000;22188;23188;9.638;0.0158;17;397;127;407
1000;22174;23174;12.848;0.0183166666666667;91;396;218;394
1000;22140;23140;16.032;0.0206166666666667;54;438;279;466
1000;22162;23162;19.137;0.0210833333333333;114;398;363;390
1000;22162;23162;22.211;0.0212833333333333;94;447;334;402
996;22288;23284;25.599;0.0286333333333333;98;392;794;434
990;22356;23346;28.506;0.0259666666666667;125;387;661;385
987;22382;23369;31.293;0.0246166666666667;138;400;571;368
982;22382;23364;34.236;0.0248;117;421;573;377
980;22414;23394;37.089;0.0244166666666667;129;400;571;365
974;22490;23464;39.881;0.0301833333333333;121;379;935;376
969;22554;23523;42.567;0.0265666666666667;123;363;760;348
965;22584;23549;45.414;0.0255333333333333;141;378;666;347
959;22584;23543;47.838;0.0248;106;348;677;357
946;22632;23578;50.444;0.0321333333333333;128;337;1156;307
937;22746;23683;52.879;0.0284666666666667;161;326;906;315
917;22792;23709;55.428;0.0336666666666667;121;307;1304;288
905;22792;23697;57.848;0.0243833333333333;112;294;781;276
895;22822;23717;60.095;0.0234166666666667;112;294;736;263
878;22822;23700;62.602;0.02665;96;277;983;243
863;22800;23663;64.934;0.0268;118;269;976;245
838;22810;23648;67.313;0.0285;100;243;1157;210
814;22844;23658;69.394;0.0276166666666667;90;219;1158;190
795;22844;23639;71.42;0.0250833333333333;84;193;1053;175
768;22864;23632;73.474;0.0217666666666667;67;184;883;172
739;22864;23603;75.357;0.0212333333333333;58;184;893;139
710;22926;23636;77.377;0.0201166666666667;57;130;904;116
677;22926;23603;79.311;0.01835;58;110;825;108
643;22942;23585;81.14;0.01365;51;98;579;91
605;22952;23557;82.908;0.0163666666666667;57;90;769;66
564;22982;23546;84.566;0.0151166666666667;49;62;744;52
532;22982;23514;86.051;0.01195;39;44;574;60
487;23000;23487;87.397;0.00993333333333333;42;36;487;31
444;22978;23422;88.637;0.0109166666666667;47;28;559;21
408;22978;23386;89.917;0.00463333333333333;22;17;225;14
367;23018;23385;91.096;0.00418333333333333;20;12;211;8
347;23014;23361;92.183;0.00221666666666667;20;25;77;11
319;23016;23335;93.246;0.00178333333333333;8;8;85;6
295;23078;23373;94.246;0.00143333333333333;5;6;70;5
269;23060;23329;95.208;0.0023;23;12;96;7
246;23060;23306;96.151;0.0009;4;6;41;3
225;23060;23285;97.047;0.000866666666666667;2;3;45;2
192;23102;23294;97.851;0.000766666666666667;4;2;38;2
179;23102;23281;98.581;0.0005;3;1;24;2
164;23102;23266;99.313;0.000416666666666667;2;3;17;3
155;23130;23285;100.019;0.0006;3;2;30;1
138;23130;23268;100.716;0.000366666666666667;2;1;18;1
123;23130;23253;101.358;0.00035;2;0;18;1
112;23120;23232;101.96;0.000316666666666667;1;1;16;1
103;23120;23223;102.556;0.000183333333333333;0;1;10;0
91;23120;23211;103.125;0.000216666666666667;1;0;12;0
80;23120;23200;103.651;0.000233333333333333;1;0;13;0
73;23120;23193;104.177;0.00015;0;0;9;0
69;23120;23189;104.684;0.0002;1;0;11;0
61;23112;23173;105.177;0.0002;0;0;12;0
49;23112;23161;105.649;0.00015;0;0;9;0
44;23112;23156;106.101;0.0001;1;0;5;0
42;23112;23154;106.527;0.0000833333333333333;0;0;5;0
37;23112;23149;106.957;0.000116666666666667;0;1;6;0
29;23112;23141;107.382;0.0001;0;0;6;0
26;23112;23138;107.781;0.000116666666666667;0;0;7;0
22;23132;23154;108.174;0.0000666666666666667;0;0;4;0
22;23132;23154;108.56;0.0001;0;0;6;0
20;23132;23152;108.95;0.0000666666666666667;0;0;4;0
17;23148;23165;109.33;0.00005;0;0;3;0
16;23148;23164;109.707;0.0000666666666666667;0;0;4;0
13;23148;23161;110.072;0.0000666666666666667;0;0;4;0
11;23148;23159;110.439;0.0000666666666666667;1;0;3;0
11;23148;23159;110.799;0.0000333333333333333;0;0;2;0
9;23148;23157;111.157;0.00005;0;0;3;0
7;23148;23155;111.509;0.0000666666666666667;0;0;4;0
6;23148;23154;111.859;0.00005;0;0;3;0
6;23148;23154;112.208;0.00005;0;0;3;0
5;23148;23153;112.553;0.0000333333333333333;0;0;2;0
5;23148;23153;112.895;0.00005;0;0;3;0
5;23148;23153;113.238;0.00005;0;0;3;0
5;23148;23153;113.586;0.00005;0;0;3;0
5;23148;23153;113.926;0.0000333333333333333;0;0;2;0
5;23148;23153;114.274;0.0000833333333333333;0;0;5;0
4;23148;23152;114.618;0.0000333333333333333;0;0;2;0
4;23148;23152;114.958;0.0000333333333333333;0;0;2;0
4;23148;23152;115.299;0.0000333333333333333;0;0;2;0
4;23148;23152;115.641;0.0000333333333333333;0;0;2;0
4;23148;23152;115.984;0.0000333333333333333;0;0;2;0
4;23152;23156;116.326;0.00005;0;0;3;0
4;23152;23156;116.67;0.00005;0;0;3;0
3;23152;23155;117.018;0.0000333333333333333;0;0;2;0
3;23152;23155;117.36;0.00005;0;0;3;0
3;23152;23155;117.7;0.00005;0;0;3;0
3;23152;23155;118.039;0.0000833333333333333;0;0;4;1
3;23152;23155;118.377;0.00005;0;0;3;0
3;23152;23155;118.725;0.0000333333333333333;0;0;2;0
3;23152;23155;119.068;0.00005;0;0;3;0
3;23152;23155;119.407;0.00005;0;0;3;0
3;23152;23155;119.745;0.0000333333333333333;0;0;2;0
3;23152;23155;120.085;0.00005;0;0;3;0
3;23152;23155;120.428;0.0000333333333333333;0;0;2;0
2;23152;23154;120.772;0.0000333333333333333;0;0;2;0
2;23152;23154;121.107;0.00005;0;0;3;0
2;23152;23154;121.443;0.00005;0;0;3;0
2;23152;23154;121.78;0.00005;0;0;3;0
2;23152;23154;122.116;0.0000333333333333333;0;0;2;0
2;23152;23154;122.453;0.0000666666666666667;0;0;4;0
2;23152;23154;122.789;0.00005;0;0;2;1
2;23152;23154;123.13;0.00005;0;0;3;0
2;23152;23154;123.47;0.00005;0;0;3;0
2;23152;23154;123.801;0.00005;0;0;3;0
2;23152;23154;124.137;0.00005;0;0;3;0
2;23152;23154;124.476;0.00005;0;0;3;0
2;23152;23154;124.811;0.0000333333333333333;0;0;2;0
2;23152;23154;125.157;0.00005;0;0;3;0
2;23152;23154;125.49;0.00005;0;0;3;0
2;23152;23154;125.826;0.0000333333333333333;0;0;2;0
2;23152;23154;126.165;0.00005;0;0;3;0
2;23152;23154;126.5;0.00005;0;0;3;0
2;23152;23154;126.847;0.00005;0;0;3;0
2;23152;23154;127.181;0.0000333333333333333;0;0;2;0
1000;21948;22948;0.117;0.0398666666666667;1665;604;97;26
1000;21964;22964;3.782;0.0187166666666667;52;396;194;481
1000;21964;22964;7.463;0.0171333333333333;39;401;196;392
1000;21960;22960;11.026;0.0166;37;415;162;382
1000;22028;23028;14.356;0.0192;54;428;242;428
1000;22004;23004;17.596;0.0185333333333333;52;416;258;386
1000;22036;23036;20.74;0.0201333333333333;91;410;332;375
999;22140;23139;23.796;0.0238166666666667;155;387;526;361
996;22118;23114;26.687;0.0256166666666667;121;392;660;364
994;22126;23120;29.608;0.0279;139;382;795;358
989;22126;23115;32.348;0.0272333333333333;151;400;732;351
985;22178;23163;34.99;0.0271;155;367;769;335
975;22152;23127;37.449;0.0357833333333333;162;346;1324;315
971;22152;23123;39.735;0.0285166666666667;153;360;852;346
965;22142;23107;42.158;0.0310666666666667;176;339;1039;310
960;22142;23102;44.542;0.0279666666666667;151;329;899;299
952;22144;23096;46.754;0.0272666666666667;152;331;855;298
937;22108;23045;49.197;0.0315166666666667;183;320;1108;280
917;22030;22947;51.565;0.03225;165;302;1187;281
904;22030;22934;53.811;0.0305166666666667;174;281;1126;250
889;22004;22893;56.18;0.0288666666666667;193;279;1033;227
876;22002;22878;58.502;0.0283;180;270;1016;232
850;22002;22852;60.805;0.0334666666666667;171;242;1402;193
824;21972;22796;62.956;0.0329833333333333;186;211;1406;176
801;22006;22807;65.095;0.02685;172;195;1077;167
783;22042;22825;67.235;0.0212833333333333;134;185;805;153
765;22074;22839;69.497;0.0219666666666667;148;184;830;156
742;22074;22816;71.641;0.0253166666666667;170;203;956;190
704;22096;22800;73.638;0.0260833333333333;121;137;1204;103
682;22118;22800;75.43;0.0184166666666667;134;130;731;110
633;22118;22751;77.125;0.0222333333333333;114;117;1026;77
600;22016;22616;78.814;0.0182833333333333;96;86;849;66
558;21978;22536;80.449;0.0170166666666667;72;97;801;51
512;21978;22490;81.833;0.0137666666666667;55;50;685;36
479;21978;22457;83.241;0.0106333333333333;47;50;512;29
433;21978;22411;84.496;0.00891666666666667;43;28;443;21
397;22008;22405;85.669;0.00656666666666667;46;24;310;14
353;22008;22361;86.812;0.0056;27;15;285;9
328;22000;22328;87.866;0.00383333333333333;22;10;190;8
310;22006;22316;88.923;0.00173333333333333;20;14;63;7
286;22006;22292;89.916;0.00215;15;7;96;11
267;21988;22255;90.883;0.00113333333333333;7;5;52;4
247;22018;22265;91.792;0.000933333333333333;5;4;43;4
219;22018;22237;92.659;0.00085;4;3;41;3
200;22010;22210;93.502;0.0007;2;3;36;1
182;22010;22192;94.324;0.000716666666666667;5;3;32;3
166;22010;22176;95.089;0.000466666666666667;2;1;24;1
151;22014;22165;95.824;0.000366666666666667;1;1;20;0
131;22014;22145;96.547;0.000416666666666667;4;2;18;1
117;22016;22133;97.208;0.000366666666666667;2;1;18;1
110;22026;22136;97.839;0.000166666666666667;0;0;10;0
99;22026;22125;98.463;0.00025;0;1;13;1
91;22014;22105;99.057;0.000183333333333333;0;1;10;0
78;22036;22114;99.631;0.000216666666666667;1;1;11;0
68;22036;22104;100.189;0.000166666666666667;1;0;9;0
59;22036;22095;100.736;0.000116666666666667;0;0;7;0
54;22036;22090;101.239;0.0001;0;0;6;0
47;22034;22081;101.751;0.000133333333333333;0;0;8;0
44;22034;22078;102.247;0.000116666666666667;0;0;7;0
42;22034;22076;102.732;0.0000833333333333333;0;0;5;0
38;22034;22072;103.212;0.0000833333333333333;0;0;5;0
35;22034;22069;103.68;0.0000833333333333333;0;0;5;0
33;22034;22067;104.152;0.0000666666666666667;0;0;4;0
29;22034;22063;104.623;0.00005;0;0;3;0
29;22034;22063;105.081;0.00005;0;0;3;0
26;22034;22060;105.543;0.000116666666666667;0;0;7;0
24;22046;22070;105.999;0.0000666666666666667;0;0;4;0
18;22046;22064;106.44;0.0000833333333333333;0;0;5;0
16;22048;22064;106.865;0.00005;0;0;3;0
16;22048;22064;107.288;0.0000333333333333333;0;0;2;0
13;22046;22059;107.72;0.00005;0;0;3;0
11;22046;22057;108.145;0.00005;0;0;3;0
11;22046;22057;108.564;0.00005;0;0;2;1
11;22046;22057;108.986;0.00005;0;0;3;0
11;22046;22057;109.406;0.0000666666666666667;1;0;3;0
10;22024;22034;109.823;0.00005;0;0;3;0
8;22024;22032;110.236;0.0000666666666666667;0;1;3;0
8;22024;22032;110.641;0.00005;0;0;2;1
8;22024;22032;111.06;0.00005;0;0;3;0
8;22024;22032;111.485;0.0000833333333333333;0;0;5;0
8;22024;22032;111.907;0.00005;0;0;3;0
7;22024;22031;112.321;0.00005;0;0;2;1
7;22024;22031;112.736;0.00005;0;0;3;0
7;22024;22031;113.141;0.0000333333333333333;0;0;2;0
6;22024;22030;113.551;0.0000333333333333333;0;0;2;0
6;22024;22030;113.957;0.0000333333333333333;0;0;2;0
6;22024;22030;114.364;0.00005;0;0;3;0
6;22024;22030;114.778;0.00005;0;0;2;1
5;22024;22029;115.184;0.00005;0;0;3;0
4;22024;22028;115.596;0.00005;0;0;3;0
4;22024;22028;116.001;0.0000333333333333333;0;0;2;0
4;22024;22028;116.402;0.00005;0;0;3;0
4;22024;22028;116.805;0.0000666666666666667;0;0;4;0
4;22024;22028;117.219;0.00005;1;0;2;0
3;22024;22027;117.618;0.0000333333333333333;0;0;2;0
3;22024;22027;118.017;0.0001;0;0;6;0
2;22024;22026;118.421;0.00005;0;0;3;0
2;22024;22026;118.819;0.0000333333333333333;0;0;2;0
1;22024;22025;119.213;0.00005;0;1;2;0
1;22024;22025;119.616;0.0000333333333333333;0;0;2;0
1;22024;22025;120.009;0.0000333333333333333;0;0;2;0
1;22024;22025;120.405;0.0000333333333333333;0;0;2;0
1;22024;22025;120.812;0.0000333333333333333;0;0;2;0
1;22024;22025;121.216;0.0000333333333333333;0;0;2;0
1;22024;22025;121.616;0.0000333333333333333;0;0;2;0
1;22024;22025;122.02;0.00005;0;0;3;0
1;22024;22025;122.414;0.0000333333333333333;0;0;2;0
1;22024;22025;122.81;0.00005;0;0;3;0
1;22024;22025;123.208;0.0000333333333333333;0;0;2;0
1;22024;22025;123.602;0.0000333333333333333;0;0;2;0
1;22024;22025;124.007;0.00005;0;0;3;0
1;22024;22025;124.413;0.0000333333333333333;0;0;2;0
1;22024;22025;124.808;0.0000333333333333333;0;0;2;0
1;22024;22025;125.209;0.0000666666666666667;0;0;4;0
1;22024;22025;125.604;0.0000333333333333333;0;0;2;0
1;22024;22025;126.005;0.0000333333333333333;0;0;2;0
1;22024;22025;126.4;0.00005;0;0;3;0
1;22024;22025;126.812;0.00005;0;0;3;0
1;22024;22025;127.206;0.00005;1;0;2;0
1;22024;22025;127.6;0.0000333333333333333;0;0;2;0
1000;22244;23244;0.131;0.0413833333333333;1775;580;101;27
1000;22244;23244;3.858;0.0165;14;411;76;489
1000;22186;23186;7.854;0.0174666666666667;37;403;203;405
1000;22186;23186;11.573;0.0161;22;417;111;416
1000;22226;23226;15.304;0.0169;27;422;128;437
1000;22226;23226;18.87;0.0156333333333333;22;403;110;403
1000;22158;23158;22.453;0.0170666666666667;25;438;134;427
1000;22272;23272;25.694;0.0169166666666667;30;428;150;407
1000;22272;23272;28.768;0.0165833333333333;25;434;137;399
998;22354;23352;32.11;0.0239333333333333;62;407;578;389
993;22424;23417;35.466;0.02375;57;407;575;386
989;22420;23409;38.631;0.02055;81;402;381;369
985;22420;23405;42.011;0.0212833333333333;78;378;452;369
977;22380;23357;44.992;0.0215166666666667;78;365;488;360
967;22384;23351;47.707;0.0285;154;359;858;339
959;22384;23343;50.233;0.0248833333333333;91;354;717;331
951;22326;23277;52.562;0.0272666666666667;123;351;850;312
937;22326;23263;54.814;0.0329833333333333;135;363;1182;299
919;22296;23215;56.876;0.0320666666666667;115;305;1210;294
903;22292;23195;58.959;0.03805;160;298;1557;268
890;22292;23182;61.059;0.02355;88;278;802;245
870;22398;23268;63.157;0.0283166666666667;146;262;1063;228
851;22434;23285;65.235;0.0344833333333333;145;288;1382;254
825;22402;23227;67.139;0.0266666666666667;118;224;1046;212
804;22432;23236;69.21;0.0283833333333333;96;199;1213;195
775;22432;23207;71.189;0.0356;120;175;1687;154
747;22446;23193;73.086;0.02625;99;149;1200;127
723;22512;23235;74.963;0.01675;75;135;678;117
698;22518;23216;76.78;0.0174833333333333;71;141;730;107
659;22526;23185;78.566;0.0196166666666667;64;105;921;87
625;22568;23193;80.282;0.0173333333333333;101;124;684;131
573;22584;23157;81.954;0.0227;102;89;1108;63
534;22584;23118;83.575;0.01075;44;49;508;44
484;22598;23082;85.024;0.01125;56;52;540;27
452;22592;23044;86.475;0.00703333333333333;47;33;315;27
417;22592;23009;87.923;0.00895;63;29;430;15
386;22580;22966;89.215;0.00403333333333333;25;16;182;19
358;22558;22916;90.493;0.00396666666666667;25;15;187;11
326;22590;22916;91.672;0.00345;17;9;166;15
304;22648;22952;92.743;0.00223333333333333;18;12;90;14
279;22648;22927;93.832;0.00151666666666667;15;7;62;7
255;22652;22907;94.854;0.00195;20;6;87;4
229;22652;22881;95.811;0.00155;9;4;77;3
209;22652;22861;96.727;0.000883333333333333;6;4;41;2
195;22652;22847;97.618;0.000616666666666667;5;3;28;1
179;22656;22835;98.518;0.000483333333333333;3;2;23;1
169;22704;22873;99.374;0.000433333333333333;3;1;21;1
152;22704;22856;100.153;0.000433333333333333;2;1;22;1
143;22678;22821;100.869;0.0003;2;1;14;1
124;22692;22816;101.6;0.000966666666666667;3;0;55;0
113;22692;22805;102.285;0.000316666666666667;2;0;16;1
105;22692;22797;102.918;0.0002;1;0;11;0
95;22692;22787;103.538;0.000233333333333333;0;0;14;0
82;22694;22776;104.107;0.000216666666666667;0;1;12;0
70;22694;22764;104.655;0.000166666666666667;1;0;8;1
65;22694;22759;105.171;0.000116666666666667;0;0;7;0
59;22736;22795;105.704;0.000116666666666667;0;0;7;0
47;22736;22783;106.195;0.000166666666666667;1;0;9;0
41;22724;22765;106.68;0.000116666666666667;1;0;6;0
35;22724;22759;107.137;0.000133333333333333;0;1;7;0
33;22724;22757;107.575;0.000116666666666667;0;0;7;0
29;22724;22753;108.021;0.000133333333333333;0;0;7;1
26;22724;22750;108.438;0.0000833333333333333;0;0;5;0
24;22724;22748;108.847;0.0000666666666666667;0;0;4;0
23;22748;22771;109.259;0.00005;0;0;3;0
22;22748;22770;109.665;0.0000666666666666667;1;0;3;0
19;22748;22767;110.063;0.00005;0;0;3;0
17;22748;22765;110.462;0.0000833333333333333;0;1;4;0
15;22748;22763;110.861;0.0001;0;0;6;0
15;22748;22763;111.254;0.0001;1;0;5;0
14;22748;22762;111.645;0.00005;0;0;3;0
12;22748;22760;112.04;0.00005;0;0;3;0
11;22744;22755;112.426;0.0000833333333333333;0;0;5;0
10;22744;22754;112.803;0.0000666666666666667;0;0;4;0
9;22744;22753;113.172;0.0000666666666666667;0;0;4;0
9;22744;22753;113.541;0.0000333333333333333;0;0;2;0
9;22744;22753;113.912;0.0000333333333333333;0;0;2;0
8;22744;22752;114.286;0.0000333333333333333;0;0;2;0
8;22744;22752;114.663;0.0000333333333333333;0;0;2;0
7;22744;22751;115.031;0.00005;0;0;3;0
7;22744;22751;115.398;0.0000333333333333333;0;0;2;0
7;22744;22751;115.759;0.00005;0;0;2;1
7;22744;22751;116.131;0.0003;0;0;17;1
6;22744;22750;116.491;0.0000666666666666667;0;0;4;0
6;22744;22750;116.854;0.0000666666666666667;0;0;4;0
6;22744;22750;117.214;0.0000333333333333333;0;0;2;0
6;22744;22750;117.576;0.0000333333333333333;0;0;2;0
5;22744;22749;117.937;0.0000333333333333333;0;0;2;0
5;22744;22749;118.307;0.0000666666666666667;0;0;4;0
5;22744;22749;118.668;0.0000333333333333333;0;0;2;0
5;22744;22749;119.03;0.0000333333333333333;0;0;2;0
4;22744;22748;119.388;0.00005;0;0;3;0
4;22744;22748;119.742;0.0000333333333333333;0;0;2;0
4;22744;22748;120.105;0.0000333333333333333;0;0;2;0
4;22744;22748;120.465;0.0000333333333333333;0;0;1;1
4;22744;22748;120.821;0.00005;0;0;3;0
4;22744;22748;121.177;0.0000333333333333333;0;0;2;0
4;22744;22748;121.537;0.0000333333333333333;0;0;2;0
4;22744;22748;121.901;0.0000333333333333333;0;0;2;0
3;22744;22747;122.259;0.00005;0;0;3;0
3;22744;22747;122.616;0.0000333333333333333;0;0;2;0
3;22744;22747;122.976;0.00005;0;1;2;0
3;22744;22747;123.33;0.0000333333333333333;0;0;2;0
3;22744;22747;123.694;0.00005;0;0;3;0
3;22744;22747;124.049;0.0000333333333333333;0;0;2;0
3;22744;22747;124.402;0.00005;0;1;2;0
3;22744;22747;124.759;0.0000333333333333333;0;0;2;0
3;22744;22747;125.116;0.0000333333333333333;0;0;2;0
3;22744;22747;125.476;0.0000333333333333333;0;0;2;0
3;22744;22747;125.831;0.0000333333333333333;0;0;2;0
3;22744;22747;126.187;0.0000333333333333333;0;0;2;0
3;22744;22747;126.546;0.0000333333333333333;0;0;2;0
2;22744;22746;126.897;0.0000333333333333333;0;0;2;0
1;22744;22745;127.247;0.0000333333333333333;0;0;2;0
1;22744;22745;127.603;0.0000333333333333333;0;0;2;0
1;22744;22745;127.953;0.0000333333333333333;0;0;2;0
1;22744;22745;128.301;0.0000333333333333333;0;0;2;0
1;22744;22745;128.652;0.0000333333333333333;0;0;2;0
1;22744;22745;129.004;0.0000333333333333333;0;0;2;0
1;22744;22745;129.353;0.0000333333333333333;0;0;2;0
1000;21866;22866;0.116;0.0424833333333333;1866;572;88;23
1000;21866;22866;3.34;0.0162333333333333;20;412;78;464
1000;21862;22862;6.399;0.0177333333333333;39;396;241;388
1000;21928;22928;9.634;0.01665;44;406;146;403
1000;21882;22882;12.665;0.0165333333333333;44;390;172;386
1000;21934;22934;15.879;0.0262833333333333;92;412;692;381
1000;21934;22934;18.93;0.0170666666666667;38;396;202;388
999;21938;22937;21.977;0.0200666666666667;37;412;365;390
995;21940;22935;25.11;0.0213333333333333;53;402;464;361
991;21940;22931;28.187;0.01875;40;387;314;384
985;21946;22931;31.139;0.0192666666666667;47;386;351;372
978;21966;22944;33.963;0.0227166666666667;50;378;576;359
972;21960;22932;36.483;0.0223833333333333;52;378;511;402
966;21988;22954;38.818;0.0197333333333333;56;379;407;342
962;22016;22978;41.317;0.0219833333333333;98;390;470;361
956;22016;22972;43.811;0.0221166666666667;71;371;541;344
946;22078;23024;46.186;0.02455;101;376;637;359
935;22094;23029;48.627;0.03125;191;325;1046;313
924;22138;23062;50.793;0.0258166666666667;102;344;801;302
909;22138;23047;53.046;0.0254666666666667;113;301;838;276
898;22128;23026;55.443;0.0267833333333333;124;357;855;271
876;22132;23008;57.875;0.0294666666666667;119;274;1131;244
847;22132;22979;60.235;0.0350833333333333;140;256;1482;227
824;22092;22916;62.49;0.03015;160;232;1217;200
799;22092;22891;64.55;0.0229833333333333;95;203;899;182
778;22124;22902;66.591;0.0198;72;188;752;176
752;22034;22786;68.432;0.0190333333333333;73;192;727;150
724;22058;22782;70.32;0.0199833333333333;69;161;832;137
689;22096;22785;72.223;0.0212333333333333;76;142;937;119
650;22096;22746;74.048;0.0181666666666667;79;121;786;104
607;22040;22647;75.866;0.017;64;83;802;71
581;22040;22621;77.451;0.00993333333333333;41;88;371;96
547;21938;22485;79.048;0.01375;52;60;652;61
500;21918;22418;80.408;0.0088;33;48;405;42
471;21918;22389;81.782;0.00778333333333333;41;37;358;31
432;21902;22334;83.117;0.00773333333333333;63;37;339;25
391;21882;22273;84.315;0.00706666666666667;20;23;366;15
346;21882;22228;85.426;0.00423333333333333;12;11;222;9
307;21854;22161;86.467;0.003;12;7;156;5
297;21868;22165;87.531;0.00111666666666667;7;7;48;5
269;21868;22137;88.473;0.00195;38;8;65;6
253;21874;22127;89.334;0.00101666666666667;8;3;48;2
229;21874;22103;90.159;0.00095;5;2;47;3
209;21894;22103;90.974;0.000533333333333333;3;2;25;2
194;21894;22088;91.714;0.000466666666666667;2;1;23;2
181;21866;22047;92.415;0.0004;2;1;20;1
155;21866;22021;93.139;0.000616666666666667;3;1;32;1
145;21866;22011;93.8;0.000283333333333333;1;1;14;1
136;21858;21994;94.453;0.000366666666666667;3;0;18;1
126;21858;21984;95.089;0.0002;0;0;12;0
108;21858;21966;95.691;0.000316666666666667;2;0;16;1
99;21858;21957;96.265;0.000233333333333333;1;0;12;1
90;21890;21980;96.833;0.000166666666666667;0;0;10;0
79;21886;21965;97.377;0.000166666666666667;1;0;9;0
73;21886;21959;97.899;0.000216666666666667;0;1;12;0
65;21918;21983;98.401;0.000216666666666667;1;0;12;0
59;21918;21977;98.889;0.000133333333333333;1;0;7;0
53;21902;21955;99.368;0.000116666666666667;0;0;6;1
47;21902;21949;99.849;0.00015;0;1;8;0
44;21910;21954;100.307;0.0000833333333333333;0;0;5;0
41;21912;21953;100.762;0.0001;0;0;6;0
39;21912;21951;101.211;0.0000833333333333333;0;0;4;1
34;21912;21946;101.657;0.0000666666666666667;0;0;4;0
34;21918;21952;102.092;0.0000833333333333333;0;1;4;0
30;21918;21948;102.521;0.0000833333333333333;0;0;5;0
29;21918;21947;102.948;0.0000666666666666667;0;0;4;0
27;21918;21945;103.368;0.0001;0;0;5;1
26;21918;21944;103.782;0.0000666666666666667;0;0;4;0
24;21918;21942;104.19;0.0000666666666666667;0;0;4;0
21;21918;21939;104.6;0.0000666666666666667;0;0;4;0
19;21918;21937;105.002;0.000116666666666667;0;0;7;0
18;21918;21936;105.393;0.00005;0;0;3;0
16;21918;21934;105.791;0.00005;0;0;3;0
16;21918;21934;106.181;0.00005;0;0;3;0
15;21918;21933;106.575;0.00005;0;0;3;0
15;21916;21931;106.973;0.00005;0;0;3;0
15;21916;21931;107.367;0.0000333333333333333;0;0;2;0
14;21916;21930;107.756;0.0000333333333333333;0;0;2;0
13;21916;21929;108.142;0.0000333333333333333;0;0;2;0
13;21916;21929;108.531;0.0000333333333333333;0;0;2;0
13;21916;21929;108.915;0.0000666666666666667;0;0;4;0
13;21916;21929;109.303;0.0000333333333333333;0;0;2;0
12;21916;21928;109.689;0.00005;0;0;3;0
12;21916;21928;110.075;0.0000666666666666667;0;0;4;0
11;21916;21927;110.457;0.00005;0;0;3;0
9;21916;21925;110.834;0.00005;0;0;3;0
9;21924;21933;111.211;0.0000666666666666667;0;0;4;0
7;21924;21931;111.586;0.0000333333333333333;0;0;2;0
7;21924;21931;111.967;0.0000833333333333333;0;1;4;0
6;21924;21930;112.336;0.00005;0;1;2;0
6;21924;21930;112.702;0.0000333333333333333;0;0;2;0
5;21924;21929;113.073;0.0000333333333333333;0;0;2;0
5;21924;21929;113.445;0.00005;0;0;3;0
5;21924;21929;113.823;0.0000333333333333333;0;0;2;0
5;21924;21929;114.198;0.0000666666666666667;0;0;4;0
4;21924;21928;114.568;0.00005;0;0;3;0
3;21924;21927;114.936;0.0000333333333333333;0;0;2;0
3;21924;21927;115.3;0.0000333333333333333;0;0;2;0
3;21924;21927;115.662;0.0000333333333333333;0;0;2;0
3;21924;21927;116.023;0.0000333333333333333;0;0;2;0
3;21924;21927;116.385;0.0000333333333333333;0;0;2;0
3;21924;21927;116.746;0.0000333333333333333;0;0;2;0
3;21924;21927;117.105;0.0000333333333333333;0;0;2;0
3;21924;21927;117.468;0.0000333333333333333;0;0;2;0
3;21924;21927;117.829;0.00005;0;0;3;0
3;21924;21927;118.189;0.0000333333333333333;0;0;2;0
3;21924;21927;118.551;0.0000333333333333333;0;0;2;0
3;21924;21927;118.921;0.00005;0;1;2;0
3;21924;21927;119.286;0.0000333333333333333;0;0;2;0
3;21924;21927;119.647;0.0000333333333333333;0;0;2;0
2;21924;21926;120.005;0.00005;0;0;3;0
2;21924;21926;120.363;0.0000333333333333333;0;0;2;0
2;21924;21926;120.72;0.0000333333333333333;0;0;2;0
2;21924;21926;121.084;0.0000333333333333333;0;0;2;0
2;21924;21926;121.444;0.0000333333333333333;0;0;2;0
2;21924;21926;121.803;0.0000333333333333333;0;0;2;0
2;21924;21926;122.163;0.0000333333333333333;0;0;2;0
2;21924;21926;122.517;0.0000333333333333333;0;0;2;0
2;21924;21926;122.877;0.00005;1;0;2;0
1;21924;21925;123.239;0.0000333333333333333;0;0;2;0
1000;22190;23190;0.114;0.0419;1809;604;79;22
1000;22172;23172;3.413;0.0174;12;438;72;522
1000;22128;23128;6.638;0.019;82;433;182;443
1000;22138;23138;9.654;0.0183833333333333;49;425;202;427
1000;22148;23148;12.677;0.0207;93;432;313;404
1000;22206;23206;15.733;0.0200666666666667;65;423;277;439
1000;22204;23204;18.747;0.0216333333333333;102;441;321;434
1000;22204;23204;21.864;0.0226666666666667;79;550;325;406
1000;22248;23248;24.622;0.0222666666666667;118;422;396;400
1000;22248;23248;27.292;0.0224;104;424;415;401
998;22280;23278;29.988;0.02545;103;420;586;418
994;22280;23274;32.79;0.0245666666666667;93;451;519;411
990;22232;23222;35.498;0.0264333333333333;100;422;667;397
978;22222;23200;38.194;0.0309833333333333;184;450;828;397
972;22258;23230;40.754;0.0286833333333333;131;406;802;382
963;22290;23253;43.286;0.0278833333333333;131;398;785;359
957;22318;23275;45.685;0.0390833333333333;190;396;1394;365
950;22320;23270;48.206;0.0291;181;405;821;339
938;22320;23258;50.649;0.0331333333333333;244;363;1028;353
929;22338;23267;53.26;0.0316333333333333;286;356;928;328
913;22328;23241;55.683;0.0411;293;341;1533;299
893;22314;23207;57.899;0.04465;228;311;1849;291
875;22314;23189;60.239;0.0321333333333333;205;306;1145;272
856;22360;23216;62.473;0.0420166666666667;218;327;1748;228
831;22236;23067;64.627;0.0423833333333333;248;294;1800;201
807;22234;23041;66.758;0.0326166666666667;207;226;1340;184
773;22234;23007;68.987;0.0352666666666667;227;195;1542;152
752;22292;23044;71.057;0.0250833333333333;189;168;1008;140
726;22258;22984;72.957;0.0229666666666667;168;155;931;124
687;22256;22943;74.781;0.0271;185;152;1178;111
656;22290;22946;76.634;0.0185;151;134;720;105
624;22290;22914;78.353;0.02445;136;107;1137;87
586;22292;22878;80.006;0.0196333333333333;126;93;888;71
538;22298;22836;81.526;0.0261333333333333;114;66;1349;39
500;22298;22798;83.05;0.0131666666666667;101;51;601;37
475;22302;22777;84.475;0.00683333333333333;37;51;287;35
430;22302;22732;85.788;0.0129833333333333;76;27;658;18
391;22254;22645;86.969;0.00583333333333333;40;19;276;15
350;22256;22606;88.144;0.00596666666666667;30;14;301;13
320;22234;22554;89.236;0.00323333333333333;36;20;128;10
292;22234;22526;90.286;0.00231666666666667;21;6;105;7
270;22220;22490;91.327;0.00201666666666667;49;9;59;4
252;22230;22482;92.25;0.00105;9;4;44;6
227;22226;22453;93.163;0.0012;10;5;54;3
216;22226;22442;93.978;0.000516666666666667;4;2;23;2
198;22226;22424;94.833;0.000666666666666667;5;2;32;1
181;22232;22413;95.593;0.000633333333333333;4;2;31;1
162;22246;22408;96.334;0.00065;4;1;33;1
151;22240;22391;97.054;0.000266666666666667;2;0;13;1
135;22240;22375;97.766;0.00035;2;1;18;0
120;22244;22364;98.391;0.000233333333333333;2;0;12;0
106;22272;22378;99.026;0.000216666666666667;1;0;11;1
95;22272;22367;99.619;0.000266666666666667;1;1;14;0
83;22274;22357;100.185;0.00025;1;0;14;0
77;22274;22351;100.73;0.000166666666666667;2;0;8;0
67;22274;22341;101.263;0.0002;0;0;12;0
61;22274;22335;101.764;0.000166666666666667;0;1;8;1
57;22274;22331;102.255;0.000183333333333333;1;0;10;0
48;22274;22322;102.746;0.000133333333333333;0;1;6;1
39;22274;22313;103.195;0.000116666666666667;1;0;6;0
36;22274;22310;103.64;0.0000833333333333333;0;0;5;0
33;22274;22307;104.083;0.0001;0;0;6;0
31;22274;22305;104.519;0.0001;1;0;5;0
29;22274;22303;104.949;0.000133333333333333;1;0;7;0
27;22274;22301;105.368;0.0000833333333333333;0;0;4;1
27;22274;22301;105.789;0.0000666666666666667;0;0;4;0
27;22274;22301;106.209;0.0000666666666666667;0;0;4;0
27;22274;22301;106.634;0.0000833333333333333;1;0;4;0
26;22274;22300;107.053;0.0000666666666666667;0;0;4;0
25;22294;22319;107.468;0.0000833333333333333;1;0;4;0
25;22294;22319;107.887;0.0000666666666666667;0;0;4;0
22;22294;22316;108.295;0.0001;0;0;6;0
22;22294;22316;108.703;0.0000666666666666667;1;0;3;0
21;22294;22315;109.12;0.000116666666666667;1;0;6;0
21;22294;22315;109.53;0.000116666666666667;1;0;6;0
21;22306;22327;109.939;0.0000833333333333333;1;0;4;0
21;22306;22327;110.346;0.0000833333333333333;1;0;4;0
20;22306;22326;110.753;0.0000666666666666667;0;0;4;0
18;22306;22324;111.157;0.0000666666666666667;0;0;3;1
18;22306;22324;111.556;0.0000833333333333333;0;1;4;0
16;22306;22322;111.949;0.0000666666666666667;0;0;3;1
15;22306;22321;112.353;0.0000666666666666667;0;0;3;1
15;22306;22321;112.744;0.0000666666666666667;0;1;3;0
15;22306;22321;113.138;0.0001;0;0;6;0
15;22306;22321;113.536;0.0000666666666666667;1;0;3;0
15;22306;22321;113.922;0.0000666666666666667;0;0;3;1
15;22306;22321;114.313;0.0000833333333333333;1;0;4;0
15;22306;22321;114.714;0.0000833333333333333;1;0;4;0
13;22306;22319;115.097;0.0000833333333333333;0;0;5;0
13;22306;22319;115.482;0.00005;0;0;3;0
10;22306;22316;115.87;0.0000666666666666667;0;0;4;0
9;22306;22315;116.244;0.00005;1;0;2;0
9;22306;22315;116.619;0.0000833333333333333;0;0;5;0
9;22306;22315;117.009;0.00005;0;0;3;0
9;22306;22315;117.38;0.00005;0;0;3;0
8;22306;22314;117.749;0.00005;0;0;3;0
8;22306;22314;118.126;0.00005;0;0;3;0
8;22306;22314;118.505;0.00005;0;0;3;0
8;22306;22314;118.874;0.0000333333333333333;0;0;2;0
6;22306;22312;119.245;0.00005;0;0;3;0
6;22306;22312;119.608;0.00005;0;0;3;0
6;22306;22312;119.98;0.0000833333333333333;0;0;5;0
6;22306;22312;120.345;0.0000666666666666667;0;0;4;0
6;22306;22312;120.712;0.0000666666666666667;0;1;3;0
6;22306;22312;121.081;0.00005;0;0;3;0
5;22306;22311;121.446;0.00005;0;0;3;0
4;22306;22310;121.817;0.00005;0;0;2;1
4;22306;22310;122.181;0.0000833333333333333;1;0;4;0
4;22306;22310;122.552;0.00005;0;0;3;0
3;22306;22309;122.916;0.00005;0;0;3;0
3;22306;22309;123.28;0.00005;0;0;2;1
3;22306;22309;123.653;0.00005;1;0;2;0
2;22306;22308;124.022;0.00005;0;0;3;0
2;22306;22308;124.383;0.0000333333333333333;0;0;2;0
2;22306;22308;124.736;0.0000333333333333333;0;0;2;0
2;22306;22308;125.096;0.00005;1;0;2;0
2;22306;22308;125.459;0.00005;1;0;2;0
2;22306;22308;125.818;0.00005;0;0;3;0
2;22306;22308;126.179;0.0000333333333333333;0;0;2;0
2;22306;22308;126.541;0.0000333333333333333;0;0;2;0
1000;22154;23154;0.112;0.0391833333333333;1669;564;86;32
1000;22138;23138;3.226;0.0195166666666667;34;402;149;586
1000;22162;23162;6.339;0.0169333333333333;38;402;169;407
1000;22162;23162;9.556;0.0167;22;416;149;415
996;22184;23180;12.454;0.0298166666666667;80;419;887;403
992;22184;23176;15.476;0.0210333333333333;44;398;420;400
989;22208;23197;18.353;0.0203833333333333;46;397;402;378
985;22208;23193;21.086;0.0253333333333333;113;398;643;366
980;22182;23162;23.727;0.0235833333333333;60;386;598;371
977;22182;23159;26.454;0.0204833333333333;64;392;411;362
971;22146;23117;29.058;0.02305;82;392;551;358
966;22094;23060;31.608;0.0294333333333333;154;390;884;338
961;22212;23173;34.127;0.0228666666666667;124;358;542;348
955;22290;23245;36.724;0.0271333333333333;157;363;771;337
950;22268;23218;39.265;0.02855;156;353;863;341
942;22318;23260;41.73;0.0285;134;343;929;304
936;22378;23314;44.165;0.0252833333333333;155;345;705;312
928;22378;23306;46.631;0.0230666666666667;137;324;629;294
916;22338;23254;48.974;0.0325666666666667;181;316;1173;284
899;22340;23239;51.257;0.0280666666666667;121;298;985;280
888;22388;23276;53.5;0.0293166666666667;222;290;983;264
867;22404;23271;55.742;0.0321833333333333;204;273;1219;235
850;22404;23254;57.791;0.0272333333333333;157;249;1008;220
824;22328;23152;60.026;0.0354833333333333;241;266;1424;198
805;22328;23133;62.038;0.0314166666666667;175;214;1309;187
784;22322;23106;64.117;0.0335833333333333;147;190;1513;165
749;22316;23065;66.195;0.0306166666666667;155;177;1347;158
722;22316;23038;68.045;0.0214166666666667;105;147;899;134
692;22254;22946;69.678;0.0206666666666667;87;132;913;108
656;22254;22910;71.601;0.0216333333333333;99;106;998;95
627;22234;22861;73.385;0.0160833333333333;69;88;733;75
583;22234;22817;75.054;0.0157833333333333;48;75;757;67
546;22234;22780;76.688;0.0133166666666667;46;84;617;52
507;22206;22713;78.232;0.0113333333333333;43;51;531;55
471;22234;22705;79.732;0.0105666666666667;36;46;460;92
434;22238;22672;81.127;0.0072;34;32;340;26
394;22288;22682;82.414;0.00941666666666667;63;20;469;13
361;22278;22639;83.684;0.00573333333333333;22;13;298;11
323;22278;22601;84.88;0.00391666666666667;12;9;208;6
296;22286;22582;85.93;0.0025;30;10;102;8
272;22326;22598;87.006;0.00111666666666667;7;4;53;3
246;22400;22646;88.039;0.00123333333333333;9;6;56;3
218;22410;22628;88.949;0.000783333333333333;4;2;39;2
197;22410;22607;89.774;0.000733333333333333;2;2;39;1
174;22410;22584;90.602;0.000583333333333333;3;1;30;1
155;22430;22585;91.372;0.00045;2;0;25;0
143;22430;22573;92.103;0.000283333333333333;1;0;16;0
121;22436;22557;92.804;0.000333333333333333;1;0;19;0
105;22436;22541;93.433;0.000233333333333333;1;0;13;0
97;22436;22533;94.042;0.000166666666666667;1;0;9;0
82;22436;22518;94.627;0.000183333333333333;0;0;11;0
74;22434;22508;95.183;0.000116666666666667;0;0;7;0
68;22426;22494;95.739;0.00015;0;0;9;0
62;22426;22488;96.265;0.000166666666666667;0;0;9;1
58;22426;22484;96.747;0.0000833333333333333;0;0;5;0
49;22450;22499;97.222;0.0001;0;0;6;0
44;22450;22494;97.671;0.0000833333333333333;0;0;5;0
38;22450;22488;98.113;0.0000833333333333333;0;0;4;1
34;22450;22484;98.553;0.0000666666666666667;0;0;4;0
31;22450;22481;98.967;0.00005;0;0;3;0
29;22450;22479;99.38;0.00005;0;0;3;0
29;22450;22479;99.787;0.0000666666666666667;0;0;4;0
28;22450;22478;100.189;0.00005;0;0;3;0
25;22450;22475;100.589;0.0000666666666666667;0;0;3;1
22;22450;22472;100.986;0.0000666666666666667;0;0;4;0
21;22450;22471;101.378;0.00005;0;0;3;0
20;22450;22470;101.763;0.00005;0;0;2;1
20;22450;22470;102.148;0.00005;0;0;3;0
20;22450;22470;102.533;0.0000333333333333333;0;0;2;0
19;22450;22469;102.923;0.0000833333333333333;0;0;5;0
18;22450;22468;103.304;0.00005;0;0;3;0
17;22450;22467;103.683;0.0000833333333333333;0;0;5;0
17;22450;22467;104.064;0.00005;0;1;2;0
17;22450;22467;104.443;0.0000333333333333333;0;0;2;0
17;22450;22467;104.831;0.00005;0;0;3;0
17;22450;22467;105.214;0.00005;0;0;3;0
17;22450;22467;105.585;0.00005;0;0;3;0
17;22450;22467;105.962;0.00005;0;0;3;0
15;22450;22465;106.336;0.0000666666666666667;0;0;4;0
15;22450;22465;106.708;0.0000333333333333333;0;0;2;0
14;22450;22464;107.076;0.00005;0;0;3;0
14;22450;22464;107.442;0.0000333333333333333;0;0;2;0
13;22450;22463;107.815;0.00005;0;0;3;0
13;22450;22463;108.181;0.0000333333333333333;0;0;2;0
13;22450;22463;108.552;0.0000333333333333333;0;0;2;0
13;22450;22463;108.923;0.0000666666666666667;0;0;3;1
13;22450;22463;109.286;0.00005;0;0;3;0
13;22450;22463;109.655;0.0000833333333333333;0;0;5;0
12;22450;22462;110.022;0.00005;0;0;3;0
12;22450;22462;110.384;0.00005;0;0;3;0
12;22450;22462;110.747;0.0000333333333333333;0;0;2;0
12;22450;22462;111.114;0.00005;0;0;3;0
10;22450;22460;111.478;0.00005;0;0;2;1
10;22450;22460;111.837;0.0000333333333333333;0;0;2;0
10;22450;22460;112.199;0.0000333333333333333;0;0;2;0
10;22450;22460;112.557;0.0000333333333333333;0;0;2;0
9;22450;22459;112.913;0.0000833333333333333;0;0;5;0
9;22450;22459;113.268;0.00005;0;0;3;0
9;22450;22459;113.621;0.0000333333333333333;0;0;2;0
9;22450;22459;113.98;0.0000833333333333333;0;0;4;1
9;22450;22459;114.337;0.0000333333333333333;0;0;2;0
9;22450;22459;114.693;0.0000333333333333333;0;0;2;0
8;22450;22458;115.045;0.00005;0;0;3;0
6;22450;22456;115.402;0.0000333333333333333;0;0;2;0
6;22450;22456;115.75;0.0000333333333333333;0;0;2;0
6;22450;22456;116.105;0.0000333333333333333;0;0;2;0
5;22450;22455;116.454;0.0000333333333333333;0;0;2;0
5;22456;22461;116.798;0.00005;0;0;3;0
5;22456;22461;117.146;0.0000833333333333333;0;0;5;0
4;22456;22460;117.49;0.0000833333333333333;0;0;5;0
2;22456;22458;117.833;0.0000333333333333333;0;0;2;0
2;22456;22458;118.169;0.00005;0;0;3;0
2;22456;22458;118.509;0.00005;0;0;3;0
1;22456;22457;118.849;0.0000833333333333333;0;0;5;0
1;22456;22457;119.18;0.00005;0;1;2;0
1;22456;22457;119.514;0.00005;0;0;3;0
1;22456;22457;119.848;0.0000333333333333333;0;0;2;0
1;22456;22457;120.18;0.00005;0;0;3;0
1;22456;22457;120.517;0.0000666666666666667;0;0;4;0
1;22456;22457;120.855;0.0000666666666666667;0;0;4;0
1000;21944;22944;0.115;0.0410333333333333;1728;602;104;28
1000;21996;22996;3.633;0.0162833333333333;10;406;72;489
1000;22036;23036;6.947;0.0154333333333333;16;392;120;398
1000;22010;23010;10.053;0.0155833333333333;13;423;85;414
1000;22010;23010;13.329;0.0157;14;405;94;429
1000;22000;23000;16.61;0.0228666666666667;118;407;454;393
997;22040;23037;19.657;0.0271333333333333;143;414;672;399
995;22036;23031;22.527;0.02335;161;401;455;384
990;22036;23026;25.606;0.0260333333333333;146;380;677;359
988;22132;23120;28.697;0.0267;235;383;634;350
981;22128;23109;31.437;0.03215;237;385;959;348
975;22114;23089;34.128;0.0343333333333333;216;372;1143;329
967;22084;23051;36.962;0.0314666666666667;202;372;982;332
961;22084;23045;39.602;0.0290833333333333;212;348;868;317
959;22068;23027;42.356;0.0257666666666667;203;337;688;318
953;22178;23131;45.041;0.03155;243;335;1011;304
946;22166;23112;47.732;0.03095;220;334;990;313
931;22166;23097;50.416;0.0340666666666667;188;310;1237;309
920;22134;23054;53.268;0.0303166666666667;226;304;1017;272
909;22108;23017;56.066;0.0257833333333333;191;295;806;255
899;22164;23063;58.802;0.0305833333333333;246;279;1058;252
878;22190;23068;61.314;0.0369166666666667;251;267;1460;237
866;22190;23056;63.743;0.0256166666666667;199;257;872;209
845;22198;23043;66.309;0.0282833333333333;197;235;1044;221
817;22272;23089;68.701;0.0251;159;213;937;197
792;22272;23064;71.141;0.0261666666666667;195;200;1006;169
764;22340;23104;73.404;0.0283666666666667;179;179;1198;146
736;22346;23082;75.58;0.0246333333333333;202;176;962;138
706;22346;23052;77.692;0.0246333333333333;201;146;1019;112
675;22354;23029;79.624;0.0217166666666667;131;125;944;103
644;22380;23024;81.45;0.0197833333333333;147;129;817;94
607;22368;22975;83.287;0.0201166666666667;120;96;921;70
566;22368;22934;85.011;0.0155333333333333;101;77;696;58
526;22362;22888;86.634;0.0166666666666667;93;80;777;50
496;22308;22804;88.068;0.0139666666666667;73;46;687;32
453;22308;22761;89.494;0.0113833333333333;79;31;530;43
418;22308;22726;90.781;0.00573333333333333;41;24;258;21
373;22372;22745;92.006;0.00676666666666667;27;17;350;12
343;22372;22715;93.187;0.00418333333333333;22;25;196;8
318;22394;22712;94.258;0.00216666666666667;19;12;91;8
294;22394;22688;95.267;0.00161666666666667;13;7;71;6
272;22394;22666;96.228;0.00198333333333333;20;6;86;7
249;22398;22647;97.169;0.00166666666666667;13;4;80;3
217;22410;22627;98.042;0.0012;11;5;52;4
192;22372;22564;98.859;0.000933333333333333;4;2;47;3
177;22376;22553;99.673;0.000683333333333333;4;2;33;2
157;22376;22533;100.432;0.000416666666666667;2;1;22;0
133;22350;22483;101.124;0.000383333333333333;2;0;20;1
117;22350;22467;101.754;0.00025;1;0;14;0
109;22350;22459;102.337;0.000316666666666667;1;1;16;1
96;22350;22446;102.905;0.0002;0;1;11;0
88;22352;22440;103.437;0.000133333333333333;0;0;8;0
75;22352;22427;103.952;0.000133333333333333;0;0;8;0
72;22352;22424;104.446;0.0002;1;0;11;0
61;22350;22411;104.939;0.000116666666666667;1;0;6;0
55;22366;22421;105.41;0.00015;1;0;8;0
43;22366;22409;105.843;0.000116666666666667;1;0;6;0
40;22406;22446;106.256;0.0000833333333333333;0;0;4;1
35;22406;22441;106.667;0.0000833333333333333;0;0;5;0
29;22406;22435;107.063;0.000116666666666667;0;0;7;0
20;22406;22426;107.443;0.0000666666666666667;0;0;4;0
17;22406;22423;107.816;0.00005;0;0;3;0
17;22406;22423;108.178;0.00005;0;0;3;0
14;22406;22420;108.537;0.00005;0;0;3;0
13;22414;22427;108.884;0.00005;0;0;3;0
12;22414;22426;109.229;0.0000333333333333333;0;0;2;0
9;22414;22423;109.582;0.0000666666666666667;0;0;4;0
6;22422;22428;109.914;0.00005;0;0;3;0
6;22418;22424;110.241;0.00005;0;0;3;0
6;22418;22424;110.571;0.0000333333333333333;0;0;2;0
6;22418;22424;110.903;0.0000333333333333333;0;0;2;0
5;22418;22423;111.229;0.0000333333333333333;0;0;2;0
4;22418;22422;111.556;0.0000666666666666667;0;1;3;0
4;22418;22422;111.88;0.0000666666666666667;0;0;4;0
4;22418;22422;112.204;0.0000666666666666667;0;0;4;0
4;22418;22422;112.524;0.0000333333333333333;0;0;2;0
3;22418;22421;112.845;0.00005;1;0;2;0
2;22418;22420;113.168;0.0000666666666666667;0;1;3;0
2;22418;22420;113.484;0.00005;0;0;3;0
1;22418;22419;113.8;0.0000666666666666667;0;0;4;0
1;22418;22419;114.114;0.0000333333333333333;0;0;2;0
1;22418;22419;114.433;0.0000333333333333333;0;0;2;0
1;22418;22419;114.746;0.0000333333333333333;0;0;2;0
1;22418;22419;115.057;0.0000333333333333333;0;0;2;0
1;22418;22419;115.374;0.0000666666666666667;0;0;4;0
1;22418;22419;115.689;0.00005;0;0;3;0
1;22418;22419;116.01;0.0000666666666666667;0;0;4;0
1;22418;22419;116.333;0.0000333333333333333;0;0;2;0
1;22418;22419;116.651;0.0000333333333333333;0;0;2;0
1;22418;22419;116.963;0.0000833333333333333;1;0;4;0
1;22418;22419;117.276;0.0000333333333333333;0;0;2;0
1;22418;22419;117.589;0.0000333333333333333;0;0;2;0
1;22418;22419;117.904;0.0000333333333333333;0;0;2;0
1;22418;22419;118.218;0.0000333333333333333;0;0;2;0
1;22418;22419;118.535;0.0000333333333333333;0;0;2;0
1;22418;22419;118.852;0.0000333333333333333;0;0;2;0
1;22418;22419;119.164;0.0000666666666666667;0;0;4;0
1;22418;22419;119.477;0.0000333333333333333;0;0;2;0
1;22418;22419;119.792;0.0000666666666666667;0;0;4;0
1;22418;22419;120.104;0.0000166666666666667;0;0;1;0
1;22418;22419;120.418;0.00005;0;0;3;0
1;22418;22419;120.742;0.0000666666666666667;0;0;4;0
1;22418;22419;121.073;0.00005;0;0;2;1
1;22418;22419;121.39;0.0000333333333333333;0;0;2;0
1;22418;22419;121.706;0.0000166666666666667;0;0;1;0
1;22418;22419;122.021;0.0000333333333333333;0;0;2;0
1;22418;22419;122.341;0.00005;0;0;3;0
1;22418;22419;122.657;0.0000333333333333333;0;0;2;0
1;22418;22419;122.974;0.0000333333333333333;0;0;2;0
1;22418;22419;123.291;0.0000333333333333333;0;0;2;0
1;22418;22419;123.607;0.0000333333333333333;0;0;2;0
1;22418;22419;123.921;0.0000333333333333333;0;0;2;0
1;22418;22419;124.234;0.0000333333333333333;0;0;2;0
1;22418;22419;124.547;0.0000333333333333333;0;0;2;0
1;22418;22419;124.859;0.0000833333333333333;0;0;5;0
1;22418;22419;125.173;0.0000333333333333333;0;0;2;0
1;22418;22419;125.489;0.0000333333333333333;0;0;2;0
1;22418;22419;125.805;0.0000333333333333333;0;0;2;0
1;22418;22419;126.126;0.0000333333333333333;0;0;2;0
1;22418;22419;126.44;0.0000166666666666667;0;0;1;0
1000;22018;23018;0.114;0.0386166666666667;1628;549;113;27
1000;22068;23068;3.769;0.0230333333333333;117;407;378;480
1000;22070;23070;7.368;0.0225333333333333;99;415;436;402
1000;22196;23196;10.686;0.0226666666666667;109;397;475;379
1000;22196;23196;14.007;0.0222166666666667;94;409;434;396
997;22196;23193;17.075;0.0265833333333333;90;386;728;391
992;22164;23156;19.807;0.0269666666666667;147;388;718;365
985;22164;23149;22.211;0.0268166666666667;142;379;721;367
982;22170;23152;24.757;0.0266666666666667;149;396;707;348
977;22218;23195;27.078;0.0302333333333333;156;382;931;345
970;22218;23188;29.455;0.0287666666666667;163;389;833;341
966;22180;23146;31.763;0.02825;155;356;854;330
959;22192;23151;34.192;0.0299666666666667;164;356;959;319
952;22220;23172;36.507;0.0321166666666667;179;329;1108;311
949;22270;23219;38.853;0.0286666666666667;254;358;809;299
940;22246;23186;41.059;0.0370333333333333;272;343;1317;290
933;22246;23179;43.198;0.03585;266;324;1284;277
922;22266;23188;45.437;0.0389166666666667;329;327;1404;275
913;22302;23215;47.686;0.0351;259;305;1286;256
898;22302;23200;50.042;0.0359;257;286;1354;257
882;22326;23208;52.374;0.0358333333333333;233;283;1385;249
866;22326;23192;54.712;0.0318833333333333;228;262;1199;224
850;22332;23182;56.918;0.0345;212;238;1420;200
823;22372;23195;59.15;0.042;216;224;1904;176
800;22330;23130;61.404;0.0348666666666667;211;206;1522;153
775;22342;23117;63.643;0.0315333333333333;209;187;1358;138
749;22342;23091;65.865;0.0277333333333333;144;158;1230;132
721;22396;23117;67.953;0.0250666666666667;113;160;1109;122
684;22460;23144;69.843;0.0284;144;211;1264;85
637;22486;23123;71.57;0.0241666666666667;117;99;1152;82
581;22530;23111;73.291;0.02045;78;62;1039;48
553;22570;23123;74.914;0.0097;50;52;437;43
527;22568;23095;76.501;0.00981666666666667;71;46;397;75
488;22570;23058;78.007;0.00975;44;61;448;32
448;22570;23018;79.35;0.00615;27;79;242;21
403;22602;23005;80.59;0.00653333333333333;27;102;247;16
364;22580;22944;81.781;0.00511666666666667;20;13;260;14
326;22580;22906;82.911;0.00383333333333333;19;9;190;12
285;22610;22895;83.98;0.00318333333333333;18;9;158;6
269;22626;22895;84.98;0.0008;4;4;36;4
248;22636;22884;85.953;0.00095;5;3;46;3
224;22650;22874;86.888;0.00106666666666667;8;4;49;3
207;22650;22857;87.75;0.00065;3;1;33;2
190;22650;22840;88.583;0.00045;2;1;23;1
175;22650;22825;89.398;0.00035;1;1;18;1
150;22650;22800;90.145;0.0004;1;1;22;0
133;22658;22791;90.865;0.0006;2;15;19;0
123;22666;22789;91.531;0.00025;0;1;13;1
116;22666;22782;92.205;0.0002;0;0;12;0
106;22646;22752;92.831;0.000216666666666667;1;0;12;0
91;22646;22737;93.46;0.0002;0;0;12;0
78;22648;22726;94.053;0.000233333333333333;0;1;13;0
74;22648;22722;94.592;0.000116666666666667;0;0;7;0
65;22648;22713;95.134;0.00015;0;0;9;0
54;22648;22702;95.652;0.000133333333333333;0;0;8;0
47;22644;22691;96.145;0.00015;0;0;9;0
42;22644;22686;96.626;0.000116666666666667;0;0;7;0
36;22644;22680;97.098;0.0000833333333333333;0;0;5;0
32;22644;22676;97.545;0.000133333333333333;0;0;7;1
30;22644;22674;97.997;0.0000833333333333333;0;0;5;0
28;22640;22668;98.439;0.0001;0;1;5;0
27;22648;22675;98.875;0.0000666666666666667;0;0;4;0
24;22648;22672;99.311;0.000116666666666667;0;0;7;0
23;22648;22671;99.744;0.00005;0;0;3;0
21;22648;22669;100.167;0.0000666666666666667;0;0;4;0
21;22648;22669;100.582;0.0000666666666666667;0;0;4;0
20;22648;22668;101;0.000116666666666667;0;0;7;0
19;22648;22667;101.416;0.0000666666666666667;0;0;4;0
19;22648;22667;101.84;0.00005;0;0;3;0
16;22648;22664;102.254;0.0000666666666666667;0;0;4;0
16;22648;22664;102.668;0.00005;0;0;3;0
15;22648;22663;103.078;0.00005;0;0;3;0
15;22648;22663;103.495;0.00005;0;0;3;0
15;22648;22663;103.898;0.0000666666666666667;0;0;4;0
15;22648;22663;104.306;0.0000666666666666667;0;0;4;0
14;22648;22662;104.71;0.0000666666666666667;0;0;4;0
13;22648;22661;105.118;0.00005;0;0;3;0
12;22648;22660;105.521;0.0000666666666666667;0;0;4;0
12;22648;22660;105.919;0.0000666666666666667;1;0;3;0
10;22648;22658;106.315;0.00005;0;0;3;0
7;22648;22655;106.714;0.0000666666666666667;0;0;4;0
5;22648;22653;107.106;0.0000666666666666667;0;0;4;0
5;22648;22653;107.491;0.00005;0;0;3;0
5;22648;22653;107.873;0.00005;0;0;3;0
3;22648;22651;108.258;0.00005;0;0;3;0
3;22648;22651;108.636;0.00005;0;0;3;0
3;22648;22651;109.012;0.00005;0;0;3;0
3;22648;22651;109.394;0.0000833333333333333;0;0;5;0
3;22648;22651;109.771;0.00005;0;0;3;0
3;22648;22651;110.145;0.0000333333333333333;0;0;2;0
2;22648;22650;110.531;0.0000666666666666667;0;0;4;0
2;22648;22650;110.908;0.00005;0;1;2;0
2;22648;22650;111.278;0.00005;0;0;3;0
2;22648;22650;111.652;0.00005;0;0;3;0
2;22648;22650;112.031;0.00005;0;0;3;0
1;22648;22649;112.405;0.00005;0;0;3;0
1;22648;22649;112.776;0.00005;0;0;3;0
1;22648;22649;113.15;0.00005;0;0;3;0
1;22648;22649;113.525;0.00005;0;0;3;0
1;22648;22649;113.895;0.00005;0;0;3;0
1;22648;22649;114.267;0.00005;0;0;3;0
1;22648;22649;114.641;0.00005;0;0;3;0
1;22648;22649;115.012;0.00005;0;0;3;0
1;22648;22649;115.383;0.0000333333333333333;0;0;2;0
1;22648;22649;115.761;0.00005;0;0;3;0
1;22648;22649;116.135;0.0000333333333333333;0;0;2;0
1;22648;22649;116.509;0.0000333333333333333;0;0;2;0
1;22648;22649;116.885;0.00005;0;0;3;0
1;22648;22649;117.257;0.00005;0;0;3;0
1;22648;22649;117.633;0.00005;0;0;3;0
1;22648;22649;118.013;0.0000833333333333333;0;0;5;0
1;22648;22649;118.389;0.00005;0;0;3;0
1;22648;22649;118.764;0.00005;0;0;3;0
1;22648;22649;119.135;0.00005;0;0;3;0
1;22648;22649;119.512;0.00005;0;0;3;0
1;22648;22649;119.885;0.0000333333333333333;0;0;2;0
1;22648;22649;120.259;0.0000333333333333333;0;0;2;0
1;22648;22649;120.632;0.00005;0;0;3;0
1;22648;22649;121.016;0.00005;0;0;3;0
1;22648;22649;121.396;0.0000666666666666667;0;1;3;0
1000;21968;22968;0.114;0.0413666666666667;1835;557;71;19
1000;21978;22978;3.505;0.0173166666666667;25;395;141;478
1000;21968;22968;6.771;0.0157;20;418;102;402
1000;21986;22986;9.892;0.01675;62;423;127;393
1000;22058;23058;12.995;0.0186166666666667;59;410;208;440
994;22064;23058;15.962;0.0274833333333333;59;384;825;381
990;22064;23054;18.845;0.0200333333333333;47;369;419;367
987;22060;23047;21.96;0.0202;55;376;420;361
983;22056;23039;24.774;0.0242;90;359;648;355
978;22066;23044;27.527;0.0210166666666667;55;366;493;347
971;22130;23101;30.232;0.02135;57;370;458;396
968;22130;23098;32.702;0.0181333333333333;53;353;301;381
962;22180;23142;35.364;0.0233833333333333;72;379;597;355
950;22212;23162;37.951;0.0240333333333333;149;324;660;309
944;22212;23156;40.529;0.02155;76;347;564;306
936;22238;23174;43.153;0.021;85;311;573;291
929;22238;23167;45.595;0.01865;76;314;440;289
921;22284;23205;48.042;0.0183333333333333;74;291;452;283
910;22272;23182;50.527;0.0242166666666667;94;281;817;261
884;22260;23144;52.896;0.0329;127;254;1370;223
872;22260;23132;55.411;0.0186833333333333;85;239;576;221
857;22298;23155;57.783;0.0200666666666667;102;235;649;218
834;22298;23132;59.977;0.0273666666666667;114;215;1117;196
816;22278;23094;62.055;0.02495;98;197;1032;170
790;22238;23028;64.063;0.0205166666666667;75;187;800;169
762;22238;23000;66.143;0.0223;95;183;912;148
722;22262;22984;68.233;0.0263166666666667;93;138;1234;114
692;22244;22936;70.041;0.0214833333333333;87;117;988;97
657;22296;22953;71.928;0.0246;167;103;1129;77
625;22242;22867;73.736;0.0184833333333333;90;77;880;62
594;22268;22862;75.449;0.0238166666666667;123;64;1190;52
558;22268;22826;77.099;0.0139166666666667;65;52;680;38
527;22334;22861;78.835;0.00991666666666667;55;39;466;35
481;22336;22817;80.443;0.0109666666666667;62;27;524;45
444;22336;22780;81.917;0.00596666666666667;43;35;258;22
406;22334;22740;83.295;0.00488333333333333;30;20;231;12
372;22334;22706;84.624;0.00405;20;18;196;9
338;22334;22672;85.924;0.00283333333333333;13;8;143;6
301;22326;22627;87.171;0.00201666666666667;16;6;84;15
275;22326;22601;88.329;0.00131666666666667;7;7;61;4
260;22324;22584;89.404;0.000716666666666667;2;4;33;4
237;22324;22561;90.457;0.000866666666666667;2;3;43;4
211;22346;22557;91.452;0.000716666666666667;3;2;36;2
196;22346;22542;92.366;0.00045;1;2;22;2
183;22346;22529;93.272;0.000516666666666667;3;1;26;1
172;22346;22518;94.137;0.00035;1;2;17;1
158;22328;22486;94.953;0.000433333333333333;2;1;22;1
147;22290;22437;95.825;0.00025;1;0;13;1
140;22290;22430;96.591;0.000283333333333333;1;1;15;0
132;22290;22422;97.315;0.000283333333333333;1;1;15;0
121;22290;22411;98.032;0.0002;1;0;10;1
111;22290;22401;98.701;0.000266666666666667;0;1;15;0
103;22290;22393;99.352;0.00025;1;1;13;0
93;22290;22383;99.983;0.000183333333333333;0;1;9;1
80;22290;22370;100.6;0.000166666666666667;1;0;9;0
76;22290;22366;101.165;0.000116666666666667;0;0;6;1
69;22278;22347;101.737;0.000133333333333333;0;1;7;0
66;22278;22344;102.29;0.0001;0;1;5;0
58;22278;22336;102.818;0.000183333333333333;0;1;10;0
51;22278;22329;103.334;0.0001;0;0;5;1
47;22278;22325;103.846;0.0001;0;0;5;1
40;22278;22318;104.329;0.0000833333333333333;0;0;4;1
38;22278;22316;104.791;0.0000666666666666667;0;0;4;0
34;22278;22312;105.268;0.0001;0;1;5;0
33;22278;22311;105.704;0.0000666666666666667;0;0;3;1
32;22272;22304;106.141;0.0000666666666666667;0;0;3;1
26;22272;22298;106.574;0.000116666666666667;0;0;7;0
25;22272;22297;106.995;0.0000666666666666667;0;1;3;0
22;22272;22294;107.411;0.0000666666666666667;0;0;4;0
19;22272;22291;107.818;0.0000666666666666667;0;0;4;0
19;22272;22291;108.225;0.0000833333333333333;0;0;5;0
17;22272;22289;108.632;0.0000833333333333333;0;0;5;0
15;22272;22287;109.034;0.0000666666666666667;0;0;4;0
15;22272;22287;109.424;0.0000666666666666667;0;1;3;0
15;22272;22287;109.816;0.0000333333333333333;0;0;2;0
14;22272;22286;110.206;0.00005;0;0;3;0
14;22272;22286;110.602;0.00005;0;0;3;0
12;22272;22284;110.995;0.00005;0;0;3;0
12;22272;22284;111.38;0.0000333333333333333;0;0;2;0
10;22272;22282;111.758;0.0000333333333333333;0;0;2;0
9;22272;22281;112.14;0.00005;0;0;3;0
7;22266;22273;112.514;0.0000333333333333333;0;0;2;0
6;22266;22272;112.885;0.0000333333333333333;0;0;2;0
6;22266;22272;113.261;0.0000666666666666667;0;0;4;0
6;22266;22272;113.632;0.00005;0;0;3;0
4;22266;22270;113.999;0.0000833333333333333;0;0;5;0
4;22266;22270;114.363;0.0000666666666666667;0;0;4;0
4;22266;22270;114.73;0.0000333333333333333;0;0;2;0
3;22266;22269;115.099;0.0000333333333333333;0;0;2;0
3;22266;22269;115.464;0.0000333333333333333;0;0;2;0
2;22266;22268;115.831;0.0000333333333333333;0;0;2;0
2;22266;22268;116.191;0.0000333333333333333;0;0;2;0
2;22266;22268;116.552;0.0000333333333333333;0;0;2;0
1;22266;22267;116.911;0.0000333333333333333;0;0;2;0
1;22266;22267;117.273;0.0000333333333333333;0;0;2;0
1;22266;22267;117.63;0.0001;0;0;6;0
1;22266;22267;117.988;0.00005;0;0;3;0
1;22266;22267;118.352;0.00005;0;0;3;0
1;22266;22267;118.708;0.0000333333333333333;0;0;2;0
1;22266;22267;119.071;0.0000666666666666667;0;0;4;0
1;22266;22267;119.434;0.0000333333333333333;0;0;2;0
1;22266;22267;119.796;0.0000333333333333333;0;0;2;0
1;22266;22267;120.157;0.0000333333333333333;0;0;2;0
1;22266;22267;120.518;0.0000666666666666667;0;0;4;0
1;22266;22267;120.887;0.0000333333333333333;0;0;2;0
1;22266;22267;121.252;0.0000333333333333333;0;0;2;0
1;22266;22267;121.613;0.0000666666666666667;0;0;4;0
1;22266;22267;121.977;0.0000666666666666667;0;0;4;0
1;22266;22267;122.333;0.0000333333333333333;0;0;2;0
1;22266;22267;122.697;0.0000333333333333333;0;0;2;0
1;22266;22267;123.059;0.0000333333333333333;0;0;2;0
1;22266;22267;123.416;0.0000333333333333333;0;0;2;0
1;22266;22267;123.777;0.0000333333333333333;0;0;2;0
1;22266;22267;124.134;0.0000333333333333333;0;0;2;0
1;22266;22267;124.509;0.0000333333333333333;0;0;2;0
1;22266;22267;124.867;0.0000333333333333333;0;0;2;0
1;22266;22267;125.233;0.0000333333333333333;0;0;2;0
1;22266;22267;125.595;0.0000333333333333333;0;0;2;0
1;22266;22267;125.959;0.0000166666666666667;0;0;1;0
1;22266;22267;126.326;0.0000166666666666667;0;0;1;0
1000;22076;23076;0.119;0.0451333333333333;2069;533;81;25
1000;22076;23076;3.821;0.0169833333333333;25;411;106;477
1000;22058;23058;7.121;0.0183;40;402;229;427
1000;22056;23056;10.471;0.0165;40;402;158;390
1000;22038;23038;13.665;0.0187333333333333;131;399;195;399
1000;22018;23018;16.734;0.0224333333333333;126;431;404;385
998;22006;23004;19.924;0.0247;92;404;615;371
993;22036;23029;22.621;0.02355;88;378;577;370
988;22022;23010;25.539;0.02605;109;383;708;363
983;22050;23033;28.368;0.028;124;366;849;341
974;22064;23038;31.043;0.0261166666666667;116;356;747;348
969;22064;23033;33.574;0.0257666666666667;121;350;736;339
966;22118;23084;36.145;0.0230333333333333;215;352;490;325
961;22200;23161;38.769;0.0281666666666667;244;344;786;316
953;22200;23153;41.373;0.0298;202;353;917;316
946;22186;23132;43.985;0.0341333333333333;339;333;1071;305
936;22186;23122;46.43;0.0345;252;339;1191;288
924;22242;23166;48.663;0.0370666666666667;261;330;1364;269
909;22288;23197;50.955;0.03815;276;310;1449;254
896;22288;23184;53.265;0.033;252;280;1214;234
879;22240;23119;55.662;0.0327;228;254;1262;218
856;22266;23122;57.727;0.0344;240;237;1373;214
838;22268;23106;59.873;0.0293166666666667;215;221;1119;204
818;22288;23106;62.109;0.0306666666666667;173;209;1283;175
789;22266;23055;64.171;0.0315833333333333;150;188;1403;154
758;22266;23024;66.342;0.0320666666666667;155;158;1477;134
732;22346;23078;68.182;0.0231333333333333;135;140;997;116
694;22314;23008;70.183;0.02585;136;201;1119;95
665;22314;22979;71.923;0.0184166666666667;94;96;824;91
634;22336;22970;73.638;0.0157333333333333;51;101;719;73
605;22370;22975;75.272;0.0167333333333333;116;76;732;80
563;22436;22999;77.076;0.0147333333333333;54;50;740;40
525;22428;22953;78.712;0.012;50;40;599;31
493;22446;22939;80.238;0.0063;30;32;287;29
450;22458;22908;81.755;0.00681666666666667;26;24;337;22
423;22492;22915;83.25;0.00423333333333333;18;20;184;32
371;22492;22863;84.59;0.00555;32;12;269;20
336;22514;22850;85.757;0.003;22;14;137;7
307;22518;22825;86.863;0.00196666666666667;20;9;82;7
282;22518;22800;87.823;0.00106666666666667;6;5;49;4
252;22522;22774;88.772;0.00115;8;3;54;4
231;22502;22733;89.661;0.000683333333333333;3;4;31;3
213;22502;22715;90.488;0.000566666666666667;2;2;28;2
197;22516;22713;91.309;0.000516666666666667;3;1;26;1
183;22520;22703;92.064;0.000366666666666667;1;1;19;1
161;22548;22709;92.814;0.000483333333333333;2;1;26;0
142;22548;22690;93.54;0.000266666666666667;0;1;15;0
125;22548;22673;94.204;0.00025;1;0;13;1
115;22558;22673;94.858;0.000233333333333333;1;1;12;0
105;22558;22663;95.485;0.000266666666666667;1;0;15;0
91;22558;22649;96.072;0.0002;1;0;11;0
79;22558;22637;96.622;0.0002;0;0;12;0
68;22558;22626;97.16;0.00015;1;0;8;0
56;22558;22614;97.673;0.000133333333333333;0;0;8;0
48;22558;22606;98.175;0.000116666666666667;0;0;7;0
43;22540;22583;98.654;0.0000833333333333333;0;0;5;0
41;22540;22581;99.131;0.0001;1;0;5;0
37;22540;22577;99.605;0.0000833333333333333;0;0;5;0
34;22540;22574;100.066;0.0000666666666666667;0;0;4;0
30;22540;22570;100.525;0.0000666666666666667;0;0;4;0
28;22570;22598;100.972;0.0000833333333333333;0;1;4;0
23;22570;22593;101.413;0.00005;0;0;3;0
21;22570;22591;101.836;0.0000666666666666667;0;0;4;0
17;22570;22587;102.254;0.0000666666666666667;0;0;4;0
17;22570;22587;102.669;0.00005;0;0;3;0
16;22570;22586;103.08;0.00005;0;0;3;0
15;22570;22585;103.495;0.00005;0;0;3;0
14;22586;22600;103.902;0.00005;0;0;2;1
14;22586;22600;104.309;0.0001;0;1;5;0
14;22586;22600;104.733;0.00005;0;0;3;0
13;22586;22599;105.148;0.00005;0;0;3;0
12;22586;22598;105.552;0.00005;0;0;2;1
12;22586;22598;105.966;0.00005;0;0;3;0
12;22586;22598;106.37;0.0000333333333333333;0;0;2;0
12;22586;22598;106.78;0.0000333333333333333;0;0;2;0
11;22586;22597;107.191;0.0000666666666666667;0;0;4;0
10;22586;22596;107.588;0.00005;0;0;2;1
10;22586;22596;107.995;0.00005;0;0;3;0
10;22586;22596;108.391;0.00005;0;0;3;0
9;22586;22595;108.786;0.00005;0;0;3;0
9;22586;22595;109.179;0.00005;0;0;3;0
9;22586;22595;109.576;0.00005;0;0;3;0
9;22586;22595;109.968;0.00005;0;0;3;0
8;22586;22594;110.368;0.00005;0;0;3;0
8;22586;22594;110.764;0.00005;0;0;3;0
7;22586;22593;111.169;0.0000333333333333333;0;0;2;0
7;22586;22593;111.557;0.0000333333333333333;0;0;2;0
7;22586;22593;111.947;0.0000333333333333333;0;0;2;0
7;22586;22593;112.338;0.00005;0;0;2;1
5;22586;22591;112.731;0.00005;0;0;3;0
5;22586;22591;113.116;0.00005;0;0;3;0
5;22586;22591;113.499;0.0000333333333333333;0;0;2;0
5;22586;22591;113.882;0.0000333333333333333;0;0;2;0
4;22586;22590;114.276;0.00005;0;0;3;0
4;22586;22590;114.655;0.0000333333333333333;0;0;2;0
3;22586;22589;115.045;0.00005;0;0;3;0
3;22586;22589;115.429;0.0000333333333333333;0;0;2;0
3;22586;22589;115.812;0.0000333333333333333;0;0;2;0
3;22586;22589;116.193;0.0000333333333333333;0;0;2;0
3;22586;22589;116.574;0.0000333333333333333;0;0;2;0
3;22586;22589;116.956;0.0000333333333333333;0;0;2;0
3;22586;22589;117.343;0.0000333333333333333;0;0;2;0
3;22586;22589;117.726;0.0000666666666666667;0;0;4;0
3;22586;22589;118.105;0.00005;0;0;3;0
3;22586;22589;118.482;0.0000333333333333333;0;0;2;0
3;22586;22589;118.861;0.0000333333333333333;0;0;2;0
3;22586;22589;119.242;0.0000333333333333333;0;0;2;0
3;22586;22589;119.624;0.0000333333333333333;0;0;2;0
3;22586;22589;120.006;0.0000333333333333333;0;0;2;0
3;22586;22589;120.391;0.00005;0;1;2;0
3;22586;22589;120.776;0.0000333333333333333;0;0;2;0
3;22586;22589;121.157;0.0000333333333333333;0;0;2;0
3;22586;22589;121.537;0.00005;0;0;3;0
2;22586;22588;121.923;0.0000333333333333333;0;0;2;0
2;22586;22588;122.298;0.0000333333333333333;0;0;2;0
2;22586;22588;122.674;0.0000333333333333333;0;0;2;0
2;22586;22588;123.051;0.0000333333333333333;0;0;2;0
2;22586;22588;123.434;0.0000333333333333333;0;0;2;0
2;22586;22588;123.816;0.00005;0;0;3;0
2;22586;22588;124.206;0.0000333333333333333;0;0;2;0
1000;21958;22958;0.115;0.0389166666666667;1668;554;86;27
1000;21944;22944;3.839;0.0188833333333333;89;406;143;495
1000;21954;22954;7.081;0.0170833333333333;44;395;179;407
1000;21954;22954;10.263;0.0172333333333333;40;408;179;407
1000;21938;22938;13.321;0.0192833333333333;54;411;239;453
1000;21910;22910;16.337;0.0186166666666667;46;424;243;404
1000;21908;22908;19.409;0.0181;50;425;185;426
994;21934;22928;22.317;0.0241666666666667;51;416;605;378
989;21970;22959;24.796;0.0197;63;381;369;369
983;21970;22953;27.173;0.02045;71;382;407;367
978;22000;22978;29.576;0.0205;80;389;393;368
975;21962;22937;31.998;0.0207166666666667;124;366;390;363
967;21964;22931;34.463;0.0253333333333333;123;357;699;341
961;22026;22987;36.849;0.0265833333333333;192;358;722;323
954;22026;22980;39.117;0.02735;144;376;803;318
945;22018;22963;41.483;0.0276666666666667;172;339;805;344
937;22018;22955;43.874;0.0274166666666667;166;338;811;330
925;22026;22951;46.479;0.0287;153;360;866;343
913;22024;22937;49.056;0.0390333333333333;173;323;1554;292
896;22024;22920;51.466;0.0324;206;335;1064;339
878;22008;22886;53.714;0.0315166666666667;163;280;1203;245
869;22000;22869;56.16;0.0307;161;258;1168;255
842;22024;22866;58.542;0.0363666666666667;162;242;1573;205
818;22154;22972;60.868;0.0301;177;225;1206;198
798;22136;22934;63.118;0.0311333333333333;127;195;1371;175
789;22114;22903;65.327;0.0179;105;194;604;171
750;22114;22864;67.528;0.0298;138;165;1345;140
727;22138;22865;69.651;0.0187666666666667;90;185;713;138
695;22128;22823;71.772;0.0215833333333333;75;137;968;115
667;22134;22801;73.614;0.0183833333333333;76;125;802;100
630;22142;22772;75.412;0.0232833333333333;97;106;1116;78
599;22142;22741;77.115;0.0119666666666667;62;96;474;86
563;22146;22709;78.864;0.01615;56;79;780;54
525;22146;22671;80.41;0.0149166666666667;63;73;695;64
477;22092;22569;81.844;0.0130833333333333;33;34;690;28
432;22162;22594;83.215;0.00706666666666667;32;26;339;27
390;22162;22552;84.413;0.00746666666666667;41;17;368;22
342;22162;22504;85.582;0.0059;32;16;300;6
313;22162;22475;86.664;0.00243333333333333;16;7;119;4
290;22208;22498;87.679;0.00123333333333333;9;6;55;4
270;22228;22498;88.616;0.00163333333333333;14;5;61;18
249;22228;22477;89.588;0.00148333333333333;12;21;52;4
234;22244;22478;90.483;0.0008;5;2;39;2
215;22274;22489;91.363;0.000633333333333333;4;2;31;1
199;22274;22473;92.178;0.00055;4;1;27;1
183;22270;22453;92.962;0.000533333333333333;3;2;26;1
170;22270;22440;93.745;0.000433333333333333;2;1;22;1
158;22308;22466;94.488;0.000283333333333333;1;1;14;1
135;22316;22451;95.159;0.000466666666666667;2;0;25;1
116;22316;22432;95.823;0.000283333333333333;0;1;15;1
104;22316;22420;96.453;0.0004;2;0;22;0
86;22316;22402;97.066;0.0002;0;0;12;0
75;22316;22391;97.619;0.00015;0;1;8;0
71;22316;22387;98.155;0.0001;0;0;6;0
66;22316;22382;98.698;0.000116666666666667;0;0;6;1
56;22316;22372;99.236;0.000133333333333333;0;0;8;0
50;22316;22366;99.741;0.0001;0;0;6;0
47;22306;22353;100.23;0.0000833333333333333;0;0;5;0
43;22330;22373;100.731;0.000116666666666667;0;0;7;0
41;22330;22371;101.201;0.0000833333333333333;0;0;5;0
38;22330;22368;101.674;0.000133333333333333;0;0;8;0
33;22330;22363;102.136;0.0000833333333333333;0;0;5;0
30;22330;22360;102.597;0.0000833333333333333;1;0;4;0
28;22330;22358;103.048;0.0000833333333333333;0;1;4;0
27;22304;22331;103.495;0.0000666666666666667;0;0;4;0
26;22304;22330;103.935;0.0000833333333333333;0;1;4;0
26;22304;22330;104.379;0.00005;0;0;3;0
26;22304;22330;104.827;0.00005;0;0;3;0
25;22304;22329;105.261;0.0001;0;0;6;0
24;22304;22328;105.704;0.0000666666666666667;0;0;4;0
20;22304;22324;106.134;0.0000666666666666667;0;0;4;0
18;22304;22322;106.564;0.0000666666666666667;0;0;4;0
17;22304;22321;106.985;0.00005;0;0;3;0
17;22304;22321;107.404;0.0000666666666666667;1;0;3;0
15;22304;22319;107.821;0.0000833333333333333;0;0;5;0
14;22304;22318;108.235;0.0000666666666666667;1;0;3;0
14;22304;22318;108.663;0.0000833333333333333;0;0;5;0
14;22304;22318;109.081;0.00005;0;0;3;0
14;22304;22318;109.496;0.00005;0;0;3;0
14;22304;22318;109.909;0.00005;0;0;3;0
13;22304;22317;110.321;0.00005;0;0;3;0
11;22304;22315;110.747;0.0000666666666666667;0;0;4;0
10;22304;22314;111.16;0.0000333333333333333;0;0;2;0
8;22304;22312;111.567;0.0000666666666666667;0;0;3;1
8;22304;22312;111.973;0.00005;1;0;2;0
6;22304;22310;112.383;0.0000666666666666667;0;0;3;1
6;22304;22310;112.783;0.0000333333333333333;0;0;2;0
6;22304;22310;113.183;0.00005;0;0;2;1
5;22304;22309;113.588;0.00005;0;0;3;0
4;22304;22308;113.988;0.0000333333333333333;0;0;2;0
4;22304;22308;114.394;0.0000333333333333333;0;0;2;0
4;22304;22308;114.794;0.0000333333333333333;0;0;2;0
4;22304;22308;115.189;0.0000333333333333333;0;0;2;0
4;22304;22308;115.591;0.00005;1;0;2;0
4;22304;22308;115.99;0.0000333333333333333;0;0;2;0
4;22304;22308;116.39;0.0000666666666666667;0;0;3;1
3;22304;22307;116.788;0.00005;0;0;3;0
3;22304;22307;117.18;0.0000333333333333333;0;0;2;0
3;22304;22307;117.578;0.0000333333333333333;0;0;2;0
3;22304;22307;117.97;0.0000333333333333333;0;0;2;0
3;22304;22307;118.357;0.00005;0;0;3;0
2;22304;22306;118.757;0.00005;0;0;3;0
2;22304;22306;119.159;0.0000333333333333333;0;0;2;0
2;22304;22306;119.546;0.00005;1;0;2;0
2;22304;22306;119.932;0.0000333333333333333;0;0;2;0
2;22304;22306;120.32;0.0000333333333333333;0;0;2;0
2;22304;22306;120.709;0.0000333333333333333;0;0;2;0
1;22304;22305;121.092;0.0000333333333333333;0;0;2;0
1;22304;22305;121.474;0.0000333333333333333;0;0;2;0
1;22304;22305;121.856;0.0000333333333333333;0;0;2;0
1;22304;22305;122.244;0.0000666666666666667;0;0;4;0
1;22304;22305;122.625;0.0000666666666666667;0;0;4;0
1;22304;22305;123.011;0.0000333333333333333;0;0;2;0
1;22304;22305;123.401;0.0000333333333333333;0;0;2;0
1;22304;22305;123.783;0.0000333333333333333;0;0;2;0
1;22304;22305;124.17;0.0000666666666666667;0;0;4;0
1;22304;22305;124.558;0.0000333333333333333;0;0;2;0
1;22304;22305;124.942;0.0000333333333333333;0;0;2;0
1;22304;22305;125.331;0.0000166666666666667;0;0;1;0
1;22304;22305;125.718;0.0000333333333333333;0;0;2;0
1000;22270;23270;0.118;0.0437833333333333;1951;552;97;27
1000;22244;23244;3.549;0.0170833333333333;14;419;68;524
1000;22328;23328;7.022;0.0158833333333333;26;420;78;429
1000;22386;23386;10.565;0.016;15;434;81;430
1000;22386;23386;13.938;0.0161666666666667;13;432;89;436
1000;22394;23394;17.244;0.01965;29;444;207;499
1000;22300;23300;20.395;0.0159333333333333;22;418;87;429
1000;22386;23386;23.664;0.0185;35;486;110;479
1000;22426;23426;27.032;0.0168;41;429;125;413
999;22438;23437;30.239;0.02025;38;461;293;423
995;22438;23433;33.527;0.02;39;411;347;403
991;22480;23471;36.531;0.0227666666666667;33;412;336;585
987;22572;23559;39.363;0.02125;70;445;371;389
980;22538;23518;42.314;0.0224166666666667;59;389;519;378
973;22538;23511;45.093;0.02445;78;412;560;417
961;22574;23535;47.446;0.0227333333333333;63;398;532;371
954;22590;23544;49.99;0.0225333333333333;84;369;538;361
949;22616;23565;52.429;0.0233666666666667;88;363;617;334
934;22616;23550;54.705;0.0248166666666667;82;349;732;326
919;22620;23539;57.191;0.0309666666666667;130;382;1027;319
901;22582;23483;59.758;0.0265166666666667;105;314;877;295
881;22564;23445;62.113;0.0270333333333333;102;289;968;263
855;22564;23419;64.412;0.0307666666666667;89;269;1238;250
831;22572;23403;66.486;0.0268833333333333;98;248;1037;230
804;22652;23456;68.467;0.0291833333333333;110;218;1226;197
782;22650;23432;70.676;0.0314666666666667;115;192;1398;183
749;22650;23399;72.567;0.0257;82;170;1127;163
725;22680;23405;74.688;0.0257833333333333;122;148;1150;127
695;22682;23377;76.632;0.0244166666666667;112;133;1107;113
651;22720;23371;78.63;0.0246166666666667;84;102;1210;81
613;22720;23333;80.619;0.0193;65;86;930;77
571;22720;23291;82.421;0.0147333333333333;64;64;701;55
534;22726;23260;84.219;0.0120666666666667;53;53;581;37
503;22740;23243;85.935;0.00806666666666667;46;70;338;30
465;22790;23255;87.498;0.00785;44;31;365;31
431;22790;23221;89.169;0.00618333333333333;29;51;258;33
396;22872;23268;90.624;0.00541666666666667;48;21;229;27
355;22872;23227;91.984;0.00511666666666667;24;13;260;10
319;22902;23221;93.306;0.0037;20;9;187;6
291;22886;23177;94.517;0.00228333333333333;24;12;93;8
274;22858;23132;95.659;0.00125;11;8;51;5
246;22888;23134;96.831;0.00123333333333333;9;4;58;3
225;22882;23107;97.879;0.00123333333333333;11;3;57;3
206;22882;23088;98.835;0.00075;5;2;36;2
182;22896;23078;99.741;0.000566666666666667;3;2;28;1
167;22882;23049;100.578;0.0004;2;2;19;1
152;22882;23034;101.395;0.000466666666666667;3;1;23;1
140;22874;23014;102.119;0.000333333333333333;2;1;17;0
131;22874;23005;102.809;0.000283333333333333;2;1;13;1
121;22874;22995;103.469;0.000233333333333333;1;0;13;0
105;22874;22979;104.121;0.000233333333333333;1;0;12;1
89;22874;22963;104.719;0.000216666666666667;1;0;12;0
80;22896;22976;105.274;0.000233333333333333;2;0;11;1
76;22896;22972;105.819;0.000116666666666667;0;1;6;0
70;22896;22966;106.358;0.000233333333333333;0;0;14;0
63;22896;22959;106.876;0.000133333333333333;0;0;8;0
58;22896;22954;107.386;0.000133333333333333;1;0;7;0
53;22896;22949;107.866;0.00015;1;0;8;0
44;22896;22940;108.348;0.0001;0;0;6;0
40;22896;22936;108.801;0.0000833333333333333;0;0;5;0
38;22896;22934;109.258;0.0000666666666666667;0;0;4;0
36;22896;22932;109.703;0.000133333333333333;0;0;8;0
32;22896;22928;110.141;0.0000833333333333333;0;0;5;0
30;22892;22922;110.573;0.0000833333333333333;0;0;5;0
29;22892;22921;110.991;0.0001;0;0;5;1
27;22892;22919;111.405;0.0000666666666666667;0;0;4;0
24;22892;22916;111.818;0.0001;0;0;6;0
21;22892;22913;112.212;0.00005;0;0;3;0
19;22892;22911;112.618;0.0000666666666666667;0;0;4;0
17;22892;22909;113.014;0.00005;0;0;3;0
16;22892;22908;113.402;0.00005;0;0;3;0
16;22892;22908;113.784;0.00005;0;0;3;0
15;22892;22907;114.168;0.0000666666666666667;0;0;3;1
14;22892;22906;114.551;0.00005;0;0;3;0
14;22892;22906;114.93;0.00005;0;0;3;0
12;22892;22904;115.304;0.00005;0;0;3;0
12;22892;22904;115.684;0.0000333333333333333;0;0;2;0
10;22892;22902;116.055;0.00005;0;0;3;0
9;22892;22901;116.437;0.00005;0;0;3;0
9;22892;22901;116.813;0.0000333333333333333;0;0;2;0
9;22892;22901;117.186;0.0000666666666666667;1;0;3;0
8;22892;22900;117.564;0.0000833333333333333;0;0;5;0
8;22924;22932;117.933;0.0000333333333333333;0;0;2;0
7;22924;22931;118.303;0.00005;0;0;3;0
7;22924;22931;118.661;0.00005;0;0;2;1
7;22924;22931;119.022;0.00005;0;0;3;0
6;22924;22930;119.385;0.00005;0;0;3;0
4;22924;22928;119.743;0.00005;0;0;3;0
4;22924;22928;120.1;0.00005;0;0;2;1
4;22924;22928;120.451;0.00005;0;0;3;0
4;22924;22928;120.811;0.0000666666666666667;0;0;4;0
4;22924;22928;121.169;0.00005;0;0;3;0
4;22924;22928;121.528;0.00005;0;0;3;0
4;22924;22928;121.885;0.0000333333333333333;0;0;2;0
4;22924;22928;122.239;0.00005;0;0;3;0
4;22924;22928;122.59;0.0000333333333333333;0;0;2;0
4;22924;22928;122.941;0.0000333333333333333;0;0;2;0
4;22924;22928;123.299;0.00005;0;0;2;1
4;22924;22928;123.656;0.00005;0;0;3;0
4;22924;22928;124.009;0.0000333333333333333;0;0;2;0
3;22924;22927;124.366;0.00005;0;0;3;0
3;22924;22927;124.718;0.0000333333333333333;0;0;2;0
3;22924;22927;125.078;0.0000666666666666667;0;0;4;0
3;22924;22927;125.432;0.0000666666666666667;0;0;4;0
3;22924;22927;125.793;0.0000333333333333333;0;0;2;0
3;22924;22927;126.141;0.0000333333333333333;0;0;2;0
3;22924;22927;126.497;0.0000333333333333333;0;0;2;0
3;22924;22927;126.854;0.00005;0;0;2;1
2;22924;22926;127.206;0.00005;0;0;3;0
2;22924;22926;127.555;0.0000666666666666667;0;0;4;0
2;22924;22926;127.907;0.00005;0;0;3;0
2;22924;22926;128.252;0.0000333333333333333;0;0;2;0
2;22924;22926;128.606;0.0000666666666666667;0;0;4;0
2;22924;22926;128.956;0.0000333333333333333;0;0;2;0
2;22924;22926;129.309;0.0000333333333333333;0;0;2;0
2;22924;22926;129.657;0.0000666666666666667;0;0;4;0
2;22924;22926;130.004;0.0000333333333333333;0;0;2;0
1;22924;22925;130.352;0.00005;0;0;3;0
1;22924;22925;130.704;0.0000333333333333333;0;0;2;0
1;22924;22925;131.05;0.0000333333333333333;0;0;2;0
1000;22192;23192;0.109;0.0378333333333333;1612;567;72;19
1000;22192;23192;3.554;0.0154166666666667;9;402;73;441
1000;22240;23240;7.002;0.0156833333333333;17;419;82;423
1000;22254;23254;10.469;0.01585;18;429;82;422
1000;22346;23346;14.188;0.0201666666666667;103;407;314;386
994;22364;23358;17.253;0.0261666666666667;60;418;695;397
989;22364;23353;20.402;0.0184333333333333;55;387;291;373
984;22396;23380;23.585;0.0207666666666667;86;384;390;386
978;22372;23350;26.428;0.0211166666666667;67;402;438;360
971;22372;23343;29.113;0.0226;66;397;485;408
964;22428;23392;31.595;0.02405;92;378;620;353
959;22412;23371;34.048;0.0237666666666667;120;369;590;347
952;22412;23364;36.378;0.02305;98;362;580;343
944;22462;23406;38.626;0.02775;133;340;869;323
935;22498;23433;41.065;0.0258166666666667;132;332;783;302
923;22530;23453;43.576;0.0271;167;342;828;289
916;22456;23372;46.008;0.0237833333333333;179;334;608;306
903;22456;23359;48.434;0.0257333333333333;164;323;787;270
881;22434;23315;50.625;0.0309166666666667;213;304;1089;249
866;22434;23300;52.806;0.02885;163;269;1064;235
852;22452;23304;54.927;0.0312666666666667;189;278;1170;239
828;22452;23280;56.991;0.0268166666666667;129;282;972;226
799;22454;23253;58.976;0.0313666666666667;137;210;1357;178
777;22490;23267;61.01;0.0312666666666667;177;199;1334;166
756;22490;23246;63.129;0.027;138;182;1142;158
740;22522;23262;65.101;0.0254666666666667;132;169;1069;158
714;22500;23214;67.072;0.02875;161;156;1284;124
678;22500;23178;68.861;0.0246666666666667;121;122;1135;102
651;22552;23203;70.641;0.0224166666666667;119;111;1030;85
627;22552;23179;72.399;0.0152;90;103;639;80
591;22596;23187;74.008;0.0166166666666667;82;92;760;63
550;22596;23146;75.579;0.0173666666666667;71;61;863;47
523;22606;23129;77.106;0.0101833333333333;71;51;442;47
485;22604;23089;78.522;0.0103333333333333;52;42;497;29
453;22580;23033;79.99;0.00833333333333333;54;31;374;41
410;22568;22978;81.395;0.00693333333333333;40;23;337;16
372;22540;22912;82.798;0.00443333333333333;36;37;179;14
321;22540;22861;83.978;0.00625;23;13;330;9
293;22526;22819;85.063;0.00273333333333333;14;8;135;7
269;22528;22797;86.121;0.00213333333333333;17;6;98;7
248;22528;22776;87.129;0.00228333333333333;27;15;83;12
229;22554;22783;88.032;0.000966666666666667;6;4;45;3
209;22544;22753;88.858;0.00151666666666667;14;26;49;2
190;22544;22734;89.646;0.00105;9;2;49;3
179;22580;22759;90.422;0.000533333333333333;3;2;26;1
166;22580;22746;91.165;0.000533333333333333;3;1;28;0
150;22580;22730;91.888;0.000416666666666667;3;1;21;0
133;22580;22713;92.577;0.00035;3;0;18;0
123;22600;22723;93.243;0.0003;2;0;16;0
115;22600;22715;93.896;0.000266666666666667;2;0;14;0
102;22600;22702;94.522;0.00025;2;0;13;0
88;22600;22688;95.104;0.000233333333333333;1;1;12;0
80;22620;22700;95.695;0.000433333333333333;3;1;21;1
73;22620;22693;96.265;0.0002;1;1;9;1
67;22620;22687;96.805;0.000166666666666667;1;0;9;0
61;22620;22681;97.337;0.000166666666666667;1;1;8;0
54;22630;22684;97.861;0.0002;1;0;11;0
49;22630;22679;98.381;0.00015;0;1;8;0
44;22586;22630;98.881;0.0001;0;0;5;1
42;22586;22628;99.363;0.0001;0;1;5;0
37;22586;22623;99.848;0.0000666666666666667;0;0;4;0
31;22578;22609;100.314;0.000166666666666667;1;0;8;1
27;22578;22605;100.784;0.0001;1;0;5;0
23;22578;22601;101.225;0.0000833333333333333;0;0;5;0
21;22578;22599;101.656;0.0000666666666666667;0;0;3;1
20;22578;22598;102.089;0.0000666666666666667;0;0;4;0
18;22578;22596;102.521;0.0000666666666666667;0;0;4;0
18;22578;22596;102.945;0.0000666666666666667;0;0;4;0
16;22578;22594;103.372;0.0000666666666666667;0;0;4;0
15;22578;22593;103.796;0.00005;0;0;3;0
14;22578;22592;104.213;0.0000666666666666667;0;1;3;0
13;22578;22591;104.634;0.00005;0;0;3;0
13;22578;22591;105.046;0.00005;0;0;3;0
13;22578;22591;105.462;0.0000333333333333333;0;0;2;0
11;22578;22589;105.872;0.0001;0;1;5;0
11;22578;22589;106.29;0.0000333333333333333;0;0;2;0
9;22578;22587;106.703;0.00005;0;0;3;0
9;22578;22587;107.106;0.00005;1;0;2;0
9;22590;22599;107.517;0.0000666666666666667;0;0;4;0
7;22590;22597;107.918;0.00005;0;0;3;0
7;22590;22597;108.317;0.0000333333333333333;0;0;2;0
7;22590;22597;108.722;0.0000666666666666667;0;0;4;0
7;22590;22597;109.124;0.00005;0;0;3;0
6;22590;22596;109.54;0.0000333333333333333;0;0;2;0
5;22590;22595;109.947;0.00005;0;0;3;0
5;22590;22595;110.34;0.00005;1;0;2;0
4;22590;22594;110.736;0.00005;0;0;2;1
4;22590;22594;111.137;0.0000333333333333333;0;0;2;0
4;22590;22594;111.531;0.0000333333333333333;0;0;2;0
4;22590;22594;111.926;0.0000333333333333333;0;0;2;0
4;22590;22594;112.328;0.0000333333333333333;0;0;2;0
3;22590;22593;112.719;0.0000333333333333333;0;0;2;0
3;22590;22593;113.113;0.0000333333333333333;0;0;2;0
3;22590;22593;113.503;0.0000333333333333333;0;0;2;0
3;22590;22593;113.894;0.0000333333333333333;0;0;2;0
3;22590;22593;114.282;0.0000333333333333333;0;0;2;0
3;22590;22593;114.677;0.0000333333333333333;0;0;2;0
3;22590;22593;115.068;0.0000333333333333333;0;0;2;0
3;22590;22593;115.465;0.0000666666666666667;0;0;4;0
3;22590;22593;115.855;0.0000333333333333333;0;0;2;0
2;22590;22592;116.242;0.00005;0;0;3;0
2;22590;22592;116.639;0.0000333333333333333;0;0;2;0
1;22590;22591;117.026;0.0000333333333333333;0;0;2;0
1;22590;22591;117.419;0.0000333333333333333;0;0;2;0
1;22590;22591;117.802;0.0000333333333333333;0;0;2;0
1;22590;22591;118.188;0.0000333333333333333;0;0;2;0
1;22590;22591;118.572;0.0000333333333333333;0;0;2;0
1;22590;22591;118.96;0.00005;0;0;2;1
1;22590;22591;119.344;0.0000333333333333333;0;0;2;0
1;22590;22591;119.733;0.0000333333333333333;0;0;2;0
1;22590;22591;120.128;0.0000166666666666667;0;0;1;0
1;22590;22591;120.516;0.00005;0;0;3;0
1;22590;22591;120.906;0.0000333333333333333;0;0;2;0
1;22590;22591;121.295;0.0000333333333333333;0;0;2;0
1;22590;22591;121.689;0.0000333333333333333;0;0;2;0
1;22590;22591;122.083;0.0000333333333333333;0;0;2;0
1;22590;22591;122.477;0.0000333333333333333;0;0;2;0
1;22590;22591;122.862;0.0000333333333333333;0;0;2;0
1;22590;22591;123.253;0.0000333333333333333;0;0;2;0
1;22590;22591;123.641;0.0000666666666666667;0;0;4;0
1000;12572;13572;0.083;0.0194333333333333;695;364;90;17
1000;12662;13662;3.055;0.00643333333333333;24;91;78;193
1000;12670;13670;6.079;0.00456666666666667;22;89;81;82
1000;12670;13670;8.941;0.00423333333333333;10;95;66;83
998;12676;13674;11.718;0.0061;14;86;186;80
995;12676;13671;14.451;0.00475;17;104;85;79
991;12718;13709;17.135;0.0046;18;82;100;76
988;12728;13716;19.706;0.00526666666666667;25;81;134;76
983;12728;13711;22.267;0.00656666666666667;25;86;171;112
980;12752;13732;24.699;0.00613333333333333;21;104;110;133
974;12776;13750;27.228;0.00513333333333333;24;76;133;75
966;12762;13728;29.55;0.00615;32;88;147;102
962;12762;13724;31.759;0.00476666666666667;23;79;112;72
954;12766;13720;33.887;0.00536666666666667;21;77;157;67
944;12788;13732;35.868;0.00753333333333333;37;69;218;128
931;12788;13719;37.752;0.0068;51;76;208;73
920;12760;13680;39.676;0.00525;28;64;154;69
905;12758;13663;41.519;0.00473333333333333;36;61;123;64
885;12818;13703;43.304;0.00575;30;54;212;49
869;12818;13687;45.109;0.00518333333333333;27;54;183;47
848;12812;13660;46.827;0.00843333333333333;45;54;299;108
831;12812;13643;48.533;0.00461666666666667;24;46;167;40
805;12830;13635;50.017;0.00521666666666667;35;58;184;36
772;12886;13658;51.43;0.00483333333333333;24;58;174;34
744;12816;13560;52.775;0.0055;25;39;225;41
714;12816;13530;54.092;0.00408333333333333;18;29;170;28
689;12772;13461;55.446;0.00415;50;50;126;23
648;12772;13420;56.768;0.00338333333333333;16;25;144;18
617;12800;13417;57.995;0.00315;14;19;140;16
575;12800;13375;59.217;0.00281666666666667;11;16;128;14
535;12800;13335;60.336;0.00375;13;11;192;9
497;12800;13297;61.425;0.00303333333333333;9;18;143;12
464;12800;13264;62.514;0.00196666666666667;15;10;82;11
433;12806;13239;63.506;0.00171666666666667;13;12;69;9
394;12836;13230;64.49;0.00228333333333333;51;8;70;8
359;12836;13195;65.35;0.00138333333333333;4;4;72;3
322;12846;13168;66.234;0.00095;7;3;45;2
291;12854;13145;67.021;0.0006;4;1;30;1
261;12854;13115;67.785;0.00055;2;1;29;1
237;12854;13091;68.498;0.000433333333333333;2;1;23;0
212;12870;13082;69.17;0.000416666666666667;2;1;22;0
191;12870;13061;69.801;0.000316666666666667;1;1;17;0
174;12880;13054;70.428;0.000233333333333333;1;0;13;0
155;12880;13035;71.044;0.0003;2;1;15;0
139;12880;13019;71.593;0.0002;0;0;12;0
125;12864;12989;72.2;0.000183333333333333;1;0;10;0
113;12840;12953;72.748;0.000166666666666667;0;1;9;0
102;12840;12942;73.249;0.000166666666666667;1;0;9;0
98;12890;12988;73.733;0.000133333333333333;1;0;7;0
91;12892;12983;74.202;0.000133333333333333;1;0;7;0
82;12892;12974;74.67;0.0001;0;0;6;0
76;12892;12968;75.137;0.000116666666666667;0;0;6;1
73;12892;12965;75.59;0.0000666666666666667;0;0;4;0
67;12886;12953;76.03;0.000133333333333333;0;0;8;0
58;12886;12944;76.474;0.0000833333333333333;0;0;5;0
54;12884;12938;76.919;0.0000666666666666667;0;0;4;0
51;12868;12919;77.34;0.00005;0;0;3;0
48;12868;12916;77.764;0.0000833333333333333;0;1;4;0
43;12866;12909;78.175;0.0000666666666666667;0;0;4;0
41;12866;12907;78.576;0.0000833333333333333;0;0;5;0
37;12866;12903;78.992;0.00005;0;0;3;0
37;12866;12903;79.381;0.0000666666666666667;0;0;4;0
33;12866;12899;79.777;0.0000666666666666667;0;0;4;0
32;12874;12906;80.163;0.00005;0;0;3;0
30;12874;12904;80.561;0.00005;0;0;3;0
26;12874;12900;80.956;0.00005;0;0;3;0
25;12874;12899;81.333;0.0000666666666666667;0;0;4;0
23;12878;12901;81.708;0.00005;1;0;2;0
21;12878;12899;82.081;0.00005;0;0;3;0
19;12888;12907;82.448;0.00005;1;0;2;0
17;12888;12905;82.822;0.0000333333333333333;0;0;2;0
15;12888;12903;83.183;0.0000333333333333333;0;0;2;0
10;12888;12898;83.547;0.0000333333333333333;0;0;2;0
9;12888;12897;83.903;0.0000333333333333333;0;0;2;0
8;12888;12896;84.258;0.0000333333333333333;0;0;2;0
8;12888;12896;84.609;0.0000333333333333333;0;0;2;0
8;12888;12896;84.962;0.00005;0;0;3;0
8;12884;12892;85.322;0.0000333333333333333;0;0;2;0
7;12884;12891;85.672;0.0000333333333333333;0;0;2;0
7;12884;12891;86.028;0.0000333333333333333;0;0;2;0
7;12884;12891;86.387;0.0000333333333333333;0;0;1;1
6;12884;12890;86.74;0.00005;0;0;3;0
6;12884;12890;87.09;0.0000333333333333333;0;0;2;0
5;12884;12889;87.438;0.0000666666666666667;0;0;4;0
5;12884;12889;87.795;0.0000333333333333333;0;0;1;1
5;12884;12889;88.145;0.0000333333333333333;0;0;1;1
5;12884;12889;88.495;0.0000333333333333333;0;0;2;0
5;12884;12889;88.84;0.0000166666666666667;0;0;1;0
4;12884;12888;89.19;0.0000166666666666667;0;0;1;0
4;12884;12888;89.541;0.0000333333333333333;0;0;2;0
4;12884;12888;89.891;0.0000166666666666667;0;0;1;0
4;12884;12888;90.239;0.0000333333333333333;0;0;2;0
4;12884;12888;90.593;0.0000166666666666667;0;0;1;0
4;12884;12888;90.94;0.0000166666666666667;0;0;1;0
4;12884;12888;91.287;0.0000166666666666667;0;0;1;0
4;12884;12888;91.634;0.0000166666666666667;0;0;1;0
4;12884;12888;91.985;0.00005;0;0;2;1
4;12884;12888;92.338;0.0000333333333333333;0;0;1;1
4;12884;12888;92.686;0.0000166666666666667;0;0;1;0
4;12884;12888;93.035;0.0000166666666666667;0;0;1;0
3;12884;12887;93.389;0.0000333333333333333;0;0;2;0
3;12884;12887;93.737;0.0000333333333333333;0;0;1;1
3;12884;12887;94.082;0.0000166666666666667;0;0;1;0
3;12884;12887;94.436;0.0000166666666666667;0;0;1;0
3;12884;12887;94.785;0.0000333333333333333;0;0;2;0
3;12884;12887;95.134;0.0000166666666666667;0;0;1;0
3;12884;12887;95.48;0.0000166666666666667;0;0;1;0
2;12884;12886;95.831;0.0000333333333333333;0;0;2;0
2;12884;12886;96.176;0.0000166666666666667;0;0;1;0
2;12884;12886;96.531;0.0000166666666666667;0;0;1;0
2;12884;12886;96.877;0.00005;0;0;3;0
1;12884;12885;97.222;0.0000166666666666667;0;0;1;0
1;12884;12885;97.566;0.0000333333333333333;0;0;2;0
1;12884;12885;97.919;0.0000333333333333333;0;0;2;0
1;12884;12885;98.265;0.0000333333333333333;0;0;2;0
1;12884;12885;98.613;0.00005;0;0;3;0
1;12884;12885;98.964;0.0000166666666666667;0;0;1;0
1;12884;12885;99.312;0.0000166666666666667;0;0;1;0
1;12884;12885;99.662;0.00005;0;0;3;0
1;12884;12885;100.005;0.0000333333333333333;0;0;2;0
1000;12638;13638;0.087;0.0194;649;403;89;23
1000;12638;13638;2.72;0.00631666666666667;15;99;77;188
1000;12638;13638;5.273;0.00433333333333333;12;86;66;96
1000;12634;13634;8.082;0.00451666666666667;12;88;74;97
1000;12692;13692;10.76;0.00466666666666667;18;88;69;105
1000;12670;13670;13.683;0.00485;14;100;75;102
1000;12666;13666;16.609;0.00633333333333333;14;96;94;176
1000;12666;13666;19.374;0.00513333333333333;18;114;88;88
996;12674;13670;22.274;0.00746666666666667;33;100;224;91
992;12674;13666;25.049;0.00645;30;136;134;87
989;12658;13647;27.712;0.00625;47;98;152;78
986;12604;13590;30.347;0.00685;34;137;159;81
984;12604;13588;32.94;0.0058;33;87;147;81
977;12580;13557;35.396;0.00685;37;85;202;87
968;12594;13562;37.684;0.007;45;86;208;81
961;12634;13595;39.777;0.00628333333333333;42;81;184;70
953;12634;13587;41.77;0.00686666666666667;37;79;218;78
932;12672;13604;43.705;0.00776666666666667;48;80;273;65
919;12662;13581;45.607;0.0067;47;67;216;72
904;12662;13566;47.395;0.00633333333333333;44;66;208;62
891;12660;13551;49.066;0.00785;58;75;249;89
875;12650;13525;50.77;0.00608333333333333;40;59;209;57
855;12640;13495;52.338;0.0079;44;56;317;57
829;12610;13439;53.788;0.0064;54;49;237;44
810;12610;13420;55.178;0.00645;47;46;229;65
795;12596;13391;56.579;0.00455;31;43;161;38
756;12564;13320;57.945;0.00658333333333333;35;38;280;42
723;12582;13305;59.224;0.00468333333333333;29;34;185;33
690;12598;13288;60.588;0.00563333333333333;28;30;250;30
652;12628;13280;61.768;0.00491666666666667;31;34;199;31
608;12628;13236;62.984;0.00501666666666667;26;23;234;18
569;12620;13189;64.081;0.00451666666666667;26;22;208;15
523;12626;13149;65.123;0.00396666666666667;24;17;186;11
493;12626;13119;66.033;0.00306666666666667;19;13;138;14
439;12646;13085;66.917;0.00381666666666667;28;13;182;6
397;12684;13081;67.725;0.0021;17;5;97;7
348;12684;13032;68.494;0.00185;17;6;84;4
310;12684;12994;69.184;0.00105;6;3;52;2
270;12732;13002;69.862;0.000683333333333333;3;2;35;1
239;12732;12971;70.486;0.000516666666666667;1;1;28;1
221;12742;12963;71.132;0.000433333333333333;1;1;23;1
208;12762;12970;71.696;0.000316666666666667;2;0;16;1
195;12762;12957;72.253;0.000283333333333333;0;1;16;0
181;12790;12971;72.803;0.000233333333333333;0;1;13;0
166;12790;12956;73.316;0.000233333333333333;0;0;14;0
153;12782;12935;73.821;0.000216666666666667;0;0;13;0
138;12782;12920;74.318;0.000216666666666667;1;0;12;0
121;12790;12911;74.8;0.000166666666666667;1;0;9;0
114;12788;12902;75.254;0.000183333333333333;0;0;11;0
100;12788;12888;75.702;0.000183333333333333;0;0;11;0
93;12788;12881;76.138;0.000133333333333333;0;0;8;0
82;12780;12862;76.56;0.00015;0;0;9;0
76;12780;12856;76.981;0.0000833333333333333;0;0;5;0
63;12772;12835;77.385;0.000116666666666667;0;0;7;0
53;12772;12825;77.782;0.0000833333333333333;0;0;5;0
48;12772;12820;78.173;0.0000666666666666667;0;0;3;1
37;12772;12809;78.548;0.0000833333333333333;0;0;5;0
34;12772;12806;78.916;0.00005;0;0;3;0
28;12788;12816;79.273;0.0000666666666666667;0;0;4;0
25;12812;12837;79.637;0.0000833333333333333;0;0;5;0
24;12812;12836;79.988;0.0000333333333333333;0;0;2;0
23;12812;12835;80.345;0.00005;0;0;3;0
22;12812;12834;80.696;0.0000833333333333333;0;0;5;0
19;12812;12831;81.045;0.0000833333333333333;0;0;4;1
19;12812;12831;81.393;0.0000666666666666667;0;0;4;0
18;12812;12830;81.741;0.0000333333333333333;0;0;2;0
17;12812;12829;82.087;0.0000333333333333333;0;0;2;0
17;12812;12829;82.438;0.00005;0;0;3;0
17;12812;12829;82.782;0.0000166666666666667;0;0;1;0
15;12812;12827;83.123;0.00005;0;0;3;0
14;12812;12826;83.461;0.0000333333333333333;0;0;2;0
14;12812;12826;83.807;0.0000333333333333333;0;0;1;1
13;12812;12825;84.149;0.0000333333333333333;0;0;1;1
13;12812;12825;84.487;0.0000333333333333333;0;0;2;0
13;12812;12825;84.827;0.0000333333333333333;0;0;2;0
13;12812;12825;85.164;0.00005;0;0;3;0
13;12812;12825;85.512;0.0000166666666666667;0;0;1;0
13;12812;12825;85.855;0.0000166666666666667;0;0;1;0
11;12812;12823;86.194;0.0000666666666666667;0;0;4;0
10;12812;12822;86.533;0.0000333333333333333;0;0;2;0
9;12812;12821;86.867;0.0000333333333333333;0;0;2;0
7;12812;12819;87.198;0.0000333333333333333;0;0;2;0
7;12812;12819;87.528;0.0000333333333333333;0;0;2;0
7;12812;12819;87.864;0.0000333333333333333;0;0;2;0
7;12812;12819;88.199;0.0000333333333333333;0;0;2;0
7;12812;12819;88.53;0.0000333333333333333;0;0;2;0
5;12812;12817;88.86;0.0000166666666666667;0;0;1;0
5;12812;12817;89.188;0.0000166666666666667;0;0;1;0
5;12806;12811;89.523;0.0000333333333333333;0;0;2;0
5;12806;12811;89.849;0.0000166666666666667;0;0;1;0
4;12806;12810;90.175;0.0000333333333333333;0;0;1;1
4;12806;12810;90.501;0.0000166666666666667;0;0;1;0
3;12806;12809;90.829;0.0000166666666666667;0;0;1;0
3;12806;12809;91.158;0.0000333333333333333;0;0;1;1
1;12806;12807;91.484;0.0000333333333333333;0;0;2;0
1;12806;12807;91.806;0.0000166666666666667;0;0;1;0
1;12806;12807;92.127;0.0000333333333333333;0;0;2;0
1;12806;12807;92.448;0.0000166666666666667;0;0;1;0
1;12806;12807;92.771;0.0000333333333333333;0;0;2;0
1;12806;12807;93.098;0.0000333333333333333;0;0;2;0
1;12806;12807;93.425;0.0000166666666666667;0;0;1;0
1;12806;12807;93.757;0.0000333333333333333;0;0;2;0
1;12806;12807;94.08;0.0000166666666666667;0;0;1;0
1;12806;12807;94.405;0.0000333333333333333;0;0;2;0
1;12806;12807;94.732;0.0000166666666666667;0;0;1;0
1;12806;12807;95.053;0.0000166666666666667;0;0;1;0
1;12806;12807;95.375;0.0000333333333333333;0;0;2;0
1;12806;12807;95.694;0.0000333333333333333;0;0;2;0
1;12806;12807;96.014;0.0000166666666666667;0;0;1;0
1;12806;12807;96.343;0.0000333333333333333;0;0;2;0
1;12806;12807;96.668;0.0000333333333333333;0;0;2;0
1;12806;12807;96.994;0.0000333333333333333;0;0;2;0
1;12806;12807;97.316;0.0000333333333333333;0;0;2;0
1;12806;12807;97.647;0.0000333333333333333;0;0;2;0
1;12806;12807;97.975;0.0000333333333333333;0;0;2;0
1;12806;12807;98.301;0.0000166666666666667;0;0;1;0
1;12806;12807;98.628;0.0000333333333333333;0;0;2;0
1;12806;12807;98.979;0.00005;0;0;3;0
1;12806;12807;99.308;0.0000166666666666667;0;0;1;0
1;12806;12807;99.637;0.0000166666666666667;0;0;1;0
1000;12744;13744;0.078;0.0170833333333333;633;286;81;25
1000;12744;13744;3.014;0.00636666666666667;10;131;67;174
1000;12750;13750;5.939;0.00426666666666667;12;92;67;85
1000;12760;13760;8.854;0.00456666666666667;20;96;68;90
1000;12760;13760;11.724;0.00455;13;96;66;98
1000;12836;13836;14.601;0.00445;16;88;80;83
1000;12836;13836;17.373;0.00463333333333333;17;95;81;85
1000;12856;13856;20.216;0.00526666666666667;38;100;90;88
999;12800;13799;23.241;0.00803333333333333;28;95;241;118
994;12778;13772;25.497;0.00545;28;93;130;76
987;12748;13735;27.635;0.00653333333333333;28;89;173;102
977;12758;13735;29.734;0.00638333333333333;38;82;182;81
969;12756;13725;31.727;0.00575;45;86;139;75
963;12756;13719;33.749;0.00563333333333333;36;88;137;77
953;12796;13749;35.676;0.00635;33;88;186;74
946;12850;13796;37.694;0.0061;39;75;174;78
938;12816;13754;39.473;0.0059;41;73;174;66
926;12816;13742;41.431;0.00673333333333333;43;86;201;74
907;12768;13675;43.322;0.00638333333333333;38;67;212;66
887;12768;13655;45.256;0.007;50;66;223;81
865;12762;13627;47.131;0.00675;41;66;241;57
848;12762;13610;48.851;0.00666666666666667;38;90;214;58
830;12752;13582;50.609;0.00581666666666667;41;69;183;56
802;12752;13554;52.176;0.0064;36;57;240;51
785;12738;13523;53.725;0.00593333333333333;47;53;206;50
753;12738;13491;55.195;0.00595;29;48;242;38
728;12724;13452;56.586;0.00603333333333333;30;54;243;35
696;12710;13406;57.924;0.00521666666666667;29;53;194;37
660;12710;13370;59.134;0.00488333333333333;29;47;190;27
630;12744;13374;60.28;0.0037;17;25;158;22
584;12734;13318;61.395;0.00375;16;23;167;19
554;12734;13288;62.469;0.00311666666666667;17;28;127;15
516;12772;13288;63.494;0.00363333333333333;34;15;156;13
477;12772;13249;64.464;0.00413333333333333;26;20;187;15
440;12778;13218;65.388;0.00228333333333333;8;10;107;12
402;12786;13188;66.288;0.00215;15;7;98;9
360;12804;13164;67.119;0.00195;14;6;91;6
321;12792;13113;67.918;0.00111666666666667;6;6;52;3
290;12792;13082;68.674;0.00135;36;3;40;2
267;12792;13059;69.373;0.000483333333333333;1;2;24;2
245;12784;13029;70.062;0.000466666666666667;4;2;21;1
227;12774;13001;70.703;0.0006;2;1;32;1
211;12784;12995;71.333;0.00035;1;1;18;1
193;12784;12977;71.945;0.000333333333333333;1;1;17;1
176;12782;12958;72.528;0.000283333333333333;1;1;14;1
160;12782;12942;73.084;0.000283333333333333;1;1;14;1
150;12806;12956;73.616;0.000883333333333333;1;1;50;1
139;12788;12927;74.165;0.000316666666666667;1;1;16;1
125;12788;12913;74.664;0.000216666666666667;0;1;12;0
113;12860;12973;75.171;0.0002;0;1;10;1
101;12860;12961;75.641;0.0002;0;1;11;0
96;12856;12952;76.097;0.00015;0;1;7;1
89;12856;12945;76.57;0.000183333333333333;1;0;10;0
78;12882;12960;77.024;0.0002;0;0;12;0
70;12882;12952;77.437;0.000133333333333333;0;0;7;1
59;12882;12941;77.855;0.000116666666666667;0;0;6;1
51;12882;12933;78.256;0.000116666666666667;0;0;7;0
47;12882;12929;78.651;0.0001;0;1;5;0
43;12846;12889;79.047;0.000116666666666667;0;0;7;0
38;12846;12884;79.426;0.0000833333333333333;0;0;5;0
34;12846;12880;79.797;0.00005;0;0;3;0
32;12846;12878;80.176;0.0000833333333333333;0;0;5;0
31;12846;12877;80.543;0.00005;0;0;3;0
30;12846;12876;80.911;0.00005;0;0;3;0
25;12846;12871;81.272;0.0000833333333333333;0;1;4;0
21;12846;12867;81.641;0.0000333333333333333;0;0;2;0
21;12846;12867;81.996;0.0000166666666666667;0;0;1;0
20;12846;12866;82.349;0.0000333333333333333;0;0;2;0
17;12846;12863;82.699;0.0000666666666666667;0;0;4;0
16;12846;12862;83.057;0.0000333333333333333;0;0;2;0
15;12846;12861;83.404;0.0000333333333333333;0;0;2;0
13;12846;12859;83.749;0.0000666666666666667;0;0;4;0
12;12846;12858;84.098;0.00005;0;0;3;0
12;12846;12858;84.45;0.0000333333333333333;0;0;2;0
11;12846;12857;84.791;0.00005;0;0;2;1
10;12846;12856;85.133;0.0000333333333333333;0;0;2;0
10;12846;12856;85.476;0.0000333333333333333;0;0;2;0
10;12846;12856;85.818;0.0000333333333333333;0;0;2;0
9;12846;12855;86.164;0.00005;0;0;3;0
8;12846;12854;86.505;0.0000166666666666667;0;0;1;0
7;12846;12853;86.847;0.0000333333333333333;0;0;2;0
7;12846;12853;87.183;0.0000333333333333333;0;0;2;0
7;12846;12853;87.516;0.0000333333333333333;0;0;2;0
6;12846;12852;87.865;0.00005;0;0;3;0
6;12846;12852;88.202;0.0000333333333333333;0;0;2;0
5;12846;12851;88.537;0.0000333333333333333;0;0;2;0
5;12846;12851;88.876;0.00005;0;0;3;0
5;12846;12851;89.216;0.00005;0;0;3;0
5;12846;12851;89.547;0.00005;0;0;3;0
5;12846;12851;89.882;0.0000333333333333333;0;0;2;0
5;12846;12851;90.223;0.0000166666666666667;0;0;1;0
4;12822;12826;90.557;0.0000333333333333333;0;0;2;0
4;12822;12826;90.889;0.0000333333333333333;0;0;2;0
4;12822;12826;91.233;0.0000333333333333333;0;0;2;0
4;12822;12826;91.564;0.0000166666666666667;0;0;1;0
3;12822;12825;91.897;0.0000333333333333333;0;0;2;0
2;12822;12824;92.232;0.00005;0;0;3;0
2;12822;12824;92.56;0.0000166666666666667;0;0;1;0
2;12822;12824;92.891;0.0000166666666666667;0;0;1;0
2;12822;12824;93.23;0.0000166666666666667;0;0;1;0
2;12822;12824;93.569;0.0000333333333333333;0;0;2;0
1;12810;12811;93.903;0.00005;0;0;3;0
1;12810;12811;94.23;0.00005;0;0;3;0
1;12810;12811;94.557;0.0000333333333333333;0;0;2;0
1;12810;12811;94.89;0.0000333333333333333;0;0;2;0
1;12810;12811;95.217;0.0000333333333333333;0;0;2;0
1;12810;12811;95.554;0.0000333333333333333;0;0;2;0
1;12810;12811;95.884;0.0000333333333333333;0;0;2;0
1;12810;12811;96.216;0.00005;0;0;3;0
1;12810;12811;96.546;0.0000333333333333333;0;0;2;0
1;12810;12811;96.876;0.0000333333333333333;0;0;2;0
1;12810;12811;97.208;0.0000333333333333333;0;0;2;0
1;12810;12811;97.542;0.0000166666666666667;0;0;1;0
1;12810;12811;97.871;0.0000333333333333333;0;0;2;0
1;12810;12811;98.203;0.0000166666666666667;0;0;1;0
1;12810;12811;98.533;0.0000166666666666667;0;0;1;0
1;12810;12811;98.866;0.0000333333333333333;0;0;2;0
1;12810;12811;99.198;0.0000333333333333333;0;0;2;0
1;12810;12811;99.537;0.0000166666666666667;0;0;1;0
1;12810;12811;99.872;0.0000333333333333333;0;0;2;0
1000;12700;13700;0.079;0.0193;683;375;79;21
1000;12678;13678;3.038;0.00671666666666667;22;108;85;188
1000;12706;13706;6.05;0.00508333333333333;21;115;80;89
1000;12706;13706;8.977;0.00458333333333333;20;91;76;88
1000;12652;13652;11.866;0.00568333333333333;40;94;120;87
1000;12652;13652;14.723;0.00485;26;89;84;92
999;12652;13651;17.597;0.0066;22;93;191;90
997;12634;13631;20.445;0.00625;37;112;131;95
992;12634;13626;23.134;0.00651666666666667;24;121;149;97
985;12622;13607;25.874;0.0064;26;107;169;82
979;12640;13619;28.332;0.0063;28;87;185;78
971;12648;13619;30.536;0.00548333333333333;24;78;128;99
966;12620;13586;32.485;0.0046;26;76;101;73
959;12606;13565;34.404;0.00576666666666667;29;83;165;69
950;12606;13556;36.281;0.00538333333333333;40;76;132;75
937;12548;13485;38.226;0.007;45;72;234;69
921;12594;13515;39.887;0.00555;25;64;186;58
914;12594;13508;41.618;0.005;26;81;137;56
903;12622;13525;43.382;0.00495;27;59;148;63
888;12622;13510;45.058;0.00536666666666667;23;59;188;52
869;12624;13493;46.864;0.00493333333333333;28;58;156;54
852;12624;13476;48.598;0.00431666666666667;21;50;141;47
833;12626;13459;50.234;0.00443333333333333;19;55;146;46
814;12626;13440;51.806;0.00483333333333333;25;46;164;55
789;12614;13403;53.28;0.00418333333333333;27;57;128;39
749;12614;13363;54.656;0.00516666666666667;18;56;202;34
716;12606;13322;56.028;0.00468333333333333;18;32;198;33
690;12604;13294;57.265;0.00358333333333333;13;28;144;30
655;12604;13259;58.526;0.00361666666666667;18;26;152;21
613;12632;13245;59.682;0.00323333333333333;12;21;140;21
576;12604;13180;60.804;0.00285;15;19;110;27
525;12606;13131;61.921;0.00306666666666667;15;18;134;17
480;12606;13086;62.985;0.0038;10;12;194;12
431;12606;13037;63.93;0.00206666666666667;13;14;83;14
386;12622;13008;64.824;0.00263333333333333;7;5;141;5
348;12622;12970;65.675;0.00113333333333333;6;4;54;4
307;12604;12911;66.47;0.00111666666666667;4;3;58;2
272;12634;12906;67.232;0.000733333333333333;3;2;38;1
247;12640;12887;67.94;0.000433333333333333;1;1;22;2
227;12640;12867;68.621;0.000466666666666667;1;1;26;0
207;12628;12835;69.299;0.000466666666666667;1;1;26;0
192;12640;12832;69.929;0.000366666666666667;2;0;19;1
166;12654;12820;70.53;0.000466666666666667;2;0;26;0
153;12654;12807;71.1;0.00025;1;0;14;0
146;12676;12822;71.668;0.00025;0;1;14;0
139;12686;12825;72.261;0.000166666666666667;0;0;9;1
122;12686;12808;72.762;0.000233333333333333;0;1;13;0
111;12690;12801;73.261;0.000166666666666667;0;0;9;1
100;12690;12790;73.736;0.000183333333333333;1;0;10;0
86;12698;12784;74.187;0.000116666666666667;0;0;7;0
74;12698;12772;74.618;0.00015;0;0;9;0
67;12698;12765;75.055;0.0001;0;0;5;1
53;12698;12751;75.467;0.0001;0;0;6;0
50;12698;12748;75.862;0.0001;0;0;6;0
46;12694;12740;76.261;0.0001;0;0;6;0
43;12694;12737;76.663;0.0000666666666666667;0;0;4;0
36;12694;12730;77.046;0.0000833333333333333;0;0;5;0
30;12694;12724;77.439;0.0000666666666666667;0;0;4;0
27;12694;12721;77.808;0.00005;0;0;3;0
27;12694;12721;78.177;0.0000333333333333333;0;0;2;0
27;12694;12721;78.54;0.0000333333333333333;0;0;2;0
24;12694;12718;78.899;0.00005;0;0;3;0
22;12694;12716;79.258;0.0000333333333333333;0;0;2;0
21;12694;12715;79.613;0.00005;0;0;3;0
20;12694;12714;79.971;0.0000333333333333333;0;0;2;0
20;12694;12714;80.325;0.00005;0;0;2;1
19;12694;12713;80.686;0.0000333333333333333;0;0;2;0
18;12694;12712;81.034;0.0000333333333333333;0;0;2;0
17;12694;12711;81.388;0.0000333333333333333;0;0;2;0
16;12694;12710;81.737;0.0000333333333333333;0;0;2;0
16;12694;12710;82.088;0.0000333333333333333;0;0;1;1
16;12694;12710;82.434;0.0000333333333333333;0;0;2;0
16;12694;12710;82.787;0.0000333333333333333;0;0;2;0
15;12694;12709;83.14;0.0000333333333333333;0;0;2;0
14;12694;12708;83.495;0.0000333333333333333;0;0;2;0
12;12694;12706;83.838;0.0000333333333333333;0;0;2;0
11;12694;12705;84.182;0.00005;1;0;2;0
11;12694;12705;84.531;0.00005;0;0;2;1
10;12694;12704;84.871;0.0000333333333333333;0;0;2;0
9;12694;12703;85.213;0.00005;0;0;3;0
9;12694;12703;85.553;0.0000333333333333333;0;0;2;0
8;12694;12702;85.894;0.0000333333333333333;0;0;2;0
6;12694;12700;86.24;0.00005;0;1;2;0
5;12694;12699;86.577;0.0000333333333333333;0;0;2;0
5;12694;12699;86.912;0.0000333333333333333;0;0;2;0
5;12694;12699;87.248;0.0000333333333333333;0;0;2;0
4;12694;12698;87.587;0.0000333333333333333;0;0;2;0
4;12694;12698;87.918;0.0000333333333333333;0;0;2;0
4;12694;12698;88.245;0.0000166666666666667;0;0;1;0
4;12694;12698;88.58;0.0000333333333333333;0;0;2;0
4;12694;12698;88.911;0.0000333333333333333;0;0;2;0
4;12694;12698;89.248;0.0000333333333333333;0;0;2;0
4;12694;12698;89.58;0.0000333333333333333;0;0;2;0
4;12694;12698;89.917;0.0000166666666666667;0;0;1;0
4;12694;12698;90.246;0.0000166666666666667;0;0;1;0
4;12694;12698;90.579;0.0000166666666666667;0;0;1;0
4;12694;12698;90.915;0.0000166666666666667;0;0;1;0
4;12694;12698;91.245;0.0000333333333333333;0;0;2;0
4;12694;12698;91.581;0.0000166666666666667;0;0;1;0
4;12694;12698;91.92;0.00005;0;0;3;0
3;12694;12697;92.261;0.0000666666666666667;0;0;4;0
3;12694;12697;92.592;0.0000166666666666667;0;0;1;0
3;12694;12697;92.934;0.0000166666666666667;0;0;1;0
3;12694;12697;93.269;0.0000333333333333333;0;0;1;1
3;12694;12697;93.6;0.0000166666666666667;0;0;1;0
3;12694;12697;93.932;0.0000166666666666667;0;0;1;0
3;12694;12697;94.266;0.0000166666666666667;0;0;1;0
3;12694;12697;94.606;0.00005;0;0;3;0
3;12694;12697;94.936;0.0000333333333333333;0;0;2;0
3;12694;12697;95.27;0.0000333333333333333;0;0;2;0
3;12694;12697;95.597;0.0000166666666666667;0;0;1;0
3;12694;12697;95.93;0.0000333333333333333;0;0;2;0
3;12694;12697;96.263;0.0000166666666666667;0;0;1;0
3;12694;12697;96.597;0.0000333333333333333;0;0;2;0
3;12694;12697;96.925;0.0000166666666666667;0;0;1;0
3;12694;12697;97.26;0.0000333333333333333;0;0;2;0
3;12694;12697;97.587;0.0000166666666666667;0;0;1;0
3;12694;12697;97.919;0.0000333333333333333;0;0;2;0
3;12694;12697;98.252;0.0000166666666666667;0;0;1;0
3;12694;12697;98.583;0.0000333333333333333;0;0;2;0
1000;12506;13506;0.081;0.0155666666666667;584;254;70;26
1000;12506;13506;2.938;0.00546666666666667;33;93;61;141
1000;12512;13512;5.923;0.00393333333333333;13;81;62;80
1000;12492;13492;8.792;0.00418333333333333;19;79;68;85
1000;12500;13500;11.584;0.0042;15;82;77;78
998;12520;13518;14.292;0.00586666666666667;16;90;166;80
993;12536;13529;16.879;0.00493333333333333;34;84;97;81
991;12526;13517;19.387;0.00528333333333333;17;106;94;100
987;12516;13503;21.73;0.00438333333333333;15;84;85;79
981;12516;13497;24.164;0.0052;18;82;131;81
977;12484;13461;26.61;0.00453333333333333;15;90;88;79
970;12470;13440;28.829;0.00465;21;81;103;74
965;12470;13435;31.171;0.00501666666666667;19;97;113;72
952;12506;13458;33.285;0.00616666666666667;25;95;168;82
939;12522;13461;35.283;0.00593333333333333;29;93;151;83
927;12522;13449;37.252;0.00476666666666667;18;68;127;73
916;12496;13412;39.13;0.00521666666666667;26;70;152;65
902;12496;13398;40.839;0.00495;22;79;131;65
884;12584;13468;42.488;0.00761666666666667;52;99;249;57
862;12626;13488;44.147;0.00645;23;94;173;97
848;12626;13474;45.772;0.00506666666666667;24;69;164;47
828;12624;13452;47.369;0.00495;36;61;142;58
808;12686;13494;48.88;0.00468333333333333;23;46;166;46
781;12698;13479;50.313;0.00481666666666667;25;46;154;64
748;12698;13446;51.792;0.00593333333333333;19;100;166;71
709;12702;13411;53.147;0.00625;31;65;229;50
677;12678;13355;54.441;0.00581666666666667;27;40;254;28
630;12724;13354;55.709;0.00581666666666667;20;28;273;28
592;12782;13374;56.889;0.00545;60;45;201;21
557;12816;13373;58.049;0.00531666666666667;14;74;212;19
533;12846;13379;59.139;0.00346666666666667;25;30;138;15
494;12824;13318;60.218;0.00313333333333333;24;15;129;20
467;12882;13349;61.279;0.00243333333333333;10;12;115;9
417;12916;13333;62.228;0.00293333333333333;11;8;152;5
385;12916;13301;63.154;0.00161666666666667;14;10;68;5
350;12924;13274;64.084;0.00155;11;6;71;5
309;12964;13273;64.955;0.00118333333333333;8;3;58;2
265;12964;13229;65.699;0.000733333333333333;2;2;39;1
237;12996;13233;66.37;0.0005;1;1;27;1
213;13004;13217;66.978;0.000416666666666667;2;0;22;1
191;13032;13223;67.584;0.000333333333333333;1;0;18;1
176;13032;13208;68.168;0.00025;1;0;13;1
161;13032;13193;68.718;0.000266666666666667;0;1;14;1
142;13032;13174;69.244;0.000283333333333333;1;0;15;1
132;13032;13164;69.787;0.000183333333333333;1;0;10;0
124;13046;13170;70.32;0.000216666666666667;1;0;12;0
107;13046;13153;70.79;0.00015;0;0;8;1
98;13056;13154;71.247;0.00015;0;1;8;0
84;13056;13140;71.687;0.000166666666666667;0;0;10;0
74;13070;13144;72.132;0.00015;0;1;8;0
66;13070;13136;72.554;0.0001;0;0;6;0
58;13062;13120;72.973;0.000133333333333333;0;0;7;1
55;13062;13117;73.373;0.0000833333333333333;0;0;5;0
50;13070;13120;73.763;0.0000666666666666667;0;0;4;0
47;13070;13117;74.157;0.0000666666666666667;0;0;3;1
38;13036;13074;74.539;0.0001;0;0;6;0
34;13036;13070;74.916;0.0000833333333333333;0;0;5;0
28;13050;13078;75.287;0.00005;0;0;3;0
25;13050;13075;75.66;0.00005;0;0;3;0
23;13050;13073;76.026;0.00005;0;0;3;0
22;13050;13072;76.384;0.00005;0;0;3;0
21;13050;13071;76.74;0.0000333333333333333;0;0;2;0
20;13050;13070;77.093;0.00005;0;0;3;0
18;13050;13068;77.447;0.00005;0;0;3;0
18;13050;13068;77.809;0.00005;0;0;3;0
16;13050;13066;78.163;0.0000333333333333333;0;0;2;0
16;13050;13066;78.524;0.0000333333333333333;0;0;1;1
16;13050;13066;78.874;0.0000333333333333333;0;0;2;0
14;13050;13064;79.224;0.0000333333333333333;0;0;2;0
14;13050;13064;79.576;0.00005;0;0;3;0
14;13050;13064;79.925;0.0000166666666666667;0;0;1;0
14;13050;13064;80.274;0.0000333333333333333;0;0;2;0
14;13074;13088;80.619;0.00005;0;0;3;0
14;13074;13088;80.964;0.0000166666666666667;0;0;1;0
14;13074;13088;81.322;0.0000166666666666667;0;0;1;0
13;13074;13087;81.667;0.0000333333333333333;0;0;2;0
12;13074;13086;82.011;0.0000333333333333333;0;0;2;0
12;13074;13086;82.356;0.0000333333333333333;0;0;2;0
12;13074;13086;82.705;0.0000666666666666667;1;0;3;0
12;13074;13086;83.059;0.0000333333333333333;1;0;1;0
12;13074;13086;83.408;0.0000333333333333333;0;0;2;0
11;13074;13085;83.756;0.0000333333333333333;0;0;2;0
9;13074;13083;84.107;0.0000166666666666667;0;0;1;0
9;13074;13083;84.454;0.0000333333333333333;0;0;1;1
7;13074;13081;84.793;0.0000333333333333333;0;0;2;0
6;13074;13080;85.131;0.00005;0;0;3;0
6;13074;13080;85.465;0.0000333333333333333;0;0;2;0
6;13074;13080;85.801;0.0000333333333333333;0;0;2;0
4;13074;13078;86.14;0.0000333333333333333;0;0;2;0
4;13074;13078;86.471;0.0000166666666666667;0;0;1;0
4;13074;13078;86.806;0.0000333333333333333;0;0;2;0
4;13074;13078;87.136;0.0000166666666666667;0;0;1;0
3;13074;13077;87.466;0.0000166666666666667;0;0;1;0
3;13074;13077;87.798;0.0000333333333333333;0;0;1;1
3;13074;13077;88.147;0.0000333333333333333;0;0;2;0
3;13074;13077;88.496;0.0000166666666666667;0;0;1;0
3;13074;13077;88.833;0.0000166666666666667;0;0;1;0
3;13074;13077;89.17;0.0000166666666666667;0;0;1;0
3;13074;13077;89.504;0.0000333333333333333;0;0;2;0
3;13074;13077;89.84;0.0000166666666666667;0;0;1;0
3;13074;13077;90.172;0.0000333333333333333;0;0;2;0
3;13074;13077;90.503;0.0000166666666666667;0;0;1;0
3;13074;13077;90.839;0.0000166666666666667;0;0;1;0
3;13074;13077;91.18;0.0000166666666666667;0;0;1;0
3;13074;13077;91.514;0.0000333333333333333;0;0;2;0
3;13074;13077;91.852;0.0000333333333333333;0;0;2;0
3;13074;13077;92.192;0.0000166666666666667;0;0;1;0
3;13074;13077;92.528;0.0000333333333333333;0;0;2;0
3;13074;13077;92.862;0.0000333333333333333;0;0;2;0
3;13074;13077;93.194;0.0000333333333333333;0;0;2;0
3;13074;13077;93.533;0.0000166666666666667;0;0;1;0
3;13074;13077;93.867;0.0000333333333333333;0;0;2;0
3;13074;13077;94.2;0.0000333333333333333;0;0;2;0
3;13074;13077;94.533;0.0000333333333333333;0;0;2;0
3;13074;13077;94.877;0.0000333333333333333;0;0;2;0
3;13074;13077;95.211;0.0000333333333333333;0;0;2;0
3;13074;13077;95.543;0.0000166666666666667;0;0;1;0
3;13074;13077;95.875;0.0000166666666666667;0;0;1;0
3;13074;13077;96.214;0.0000166666666666667;0;0;1;0
3;13074;13077;96.549;0.0000166666666666667;0;0;1;0
1000;12784;13784;0.072;0.0158833333333333;630;223;74;26
1000;12776;13776;3.097;0.00606666666666667;17;100;64;183
1000;12776;13776;5.959;0.00461666666666667;9;94;80;94
1000;12806;13806;8.937;0.00455;19;93;69;92
1000;12806;13806;11.7;0.00465;14;99;64;102
1000;12806;13806;14.615;0.00521666666666667;23;95;67;128
995;12840;13835;17.307;0.00713333333333333;21;96;219;92
990;12854;13844;19.695;0.00585;21;117;113;100
986;12852;13838;22.224;0.00583333333333333;32;117;96;105
979;12884;13863;24.499;0.00688333333333333;22;113;192;86
971;12886;13857;26.634;0.00638333333333333;18;154;121;90
968;12886;13854;28.764;0.0048;22;97;85;84
957;12828;13785;30.77;0.00588333333333333;16;86;130;121
943;12828;13771;32.564;0.00553333333333333;14;81;153;84
929;12856;13785;34.337;0.00625;17;88;177;93
916;12850;13766;36.116;0.00518333333333333;31;81;111;88
900;12868;13768;37.758;0.00523333333333333;13;78;137;86
883;12870;13753;39.458;0.00521666666666667;15;77;146;75
860;12870;13730;41.048;0.00753333333333333;24;86;252;90
838;12862;13700;42.648;0.00733333333333333;25;138;140;137
820;12828;13648;44.208;0.00485;13;60;155;63
797;12786;13583;45.769;0.00565;17;56;216;50
776;12756;13532;47.242;0.00665;17;73;258;51
746;12780;13526;48.689;0.0063;21;46;275;36
712;12780;13492;50.076;0.00566666666666667;16;74;216;34
677;12822;13499;51.38;0.00446666666666667;20;33;132;83
639;12822;13461;52.599;0.00445;22;31;165;49
607;12822;13429;53.765;0.00371666666666667;13;22;168;20
581;12842;13423;54.794;0.00306666666666667;15;36;117;16
541;12876;13417;55.769;0.00365;17;24;160;18
499;12866;13365;56.753;0.00346666666666667;11;13;173;11
463;12866;13329;57.623;0.00255;9;9;127;8
428;12872;13300;58.461;0.00203333333333333;14;11;89;8
396;12894;13290;59.297;0.00115;6;5;54;4
361;12902;13263;60.056;0.0013;10;5;58;5
329;12952;13281;60.783;0.00121666666666667;10;5;53;5
295;12952;13247;61.5;0.000933333333333333;10;3;41;2
261;12956;13217;62.15;0.00118333333333333;18;3;49;1
232;12956;13188;62.745;0.0006;2;1;32;1
204;12966;13170;63.331;0.000383333333333333;1;1;21;0
187;12960;13147;63.905;0.000316666666666667;1;1;17;0
172;12960;13132;64.448;0.000266666666666667;1;0;14;1
156;12992;13148;64.969;0.000483333333333333;0;1;27;1
138;12992;13130;65.475;0.000216666666666667;0;1;12;0
128;13020;13148;65.972;0.000183333333333333;1;0;10;0
120;13020;13140;66.426;0.00015;0;0;9;0
109;13020;13129;66.891;0.0002;1;0;11;0
97;13012;13109;67.355;0.000166666666666667;0;0;10;0
87;13012;13099;67.801;0.000116666666666667;0;0;7;0
81;13014;13095;68.237;0.000166666666666667;1;0;9;0
69;13014;13083;68.65;0.0001;0;0;6;0
58;13004;13062;69.055;0.00015;0;0;9;0
50;13004;13054;69.454;0.0000666666666666667;0;0;4;0
49;13004;13053;69.86;0.0001;0;0;6;0
42;13016;13058;70.238;0.0000833333333333333;0;0;5;0
32;13016;13048;70.61;0.0000666666666666667;0;0;4;0
30;13016;13046;70.983;0.0000833333333333333;0;0;5;0
30;13016;13046;71.354;0.0000833333333333333;0;0;4;1
23;13016;13039;71.719;0.0000833333333333333;0;0;5;0
18;13016;13034;72.076;0.00005;0;0;3;0
17;13016;13033;72.422;0.0000333333333333333;0;0;2;0
16;13016;13032;72.77;0.0000666666666666667;0;0;4;0
16;13016;13032;73.123;0.00005;0;0;3;0
14;13016;13030;73.47;0.0000333333333333333;0;0;2;0
14;13016;13030;73.811;0.0000333333333333333;0;0;2;0
14;13016;13030;74.154;0.0000666666666666667;0;0;4;0
14;13016;13030;74.496;0.0000333333333333333;0;0;2;0
13;13016;13029;74.842;0.0000833333333333333;0;0;5;0
13;13016;13029;75.182;0.0000166666666666667;0;0;1;0
12;13016;13028;75.527;0.00005;0;0;3;0
12;13016;13028;75.869;0.0000333333333333333;1;0;1;0
12;13016;13028;76.215;0.0000166666666666667;0;0;1;0
12;13016;13028;76.566;0.0000333333333333333;0;0;2;0
12;13016;13028;76.91;0.0000333333333333333;0;0;2;0
11;13016;13027;77.252;0.0000333333333333333;0;0;2;0
11;13024;13035;77.594;0.0000333333333333333;0;0;2;0
11;13024;13035;77.944;0.0000333333333333333;0;0;2;0
11;13024;13035;78.304;0.0000333333333333333;0;0;2;0
11;13024;13035;78.646;0.0000333333333333333;0;0;2;0
10;13024;13034;78.981;0.0000333333333333333;0;0;2;0
10;13024;13034;79.315;0.0000333333333333333;0;0;2;0
10;13022;13032;79.652;0.0000166666666666667;0;0;1;0
9;13022;13031;79.995;0.0000333333333333333;0;0;2;0
6;13022;13028;80.335;0.0000666666666666667;0;0;4;0
6;13022;13028;80.669;0.0000333333333333333;0;0;2;0
6;13022;13028;81.014;0.00005;0;0;2;1
6;13022;13028;81.354;0.0000166666666666667;0;0;1;0
5;13022;13027;81.688;0.0000333333333333333;0;0;2;0
5;13022;13027;82.02;0.0000333333333333333;0;0;2;0
5;13022;13027;82.353;0.00005;0;0;2;1
5;13022;13027;82.688;0.0000333333333333333;0;0;2;0
4;13022;13026;83.022;0.0000333333333333333;0;0;2;0
4;13022;13026;83.353;0.0000166666666666667;0;0;1;0
4;13022;13026;83.69;0.00005;0;0;3;0
4;13022;13026;84.018;0.0000166666666666667;0;0;1;0
4;13022;13026;84.356;0.0000333333333333333;0;0;2;0
4;13022;13026;84.686;0.0000333333333333333;0;0;2;0
4;13022;13026;85.017;0.0000166666666666667;0;0;1;0
4;13022;13026;85.346;0.0000333333333333333;0;0;2;0
4;13022;13026;85.689;0.0000333333333333333;0;0;1;1
4;13022;13026;86.02;0.0000333333333333333;0;0;1;1
4;13022;13026;86.35;0.0000333333333333333;0;0;1;1
4;13022;13026;86.68;0.0000333333333333333;0;0;1;1
4;13022;13026;87.018;0.0000166666666666667;0;0;1;0
4;13022;13026;87.352;0.0000333333333333333;0;0;2;0
3;13022;13025;87.684;0.0000333333333333333;0;0;2;0
3;13022;13025;88.032;0.0000166666666666667;0;0;1;0
3;13022;13025;88.357;0.0000166666666666667;0;0;1;0
3;13022;13025;88.685;0.0000333333333333333;0;0;2;0
3;13022;13025;89.016;0.0000166666666666667;0;0;1;0
3;13022;13025;89.355;0.0000166666666666667;0;0;1;0
3;13022;13025;89.685;0.0000333333333333333;0;0;2;0
3;13022;13025;90.02;0.0000166666666666667;0;0;1;0
2;13022;13024;90.349;0.0000333333333333333;0;0;2;0
2;13022;13024;90.688;0.00005;0;0;2;1
2;13022;13024;91.021;0.0000333333333333333;0;0;2;0
1;13022;13023;91.353;0.0000333333333333333;0;0;2;0
1;13022;13023;91.687;0.0000166666666666667;0;0;1;0
1;13022;13023;92.018;0.0000333333333333333;0;0;2;0
1;13022;13023;92.344;0.0000166666666666667;0;0;1;0
1000;13146;14146;0.092;0.02455;699;693;64;17
1000;13090;14090;2.971;0.00626666666666667;21;106;68;181
1000;13090;14090;5.868;0.00501666666666667;17;101;82;101
1000;13118;14118;8.696;0.0054;22;108;93;101
1000;13094;14094;11.456;0.00568333333333333;17;127;89;108
1000;13144;14144;14.253;0.00623333333333333;24;131;91;128
1000;13132;14132;17.066;0.00623333333333333;25;114;130;105
1000;13208;14208;19.899;0.00703333333333333;25;140;115;142
1000;13208;14208;22.574;0.00616666666666667;24;135;112;99
1000;13312;14312;25.136;0.0059;22;107;126;99
1000;13300;14300;27.703;0.00555;20;102;111;100
1000;13300;14300;30.09;0.00616666666666667;32;105;111;122
999;13326;14325;32.533;0.00661666666666667;21;103;179;94
993;13392;14385;34.927;0.00723333333333333;32;100;210;92
987;13392;14379;37.135;0.00686666666666667;30;116;176;90
982;13372;14354;39.315;0.00686666666666667;25;105;173;109
968;13418;14386;41.266;0.00806666666666667;29;96;272;87
952;13418;14370;43.103;0.0098;54;106;335;93
943;13414;14357;44.862;0.00755;48;85;239;81
930;13414;14344;46.732;0.00735;40;82;234;85
918;13372;14290;48.432;0.007;37;81;231;71
902;13372;14274;50.013;0.00896666666666667;48;90;320;80
885;13362;14247;51.705;0.00925;35;65;393;62
860;13376;14236;53.306;0.00848333333333333;43;66;339;61
824;13420;14244;54.817;0.00931666666666667;44;51;411;53
796;13368;14164;56.213;0.00871666666666667;42;44;401;36
759;13348;14107;57.704;0.00661666666666667;31;35;296;35
723;13396;14119;59.103;0.00525;25;34;226;30
681;13382;14063;60.43;0.00643333333333333;44;44;250;48
650;13382;14032;61.651;0.00803333333333333;44;24;358;56
611;13348;13959;62.845;0.00686666666666667;54;34;298;26
569;13348;13917;64.046;0.00408333333333333;27;16;189;13
537;13318;13855;65.141;0.00531666666666667;41;15;241;22
500;13318;13818;66.264;0.00381666666666667;16;11;193;9
463;13336;13799;67.278;0.00313333333333333;16;10;154;8
433;13324;13757;68.2;0.00228333333333333;30;7;92;8
387;13324;13711;69.042;0.0018;24;8;70;6
341;13324;13665;69.794;0.00203333333333333;18;3;98;3
301;13340;13641;70.525;0.00111666666666667;10;3;52;2
268;13340;13608;71.261;0.000683333333333333;4;1;34;2
249;13342;13591;71.895;0.000516666666666667;4;1;25;1
227;13334;13561;72.522;0.000483333333333333;4;1;23;1
207;13320;13527;73.118;0.000483333333333333;3;1;24;1
188;13312;13500;73.665;0.000366666666666667;2;1;18;1
177;13322;13499;74.208;0.000316666666666667;1;1;16;1
156;13322;13478;74.756;0.000366666666666667;1;1;20;0
141;13340;13481;75.256;0.000316666666666667;2;1;16;0
124;13340;13464;75.728;0.000216666666666667;0;1;11;1
114;13340;13454;76.188;0.000166666666666667;1;0;9;0
105;13352;13457;76.66;0.000133333333333333;0;0;8;0
98;13352;13450;77.112;0.000133333333333333;0;0;7;1
86;13352;13438;77.547;0.0002;1;0;11;0
73;13352;13425;77.958;0.000116666666666667;0;0;7;0
66;13342;13408;78.372;0.0001;0;0;6;0
59;13342;13401;78.759;0.0001;0;0;6;0
53;13352;13405;79.146;0.0000833333333333333;0;0;5;0
45;13352;13397;79.52;0.0000833333333333333;0;0;5;0
38;13352;13390;79.902;0.0000666666666666667;0;0;4;0
30;13352;13382;80.269;0.0000833333333333333;0;0;4;1
28;13352;13380;80.62;0.00005;0;0;3;0
26;13350;13376;80.974;0.00005;0;0;3;0
24;13350;13374;81.33;0.00005;0;0;2;1
20;13350;13370;81.684;0.00005;0;0;3;0
17;13350;13367;82.023;0.0000666666666666667;0;0;3;1
13;13350;13363;82.368;0.00005;0;0;3;0
11;13350;13361;82.716;0.0000333333333333333;0;0;2;0
9;13350;13359;83.051;0.00005;0;0;2;1
7;13350;13357;83.382;0.00005;0;0;3;0
7;13350;13357;83.708;0.0000333333333333333;0;0;2;0
6;13350;13356;84.035;0.0000333333333333333;0;0;2;0
6;13350;13356;84.36;0.0000333333333333333;0;0;2;0
5;13350;13355;84.691;0.0000333333333333333;0;0;2;0
5;13350;13355;85.014;0.0000166666666666667;0;0;1;0
4;13350;13354;85.345;0.0000333333333333333;0;0;2;0
4;13350;13354;85.667;0.0000333333333333333;0;0;2;0
4;13350;13354;85.996;0.0000166666666666667;0;0;1;0
4;13350;13354;86.319;0.0000166666666666667;0;0;1;0
3;13350;13353;86.641;0.0000333333333333333;0;0;2;0
3;13350;13353;86.959;0.0000166666666666667;0;0;1;0
3;13350;13353;87.287;0.0000333333333333333;0;0;2;0
2;13350;13352;87.603;0.0000333333333333333;0;0;2;0
2;13350;13352;87.932;0.0000333333333333333;0;0;2;0
2;13350;13352;88.251;0.0000333333333333333;0;0;2;0
2;13350;13352;88.577;0.0000333333333333333;0;0;2;0
2;13350;13352;88.9;0.00005;0;0;3;0
2;13350;13352;89.218;0.0000333333333333333;0;0;1;1
2;13350;13352;89.536;0.0000333333333333333;0;0;2;0
2;13350;13352;89.861;0.0000333333333333333;0;0;2;0
1;13350;13351;90.18;0.00005;0;0;3;0
1;13350;13351;90.505;0.0000166666666666667;0;0;1;0
1;13350;13351;90.828;0.0000333333333333333;0;0;2;0
1;13350;13351;91.153;0.0000333333333333333;0;0;2;0
1;13350;13351;91.476;0.0000333333333333333;0;0;2;0
1;13350;13351;91.802;0.0000333333333333333;0;0;2;0
1;13350;13351;92.128;0.0000333333333333333;0;0;2;0
1;13350;13351;92.45;0.0000166666666666667;0;0;1;0
1;13350;13351;92.779;0.0000333333333333333;0;0;2;0
1;13350;13351;93.098;0.0000333333333333333;0;0;2;0
1;13350;13351;93.422;0.0000166666666666667;0;0;1;0
1;13350;13351;93.739;0.0000333333333333333;0;0;2;0
1;13350;13351;94.056;0.0000166666666666667;0;0;1;0
1;13350;13351;94.38;0.0000333333333333333;0;0;2;0
1;13350;13351;94.697;0.00005;0;0;3;0
1;13350;13351;95.018;0.0000166666666666667;0;0;1;0
1;13350;13351;95.342;0.0000166666666666667;0;0;1;0
1;13350;13351;95.663;0.0000166666666666667;0;0;1;0
1;13350;13351;95.983;0.0000333333333333333;0;0;2;0
1;13350;13351;96.305;0.0000333333333333333;0;0;2;0
1;13350;13351;96.625;0.0000166666666666667;0;0;1;0
1;13350;13351;96.949;0.00005;0;0;3;0
1;13350;13351;97.271;0.0000166666666666667;0;0;1;0
1;13350;13351;97.592;0.0000166666666666667;0;0;1;0
1;13350;13351;97.916;0.0000333333333333333;0;0;2;0
1;13350;13351;98.236;0.0000333333333333333;0;0;2;0
1;13350;13351;98.561;0.0000333333333333333;0;0;1;1
1;13350;13351;98.886;0.0000166666666666667;0;0;1;0
1;13350;13351;99.213;0.0000333333333333333;0;0;2;0
1;13350;13351;99.537;0.00005;1;0;2;0
1;13350;13351;99.869;0.0000333333333333333;0;0;2;0
1;13350;13351;100.198;0.0000166666666666667;0;0;1;0
1000;12540;13540;0.076;0.0163166666666667;605;282;71;21
1000;12546;13546;2.951;0.00511666666666667;16;84;55;152
1000;12566;13566;5.755;0.0055;18;141;67;104
1000;12578;13578;8.608;0.0041;16;79;65;86
1000;12616;13616;11.289;0.00453333333333333;25;84;79;84
1000;12624;13624;14.193;0.00453333333333333;14;86;91;81
1000;12624;13624;17.033;0.00498333333333333;19;99;98;83
1000;12596;13596;19.752;0.00581666666666667;32;105;114;98
996;12596;13592;22.471;0.00765;16;89;253;101
990;12636;13626;24.933;0.00685;34;94;184;99
985;12636;13621;27.108;0.0081;27;111;200;148
975;12648;13623;29.274;0.00701666666666667;29;104;205;83
967;12648;13615;31.348;0.00641666666666667;33;91;184;77
958;12672;13630;33.357;0.00578333333333333;26;79;172;70
949;12634;13583;35.372;0.00541666666666667;24;71;161;69
937;12656;13593;37.187;0.0057;26;82;172;62
926;12652;13578;39.108;0.00536666666666667;27;66;169;60
912;12652;13564;40.976;0.00613333333333333;27;66;214;61
899;12648;13547;42.752;0.00541666666666667;26;66;172;61
881;12658;13539;44.469;0.0063;23;60;228;67
866;12730;13596;46.127;0.00576666666666667;34;57;203;52
855;12730;13585;47.748;0.00511666666666667;26;56;173;52
823;12686;13509;49.324;0.00661666666666667;33;53;264;47
799;12686;13485;50.931;0.00505;29;47;190;37
769;12704;13473;52.375;0.00506666666666667;26;41;204;33
728;12714;13442;53.806;0.00516666666666667;22;36;223;29
696;12752;13448;55.169;0.00496666666666667;34;31;200;33
659;12750;13409;56.46;0.00533333333333333;22;32;247;19
624;12750;13374;57.604;0.00376666666666667;15;21;170;20
582;12756;13338;58.884;0.00343333333333333;17;16;159;14
550;12736;13286;59.983;0.00276666666666667;12;18;121;15
500;12750;13250;61.097;0.00416666666666667;34;25;174;17
464;12732;13196;62.105;0.00246666666666667;9;9;115;15
424;12734;13158;63.076;0.00221666666666667;19;13;90;11
374;12726;13100;63.977;0.00215;8;5;109;7
334;12726;13060;64.798;0.0011;5;5;52;4
311;12692;13003;65.603;0.00065;2;4;30;3
272;12692;12964;66.353;0.00113333333333333;6;3;56;3
233;12692;12925;67.054;0.00075;2;1;42;0
210;12688;12898;67.708;0.000566666666666667;1;2;30;1
198;12688;12886;68.391;0.000266666666666667;1;1;14;0
186;12682;12868;68.963;0.000266666666666667;1;1;13;1
174;12680;12854;69.519;0.0003;0;1;17;0
152;12676;12828;70.033;0.0003;0;1;16;1
140;12676;12816;70.531;0.0002;0;1;11;0
129;12676;12805;71.02;0.000216666666666667;0;1;11;1
119;12676;12795;71.487;0.000166666666666667;1;0;9;0
106;12676;12782;71.932;0.0002;0;1;11;0
93;12652;12745;72.369;0.00015;0;0;9;0
80;12652;12732;72.804;0.000116666666666667;0;0;6;1
71;12652;12723;73.209;0.00025;1;0;13;1
61;12652;12713;73.636;0.0001;0;0;6;0
54;12652;12706;74.025;0.0000666666666666667;0;0;4;0
50;12652;12702;74.41;0.0001;0;0;6;0
41;12658;12699;74.791;0.0000833333333333333;0;0;5;0
38;12660;12698;75.159;0.0000666666666666667;0;0;4;0
34;12660;12694;75.516;0.0000666666666666667;0;0;3;1
33;12662;12695;75.872;0.0000666666666666667;1;0;3;0
31;12668;12699;76.232;0.0000833333333333333;0;0;4;1
28;12668;12696;76.593;0.00005;0;0;3;0
26;12656;12682;76.943;0.00005;0;0;2;1
24;12656;12680;77.293;0.00005;0;0;2;1
21;12656;12677;77.642;0.0000666666666666667;0;0;3;1
20;12656;12676;78.003;0.0000333333333333333;0;0;2;0
20;12656;12676;78.347;0.00005;0;0;3;0
17;12656;12673;78.688;0.0000666666666666667;0;0;3;1
17;12656;12673;79.025;0.00005;0;1;2;0
17;12656;12673;79.36;0.0000666666666666667;0;0;3;1
17;12656;12673;79.715;0.0000666666666666667;0;0;4;0
16;12656;12672;80.055;0.0000333333333333333;0;0;2;0
16;12656;12672;80.393;0.0000166666666666667;0;0;1;0
15;12662;12677;80.728;0.0000666666666666667;0;0;4;0
15;12662;12677;81.064;0.0000333333333333333;0;0;2;0
15;12662;12677;81.398;0.00005;0;0;3;0
13;12662;12675;81.739;0.0000333333333333333;0;0;2;0
13;12662;12675;82.073;0.0000333333333333333;0;0;2;0
13;12662;12675;82.407;0.0000333333333333333;0;0;2;0
13;12662;12675;82.748;0.0000333333333333333;0;0;2;0
13;12662;12675;83.087;0.0000333333333333333;0;0;2;0
12;12662;12674;83.42;0.0000333333333333333;0;0;2;0
11;12662;12673;83.752;0.0000333333333333333;0;0;1;1
10;12662;12672;84.085;0.0000333333333333333;0;0;2;0
9;12662;12671;84.415;0.0000333333333333333;0;0;2;0
9;12662;12671;84.748;0.0000166666666666667;0;0;1;0
9;12662;12671;85.077;0.0000333333333333333;0;0;2;0
8;12662;12670;85.41;0.0000333333333333333;0;0;1;1
8;12662;12670;85.741;0.0000333333333333333;0;0;2;0
7;12662;12669;86.067;0.0000333333333333333;0;0;2;0
7;12662;12669;86.399;0.0000166666666666667;0;0;1;0
7;12662;12669;86.722;0.0000166666666666667;0;0;1;0
7;12662;12669;87.048;0.0000166666666666667;0;0;1;0
6;12662;12668;87.377;0.00005;0;0;2;1
6;12662;12668;87.709;0.00005;0;0;3;0
5;12662;12667;88.031;0.0000333333333333333;0;0;2;0
5;12662;12667;88.361;0.0000166666666666667;0;0;1;0
5;12662;12667;88.69;0.0000333333333333333;0;0;2;0
5;12662;12667;89.01;0.0000333333333333333;0;0;2;0
5;12662;12667;89.344;0.0000333333333333333;0;0;2;0
5;12662;12667;89.674;0.0000166666666666667;0;0;1;0
5;12662;12667;90.006;0.0000333333333333333;0;0;2;0
5;12662;12667;90.329;0.0000166666666666667;0;0;1;0
3;12662;12665;90.664;0.0000166666666666667;0;0;1;0
3;12662;12665;90.981;0.0000166666666666667;0;0;1;0
2;12662;12664;91.306;0.0000166666666666667;0;0;1;0
2;12662;12664;91.621;0.0000333333333333333;0;0;2;0
2;12662;12664;91.941;0.0000333333333333333;1;0;1;0
2;12662;12664;92.259;0.0000166666666666667;0;0;1;0
2;12662;12664;92.577;0.0000166666666666667;0;0;1;0
2;12662;12664;92.896;0.0000333333333333333;0;0;2;0
2;12662;12664;93.218;0.0000333333333333333;0;0;2;0
2;12662;12664;93.538;0.0000333333333333333;0;0;1;1
2;12662;12664;93.865;0.00005;0;0;3;0
2;12662;12664;94.179;0.0000166666666666667;0;0;1;0
2;12662;12664;94.502;0.0000166666666666667;0;0;1;0
2;12662;12664;94.822;0.00005;0;0;3;0
2;12662;12664;95.14;0.0000166666666666667;0;0;1;0
2;12662;12664;95.456;0.0000166666666666667;0;0;1;0
2;12662;12664;95.779;0.0000333333333333333;0;0;2;0
2;12662;12664;96.102;0.0000333333333333333;0;0;2;0
2;12662;12664;96.424;0.0000333333333333333;0;0;2;0
1000;12632;13632;0.08;0.0182666666666667;586;409;79;22
1000;12660;13660;3.244;0.00566666666666667;12;88;59;181
1000;12662;13662;6.08;0.00421666666666667;16;92;57;88
1000;12692;13692;8.758;0.00403333333333333;14;83;60;85
1000;12692;13692;11.614;0.00391666666666667;7;85;57;86
1000;12754;13754;14.45;0.00445;13;93;77;84
999;12758;13757;17.077;0.00746666666666667;43;89;234;82
992;12758;13750;19.494;0.00908333333333333;30;127;289;99
986;12772;13758;21.928;0.00648333333333333;36;110;166;77
977;12758;13735;24.214;0.00583333333333333;28;86;157;79
972;12758;13730;26.344;0.00488333333333333;23;80;115;75
966;12750;13716;28.409;0.0053;23;81;128;86
958;12730;13688;30.424;0.00543333333333333;25;75;152;74
950;12730;13680;32.212;0.00531666666666667;19;92;142;66
943;12686;13629;33.978;0.00488333333333333;22;69;133;69
934;12706;13640;35.749;0.00588333333333333;32;68;185;68
924;12706;13630;37.442;0.00558333333333333;21;62;184;68
912;12710;13622;39.194;0.00473333333333333;18;61;122;83
894;12700;13594;40.966;0.0055;23;68;183;56
869;12694;13563;42.709;0.007;27;65;281;47
845;12740;13585;44.289;0.0054;24;55;180;65
818;12740;13558;45.866;0.00475;51;50;136;48
795;12776;13571;47.395;0.0049;27;45;180;42
760;12776;13536;48.943;0.00486666666666667;23;41;194;34
735;12774;13509;50.382;0.00463333333333333;17;40;190;31
710;12826;13536;51.774;0.00368333333333333;15;31;144;31
685;12826;13511;53.125;0.00401666666666667;19;29;165;28
655;12838;13493;54.396;0.00343333333333333;10;28;146;22
602;12838;13440;55.678;0.00471666666666667;27;33;207;16
565;12850;13415;56.905;0.00283333333333333;8;15;132;15
529;12878;13407;58.088;0.00231666666666667;9;12;107;11
494;12870;13364;59.086;0.00285;8;20;132;11
456;12824;13280;60.044;0.00176666666666667;10;13;72;11
417;12824;13241;60.98;0.00165;11;11;70;7
372;12808;13180;61.844;0.00128333333333333;6;6;60;5
338;12826;13164;62.696;0.000816666666666667;3;3;39;4
311;12826;13137;63.488;0.000733333333333333;3;3;36;2
283;12818;13101;64.203;0.000866666666666667;4;3;43;2
253;12826;13079;64.937;0.000616666666666667;2;1;33;1
233;12822;13055;65.588;0.000433333333333333;2;1;22;1
213;12830;13043;66.227;0.00045;1;2;23;1
197;12830;13027;66.836;0.00035;1;1;19;0
183;12852;13035;67.445;0.0003;1;1;15;1
166;12834;13000;68.026;0.000283333333333333;1;0;15;1
148;12834;12982;68.587;0.00035;2;0;18;1
133;12810;12943;69.16;0.000316666666666667;1;0;18;0
124;12810;12934;69.708;0.000216666666666667;1;0;12;0
113;12810;12923;70.215;0.000183333333333333;1;0;9;1
106;12842;12948;70.731;0.000216666666666667;1;0;12;0
93;12842;12935;71.236;0.000133333333333333;0;0;8;0
85;12842;12927;71.717;0.000116666666666667;0;0;7;0
81;12842;12923;72.175;0.000116666666666667;1;0;6;0
75;12842;12917;72.627;0.0001;0;0;5;1
71;12876;12947;73.087;0.0001;1;0;5;0
63;12876;12939;73.543;0.0000833333333333333;0;0;5;0
56;12876;12932;73.988;0.0000833333333333333;0;0;4;1
49;12876;12925;74.418;0.0000666666666666667;0;0;4;0
45;12876;12921;74.839;0.0000833333333333333;0;0;5;0
40;12876;12916;75.265;0.0001;0;0;6;0
36;12896;12932;75.676;0.0000666666666666667;0;0;4;0
32;12896;12928;76.089;0.0000833333333333333;1;0;4;0
32;12896;12928;76.495;0.0000666666666666667;1;0;3;0
30;12896;12926;76.916;0.00005;0;0;3;0
28;12896;12924;77.322;0.00005;0;0;3;0
28;12896;12924;77.722;0.00005;0;0;3;0
27;12896;12923;78.123;0.0000666666666666667;0;0;4;0
26;12896;12922;78.52;0.0000666666666666667;0;0;4;0
25;12896;12921;78.926;0.00005;0;0;3;0
25;12896;12921;79.325;0.00005;0;0;2;1
25;12896;12921;79.732;0.0000333333333333333;0;0;2;0
23;12896;12919;80.141;0.00005;0;0;3;0
22;12896;12918;80.542;0.00005;0;0;3;0
22;12896;12918;80.941;0.00005;0;0;3;0
22;12896;12918;81.335;0.00005;0;0;2;1
21;12896;12917;81.731;0.0000333333333333333;0;0;2;0
21;12896;12917;82.131;0.0000666666666666667;1;0;3;0
19;12896;12915;82.534;0.00005;0;0;3;0
18;12896;12914;82.924;0.0000333333333333333;0;0;2;0
18;12896;12914;83.319;0.00005;0;0;2;1
18;12896;12914;83.71;0.00005;1;0;2;0
17;12896;12913;84.107;0.00005;0;0;3;0
17;12896;12913;84.495;0.00005;1;0;2;0
16;12896;12912;84.887;0.00005;0;0;3;0
16;12896;12912;85.273;0.0000333333333333333;0;0;2;0
16;12896;12912;85.667;0.0000333333333333333;0;0;2;0
14;12896;12910;86.058;0.00005;0;0;3;0
14;12896;12910;86.444;0.0000333333333333333;0;0;2;0
13;12896;12909;86.844;0.0000333333333333333;0;0;2;0
11;12896;12907;87.232;0.00005;0;0;3;0
10;12896;12906;87.617;0.00005;0;0;3;0
9;12896;12905;87.996;0.00005;0;0;2;1
8;12906;12914;88.381;0.0000666666666666667;0;0;4;0
7;12916;12923;88.757;0.0000333333333333333;0;0;2;0
7;12916;12923;89.135;0.00005;0;0;3;0
6;12916;12922;89.514;0.00005;0;0;2;1
6;12916;12922;89.895;0.0000333333333333333;0;0;2;0
5;12916;12921;90.264;0.00005;1;0;2;0
5;12916;12921;90.638;0.0000166666666666667;0;0;1;0
5;12916;12921;91.012;0.0000333333333333333;0;0;2;0
5;12916;12921;91.395;0.00005;0;0;3;0
5;12916;12921;91.767;0.00005;0;0;3;0
5;12916;12921;92.138;0.0000333333333333333;0;0;2;0
5;12916;12921;92.517;0.0000166666666666667;0;0;1;0
5;12916;12921;92.892;0.0000166666666666667;0;0;1;0
5;12916;12921;93.267;0.0000333333333333333;0;0;2;0
5;12916;12921;93.654;0.0000333333333333333;0;0;2;0
5;12916;12921;94.026;0.00005;0;0;3;0
5;12916;12921;94.404;0.0000333333333333333;1;0;1;0
5;12916;12921;94.786;0.0000333333333333333;0;0;2;0
5;12916;12921;95.175;0.0000333333333333333;0;0;2;0
5;12916;12921;95.558;0.00005;1;0;2;0
5;12916;12921;95.946;0.0000333333333333333;0;0;2;0
5;12916;12921;96.337;0.0000333333333333333;0;0;2;0
5;12916;12921;96.733;0.0000333333333333333;0;0;2;0
5;12916;12921;97.123;0.0000333333333333333;0;0;2;0
5;12916;12921;97.497;0.0000333333333333333;0;0;2;0
5;12916;12921;97.869;0.0000333333333333333;0;0;2;0
5;12916;12921;98.251;0.00005;0;0;3;0
5;12916;12921;98.629;0.00005;0;1;2;0
5;12916;12921;99.011;0.0000333333333333333;0;0;2;0
1000;12748;13748;0.085;0.0176833333333333;508;435;95;23
1000;12736;13736;3.187;0.00731666666666667;32;99;140;168
1000;12724;13724;6.229;0.00475;18;88;97;82
1000;12752;13752;9.098;0.0053;25;89;109;95
1000;12702;13702;12.035;0.00598333333333333;25;103;142;89
1000;12732;13732;14.906;0.00511666666666667;20;89;116;82
1000;12742;13742;17.764;0.0053;20;102;107;89
999;12742;13741;20.407;0.0112166666666667;22;116;281;254
995;12724;13719;23.265;0.00723333333333333;25;106;209;94
989;12730;13719;25.593;0.00586666666666667;18;78;167;89
987;12786;13773;27.91;0.0049;19;94;99;82
977;12786;13763;30.073;0.00723333333333333;27;116;190;101
971;12808;13779;32.329;0.00543333333333333;16;89;145;76
964;12808;13772;34.394;0.00465;23;79;109;68
955;12784;13739;36.397;0.0058;36;71;176;65
945;12784;13729;38.338;0.00578333333333333;30;73;183;61
939;12832;13771;40.258;0.00593333333333333;32;78;180;66
928;12856;13784;42.152;0.0059;32;65;196;61
910;12856;13766;43.957;0.00728333333333333;57;69;259;52
890;12844;13734;45.71;0.00548333333333333;31;59;185;54
867;12844;13711;47.466;0.00736666666666667;51;67;266;58
846;12868;13714;49.2;0.00545;30;52;197;48
825;12860;13685;50.689;0.00615;47;48;200;74
793;12830;13623;52.149;0.00581666666666667;36;42;235;36
770;12848;13618;53.628;0.0058;29;50;227;42
731;12848;13579;55.078;0.00493333333333333;27;35;203;31
691;12846;13537;56.488;0.00458333333333333;25;32;182;36
666;12842;13508;57.767;0.00411666666666667;21;29;172;25
628;12878;13506;59.014;0.0059;39;28;245;42
584;12908;13492;60.106;0.00451666666666667;24;19;204;24
544;12908;13452;61.249;0.00326666666666667;10;15;158;13
503;12902;13405;62.318;0.00356666666666667;12;14;177;11
459;12926;13385;63.364;0.00353333333333333;10;9;185;8
423;12936;13359;64.323;0.00313333333333333;9;7;166;6
386;12942;13328;65.288;0.00201666666666667;16;5;95;5
349;12942;13291;66.116;0.0013;7;6;62;3
314;12920;13234;66.928;0.0008;3;2;41;2
281;12920;13201;67.68;0.000666666666666667;2;2;35;1
256;12920;13176;68.41;0.000516666666666667;1;2;27;1
231;12920;13151;69.074;0.0004;1;1;21;1
212;12930;13142;69.755;0.000366666666666667;1;1;20;0
203;12934;13137;70.422;0.000433333333333333;2;1;22;1
185;12942;13127;71.02;0.000366666666666667;2;0;20;0
163;12942;13105;71.609;0.0003;1;0;17;0
149;12942;13091;72.167;0.000233333333333333;0;0;14;0
131;12942;13073;72.708;0.000216666666666667;1;0;12;0
116;12942;13058;73.221;0.000216666666666667;0;0;12;1
102;12930;13032;73.725;0.00015;0;0;8;1
90;12930;13020;74.209;0.000183333333333333;0;0;11;0
79;12930;13009;74.659;0.00015;0;0;9;0
73;12930;13003;75.101;0.000116666666666667;0;0;6;1
67;12930;12997;75.556;0.000183333333333333;0;0;10;1
56;12930;12986;75.972;0.0000833333333333333;0;0;5;0
50;12930;12980;76.393;0.000233333333333333;0;0;5;9
44;12930;12974;76.811;0.0000666666666666667;0;0;4;0
37;12930;12967;77.217;0.0000666666666666667;0;0;4;0
33;12930;12963;77.606;0.000116666666666667;0;0;7;0
32;12930;12962;77.997;0.0000666666666666667;0;0;4;0
31;12930;12961;78.394;0.0000666666666666667;0;0;4;0
27;12930;12957;78.785;0.00005;0;0;3;0
25;12930;12955;79.172;0.00005;0;0;3;0
24;12930;12954;79.575;0.0000666666666666667;0;0;4;0
23;12944;12967;79.957;0.00005;0;0;3;0
20;12944;12964;80.339;0.0000833333333333333;0;0;5;0
19;12944;12963;80.72;0.00005;0;0;3;0
19;12944;12963;81.106;0.0000666666666666667;0;0;3;1
18;12944;12962;81.478;0.0000333333333333333;0;0;2;0
16;12944;12960;81.851;0.0000666666666666667;0;0;4;0
16;12944;12960;82.23;0.0000333333333333333;0;0;2;0
16;12944;12960;82.607;0.0000333333333333333;0;0;2;0
16;12948;12964;82.978;0.0000333333333333333;0;0;2;0
16;12948;12964;83.357;0.0000333333333333333;0;0;2;0
15;12946;12961;83.726;0.00005;0;0;2;1
13;12946;12959;84.094;0.0000666666666666667;0;0;4;0
13;12946;12959;84.467;0.0000333333333333333;0;0;2;0
13;12946;12959;84.834;0.0000333333333333333;0;0;2;0
12;12932;12944;85.204;0.0000333333333333333;0;0;2;0
12;12932;12944;85.578;0.0000333333333333333;0;0;2;0
10;12932;12942;85.945;0.0000666666666666667;0;1;3;0
9;12932;12941;86.318;0.0000333333333333333;0;0;2;0
9;12932;12941;86.686;0.0000333333333333333;0;0;2;0
9;12932;12941;87.052;0.0000333333333333333;0;0;1;1
9;12932;12941;87.421;0.0000333333333333333;0;0;2;0
8;12932;12940;87.781;0.00005;0;0;3;0
6;12930;12936;88.148;0.0000333333333333333;0;0;2;0
6;12930;12936;88.509;0.0000333333333333333;1;0;1;0
6;12930;12936;88.87;0.0000333333333333333;0;0;1;1
5;12930;12935;89.232;0.0000333333333333333;0;0;2;0
5;12930;12935;89.59;0.0000166666666666667;0;0;1;0
5;12930;12935;89.953;0.0000333333333333333;0;0;1;1
5;12930;12935;90.31;0.0000333333333333333;0;0;2;0
5;12930;12935;90.677;0.00005;0;0;3;0
5;12930;12935;91.041;0.0000333333333333333;0;0;2;0
5;12930;12935;91.414;0.00005;0;0;3;0
5;12930;12935;91.773;0.0000166666666666667;0;0;1;0
4;12930;12934;92.133;0.0000166666666666667;0;0;1;0
4;12930;12934;92.497;0.0000166666666666667;0;0;1;0
4;12930;12934;92.859;0.00005;0;0;3;0
4;12930;12934;93.218;0.0000166666666666667;0;0;1;0
4;12930;12934;93.576;0.0000166666666666667;0;0;1;0
4;12930;12934;93.942;0.0000166666666666667;0;0;1;0
4;12930;12934;94.309;0.0000166666666666667;0;0;1;0
4;12930;12934;94.671;0.0000166666666666667;0;0;1;0
4;12930;12934;95.033;0.0000333333333333333;0;0;2;0
4;12930;12934;95.397;0.0000333333333333333;0;0;2;0
4;12930;12934;95.768;0.0000166666666666667;0;0;1;0
4;12930;12934;96.129;0.0000166666666666667;0;0;1;0
4;12930;12934;96.494;0.00005;0;0;3;0
4;12930;12934;96.858;0.0000166666666666667;0;0;1;0
4;12930;12934;97.218;0.0000333333333333333;0;0;2;0
3;12930;12933;97.588;0.0006;0;0;36;0
3;12930;12933;97.95;0.0000333333333333333;0;0;2;0
2;12930;12932;98.317;0.0000333333333333333;0;0;2;0
1;12930;12931;98.683;0.0000333333333333333;0;0;2;0
1;12930;12931;99.04;0.0000166666666666667;0;0;1;0
1;12930;12931;99.4;0.0000166666666666667;0;0;1;0
1;12930;12931;99.758;0.0000166666666666667;0;0;1;0
1;12930;12931;100.123;0.0000333333333333333;0;0;2;0
1;12930;12931;100.49;0.00005;0;0;3;0
1;12930;12931;100.854;0.0000166666666666667;0;0;1;0
1000;12640;13640;0.074;0.0168666666666667;658;239;91;24
1000;12644;13644;2.871;0.00541666666666667;11;86;67;161
1000;12714;13714;5.621;0.00461666666666667;7;86;67;117
1000;12714;13714;8.382;0.0048;8;97;89;94
1000;12730;13730;11.028;0.00415;13;86;69;81
1000;12728;13728;13.808;0.00466666666666667;16;96;86;82
997;12768;13765;16.527;0.0058;14;90;158;86
990;12758;13748;19.44;0.00771666666666667;41;121;140;161
982;12758;13740;21.784;0.00626666666666667;18;97;158;103
976;12722;13698;23.991;0.00515;22;92;109;86
970;12726;13696;26.151;0.00486666666666667;18;81;116;77
963;12764;13727;28.156;0.00623333333333333;31;100;163;80
952;12764;13716;30.253;0.00611666666666667;25;73;164;105
946;12760;13706;32.225;0.00556666666666667;30;73;163;68
938;12758;13696;34.176;0.00726666666666667;30;134;190;82
927;12758;13685;36.3;0.00526666666666667;36;69;143;68
915;12812;13727;38.131;0.00526666666666667;27;66;163;60
899;12764;13663;39.816;0.00551666666666667;45;70;140;76
881;12764;13645;41.41;0.00851666666666667;46;66;293;106
864;12762;13626;42.903;0.00633333333333333;31;59;244;46
840;12758;13598;44.415;0.00496666666666667;24;47;155;72
818;12758;13576;45.878;0.00538333333333333;30;43;212;38
795;12790;13585;47.247;0.0057;29;60;197;56
763;12788;13551;48.655;0.0043;24;38;156;40
731;12790;13521;49.934;0.00476666666666667;27;31;197;31
686;12786;13472;51.332;0.00573333333333333;37;48;220;39
660;12786;13446;52.676;0.00325;17;27;114;37
625;12820;13445;53.828;0.00345;13;24;137;33
591;12810;13401;54.984;0.0032;13;21;125;33
564;12790;13354;56.068;0.00326666666666667;18;18;132;28
526;12790;13316;57.119;0.00376666666666667;29;22;161;14
493;12838;13331;58.103;0.00283333333333333;20;34;102;14
449;12838;13287;59.052;0.00233333333333333;21;22;82;15
419;12856;13275;59.978;0.0014;5;8;63;8
382;12856;13238;60.797;0.00206666666666667;16;8;92;8
344;12856;13200;61.572;0.00185;16;11;75;9
315;12850;13165;62.303;0.00103333333333333;7;3;49;3
277;12850;13127;63.024;0.0009;2;3;47;2
236;12886;13122;63.683;0.000633333333333333;3;1;32;2
220;12894;13114;64.306;0.000466666666666667;1;1;25;1
201;12906;13107;64.876;0.0004;1;1;21;1
180;12906;13086;65.466;0.000416666666666667;1;1;23;0
155;12906;13061;66.013;0.00045;1;0;25;1
142;12940;13082;66.539;0.000266666666666667;1;1;14;0
129;12906;13035;67.046;0.000216666666666667;0;1;11;1
117;12906;13023;67.555;0.000333333333333333;1;1;18;0
105;12906;13011;68.019;0.000183333333333333;1;0;10;0
91;12906;12997;68.471;0.0002;0;0;11;1
86;12906;12992;68.906;0.000133333333333333;0;0;8;0
75;12906;12981;69.337;0.000116666666666667;0;0;7;0
66;12906;12972;69.748;0.0001;0;0;6;0
55;12912;12967;70.145;0.000116666666666667;1;0;6;0
52;12912;12964;70.533;0.0000833333333333333;0;0;5;0
46;12912;12958;70.915;0.0000833333333333333;0;0;4;1
39;12910;12949;71.29;0.0000833333333333333;0;0;5;0
34;12910;12944;71.652;0.000116666666666667;0;1;6;0
32;12910;12942;72.02;0.0000833333333333333;0;0;5;0
29;12910;12939;72.382;0.0000666666666666667;0;0;4;0
24;12910;12934;72.757;0.0000666666666666667;0;0;4;0
23;12892;12915;73.102;0.0000333333333333333;0;0;2;0
21;12904;12925;73.435;0.0000333333333333333;0;0;2;0
20;12904;12924;73.758;0.00005;0;0;3;0
20;12904;12924;74.079;0.00005;0;0;3;0
18;12904;12922;74.406;0.0000333333333333333;0;0;2;0
14;12904;12918;74.72;0.0000333333333333333;0;0;2;0
13;12904;12917;75.034;0.0000333333333333333;0;0;2;0
12;12904;12916;75.349;0.0000333333333333333;0;0;2;0
11;12910;12921;75.66;0.0000333333333333333;0;0;2;0
10;12910;12920;75.97;0.00005;0;0;3;0
9;12910;12919;76.278;0.0000666666666666667;1;0;3;0
9;12910;12919;76.587;0.0000333333333333333;0;0;2;0
9;12910;12919;76.892;0.0000333333333333333;0;0;2;0
9;12910;12919;77.199;0.0000333333333333333;0;0;2;0
9;12910;12919;77.508;0.0000333333333333333;0;0;2;0
8;12910;12918;77.817;0.00005;1;0;2;0
8;12910;12918;78.125;0.0000333333333333333;0;0;2;0
8;12910;12918;78.439;0.00005;0;1;2;0
8;12910;12918;78.747;0.0000333333333333333;0;0;2;0
8;12910;12918;79.068;0.0000333333333333333;0;0;2;0
8;12910;12918;79.371;0.0000333333333333333;0;0;2;0
7;12910;12917;79.673;0.0000333333333333333;0;0;2;0
7;12910;12917;79.979;0.0000333333333333333;0;0;2;0
7;12910;12917;80.281;0.0000333333333333333;0;0;2;0
7;12910;12917;80.591;0.0000166666666666667;0;0;1;0
6;12910;12916;80.893;0.0000333333333333333;0;0;2;0
6;12910;12916;81.196;0.0000333333333333333;0;0;2;0
4;12910;12914;81.496;0.0000333333333333333;0;0;2;0
3;12910;12913;81.794;0.0000333333333333333;0;0;2;0
3;12910;12913;82.09;0.0000333333333333333;0;0;2;0
3;12910;12913;82.392;0.0000333333333333333;0;0;2;0
2;12910;12912;82.698;0.0000166666666666667;0;0;1;0
2;12910;12912;82.993;0.0000166666666666667;0;0;1;0
2;12910;12912;83.288;0.0000166666666666667;0;0;1;0
2;12910;12912;83.583;0.0000333333333333333;0;0;2;0
2;12910;12912;83.876;0.0000333333333333333;0;0;2;0
2;12910;12912;84.171;0.0000166666666666667;0;0;1;0
2;12910;12912;84.47;0.0000166666666666667;0;0;1;0
2;12910;12912;84.766;0.0000333333333333333;0;0;2;0
2;12910;12912;85.058;0.0000166666666666667;0;0;1;0
2;12910;12912;85.356;0.0000166666666666667;0;0;1;0
2;12910;12912;85.65;0.0000333333333333333;0;0;2;0
2;12910;12912;85.944;0.0000333333333333333;0;0;2;0
2;12910;12912;86.245;0.0000333333333333333;0;0;2;0
2;12910;12912;86.538;0.0000333333333333333;0;0;2;0
2;12910;12912;86.834;0.0000333333333333333;0;0;2;0
2;12910;12912;87.128;0.0000166666666666667;0;0;1;0
2;12910;12912;87.424;0.0000333333333333333;0;1;1;0
2;12910;12912;87.72;0.0000333333333333333;0;0;2;0
2;12910;12912;88.023;0.0000333333333333333;0;0;2;0
2;12910;12912;88.317;0.0000166666666666667;0;0;1;0
2;12910;12912;88.618;0.0000333333333333333;0;0;2;0
2;12910;12912;88.917;0.0000166666666666667;0;0;1;0
2;12910;12912;89.214;0.0000333333333333333;0;0;2;0
2;12910;12912;89.519;0.0000333333333333333;0;0;2;0
2;12910;12912;89.815;0.0000333333333333333;0;0;2;0
2;12910;12912;90.112;0.0000333333333333333;0;0;2;0
2;12910;12912;90.407;0.0000333333333333333;0;0;2;0
2;12910;12912;90.704;0.0000166666666666667;0;0;1;0
2;12910;12912;91.004;0.0000333333333333333;0;0;1;1
2;12910;12912;91.301;0.0000333333333333333;0;0;2;0
1000;12710;13710;0.081;0.0194666666666667;716;361;74;17
1000;12734;13734;3.288;0.00655;10;139;74;170
1000;12734;13734;6.141;0.00485;9;94;104;84
1000;12686;13686;9.208;0.00465;12;87;96;84
1000;12730;13730;12.152;0.00481666666666667;24;87;96;82
1000;12730;13730;14.909;0.0045;14;87;82;87
997;12736;13733;17.917;0.00861666666666667;21;109;205;182
993;12736;13729;20.506;0.0069;28;110;157;119
990;12728;13718;23.083;0.0053;20;88;128;82
985;12728;13713;25.559;0.00495;16;84;114;83
983;12780;13763;27.902;0.0054;19;88;140;77
975;12780;13755;30.178;0.00566666666666667;20;84;150;86
968;12786;13754;32.377;0.00553333333333333;23;80;156;73
957;12786;13743;34.374;0.00593333333333333;26;86;172;72
952;12770;13722;36.411;0.00553333333333333;26;79;153;74
941;12756;13697;38.525;0.00591666666666667;26;73;187;69
932;12798;13730;40.504;0.00536666666666667;29;73;149;71
914;12798;13712;42.285;0.00906666666666667;42;74;321;107
890;12854;13744;44.124;0.0085;37;60;333;80
870;12844;13714;45.832;0.00631666666666667;29;64;215;71
836;12832;13668;47.497;0.00636666666666667;36;52;248;46
809;12832;13641;48.971;0.00521666666666667;23;45;200;45
778;12832;13610;50.452;0.0049;22;43;191;38
751;12852;13603;51.78;0.00436666666666667;21;38;162;41
721;12856;13577;53.017;0.00421666666666667;20;32;173;28
681;12838;13519;54.293;0.004;14;54;144;28
639;12844;13483;55.385;0.00333333333333333;13;26;137;24
598;12844;13442;56.515;0.00341666666666667;15;20;140;30
558;12880;13438;57.542;0.00345;14;35;137;21
525;12872;13397;58.532;0.00503333333333333;16;29;233;24
489;12894;13383;59.434;0.00238333333333333;9;12;106;16
447;12882;13329;60.38;0.00228333333333333;14;10;101;12
406;12850;13256;61.24;0.00215;13;8;103;5
371;12850;13221;62.035;0.00158333333333333;12;8;69;6
339;12842;13181;62.852;0.0014;8;5;68;3
299;12896;13195;63.598;0.00116666666666667;6;4;56;4
262;12896;13158;64.296;0.0007;2;1;37;2
227;12896;13123;64.959;0.0006;2;1;32;1
199;12884;13083;65.581;0.000516666666666667;1;0;29;1
182;12884;13066;66.138;0.000333333333333333;0;1;18;1
171;12900;13071;66.715;0.000333333333333333;0;1;18;1
160;12900;13060;67.261;0.000233333333333333;1;0;12;1
139;12906;13045;67.793;0.000266666666666667;0;1;15;0
121;12906;13027;68.286;0.000233333333333333;1;0;13;0
112;12922;13034;68.776;0.000166666666666667;0;0;9;1
97;12922;13019;69.244;0.000183333333333333;0;0;11;0
89;12922;13011;69.707;0.000133333333333333;0;0;8;0
84;12930;13014;70.158;0.0001;0;0;6;0
74;12930;13004;70.618;0.00015;0;0;8;1
62;12916;12978;71.06;0.00015;0;0;9;0
57;12916;12973;71.477;0.0000833333333333333;0;0;5;0
52;12916;12968;71.891;0.0001;0;1;5;0
48;12916;12964;72.287;0.0000666666666666667;0;0;4;0
41;12916;12957;72.689;0.0000833333333333333;0;0;5;0
35;12916;12951;73.085;0.0000666666666666667;0;0;4;0
31;12914;12945;73.468;0.00005;0;0;3;0
28;12914;12942;73.838;0.0000833333333333333;0;0;5;0
24;12914;12938;74.211;0.0000333333333333333;0;0;2;0
20;12914;12934;74.584;0.00005;0;0;3;0
17;12914;12931;74.955;0.00005;0;0;3;0
16;12928;12944;75.315;0.0000333333333333333;0;0;2;0
14;12928;12942;75.684;0.00005;0;1;2;0
13;12928;12941;76.04;0.0000333333333333333;0;0;2;0
13;12928;12941;76.406;0.0000333333333333333;0;0;2;0
12;12928;12940;76.765;0.0000333333333333333;0;0;2;0
12;12928;12940;77.117;0.00005;0;0;3;0
12;12928;12940;77.476;0.0000333333333333333;0;0;2;0
12;12928;12940;77.829;0.00005;0;0;3;0
10;12928;12938;78.188;0.0000333333333333333;0;0;2;0
9;12928;12937;78.545;0.0000333333333333333;0;0;2;0
9;12928;12937;78.898;0.00005;0;0;3;0
9;12928;12937;79.248;0.00005;0;0;3;0
8;12928;12936;79.605;0.0000333333333333333;0;0;2;0
8;12928;12936;79.952;0.0000333333333333333;0;0;1;1
8;12928;12936;80.305;0.0000166666666666667;0;0;1;0
8;12928;12936;80.665;0.0000333333333333333;0;0;2;0
8;12928;12936;81.01;0.00005;0;0;3;0
8;12928;12936;81.358;0.0000166666666666667;0;0;1;0
8;12928;12936;81.71;0.0000333333333333333;0;0;2;0
8;12928;12936;82.065;0.00005;0;0;3;0
8;12928;12936;82.42;0.0000333333333333333;0;0;1;1
8;12928;12936;82.775;0.0000333333333333333;0;0;2;0
8;12928;12936;83.127;0.0000166666666666667;0;0;1;0
8;12928;12936;83.492;0.0000333333333333333;0;0;2;0
8;12928;12936;83.844;0.0000333333333333333;0;0;2;0
6;12928;12934;84.194;0.0000333333333333333;0;0;2;0
6;12928;12934;84.54;0.0000166666666666667;0;0;1;0
6;12928;12934;84.889;0.0000333333333333333;0;0;2;0
6;12928;12934;85.25;0.0000333333333333333;0;0;2;0
6;12928;12934;85.596;0.0000166666666666667;0;0;1;0
4;12928;12932;85.94;0.0000333333333333333;0;0;2;0
4;12928;12932;86.285;0.0000666666666666667;0;0;4;0
4;12928;12932;86.631;0.0000333333333333333;0;0;2;0
4;12928;12932;86.985;0.00005;0;0;3;0
4;12928;12932;87.326;0.0000166666666666667;0;0;1;0
3;12928;12931;87.674;0.0000166666666666667;0;0;1;0
3;12928;12931;88.018;0.0000166666666666667;0;0;1;0
3;12928;12931;88.363;0.0000333333333333333;0;0;2;0
3;12928;12931;88.706;0.0000166666666666667;0;0;1;0
3;12928;12931;89.048;0.0000333333333333333;0;0;2;0
3;12928;12931;89.39;0.0000333333333333333;0;0;2;0
3;12928;12931;89.744;0.00005;0;0;3;0
3;12928;12931;90.09;0.0000166666666666667;0;0;1;0
2;12928;12930;90.442;0.0000333333333333333;0;0;2;0
2;12928;12930;90.781;0.0000333333333333333;0;0;2;0
2;12928;12930;91.13;0.0000333333333333333;0;0;2;0
2;12928;12930;91.476;0.0000333333333333333;0;0;1;1
2;12928;12930;91.821;0.0000333333333333333;0;0;2;0
2;12928;12930;92.163;0.0000333333333333333;0;0;2;0
2;12928;12930;92.512;0.0000333333333333333;0;0;2;0
2;12928;12930;92.853;0.0000166666666666667;0;0;1;0
2;12928;12930;93.196;0.0000333333333333333;0;0;2;0
2;12928;12930;93.545;0.0000333333333333333;0;0;2;0
2;12928;12930;93.895;0.0000333333333333333;0;0;2;0
2;12928;12930;94.237;0.0000333333333333333;0;0;2;0
2;12928;12930;94.579;0.0000333333333333333;0;0;2;0
2;12928;12930;94.925;0.0000166666666666667;0;0;1;0
2;12928;12930;95.278;0.00005;0;0;2;1
2;12928;12930;95.626;0.0000166666666666667;0;0;1;0
2;12928;12930;95.972;0.0000333333333333333;0;0;1;1
1000;12564;13564;0.081;0.0206666666666667;676;460;75;29
1000;12562;13562;3.35;0.0064;12;105;68;199
1000;12540;13540;6.46;0.00421666666666667;8;95;61;89
1000;12540;13540;9.605;0.0042;8;94;55;95
1000;12580;13580;12.82;0.0041;10;90;58;88
994;12580;13574;15.589;0.00646666666666667;7;89;198;94
992;12558;13550;18.204;0.00398333333333333;7;83;72;77
985;12550;13535;20.716;0.00553333333333333;11;101;117;103
983;12650;13633;23.11;0.00466666666666667;12;97;77;94
979;12650;13629;25.286;0.00486666666666667;10;96;84;102
969;12638;13607;27.457;0.00813333333333333;15;90;187;196
964;12668;13632;29.605;0.00466666666666667;22;79;98;81
953;12668;13621;31.657;0.00538333333333333;15;103;128;77
943;12608;13551;33.71;0.00543333333333333;25;79;137;85
937;12608;13545;35.657;0.00518333333333333;24;76;144;67
928;12616;13544;37.565;0.0054;25;78;153;68
915;12586;13501;39.46;0.00676666666666667;47;74;219;66
903;12610;13513;41.406;0.00686666666666667;40;69;214;89
886;12596;13482;43.288;0.00761666666666667;44;64;273;76
865;12590;13455;45.087;0.00716666666666667;36;63;278;53
849;12598;13447;46.657;0.00623333333333333;42;72;194;66
827;12598;13425;48.304;0.00598333333333333;35;54;220;50
808;12666;13474;49.895;0.00523333333333333;28;54;189;43
779;12666;13445;51.396;0.00963333333333333;43;48;411;76
754;12666;13420;52.773;0.00748333333333333;44;48;323;34
713;12704;13417;54.164;0.00673333333333333;29;38;311;26
681;12692;13373;55.561;0.00631666666666667;26;47;218;88
636;12692;13328;56.913;0.0052;22;26;237;27
595;12694;13289;58.199;0.00551666666666667;19;21;272;19
554;12708;13262;59.406;0.00308333333333333;15;16;139;15
522;12670;13192;60.471;0.00288333333333333;12;14;135;12
491;12668;13159;61.45;0.00226666666666667;17;12;97;10
438;12668;13106;62.427;0.00343333333333333;13;9;177;7
402;12680;13082;63.337;0.00185;18;9;75;9
359;12680;13039;64.196;0.00235;13;6;116;6
332;12682;13014;65.053;0.000716666666666667;2;3;36;2
299;12680;12979;65.77;0.000966666666666667;5;2;49;2
266;12680;12946;66.465;0.0006;2;2;31;1
230;12690;12920;67.113;0.000516666666666667;2;1;28;0
212;12708;12920;67.744;0.000383333333333333;1;1;20;1
193;12708;12901;68.308;0.000483333333333333;1;1;27;0
172;12700;12872;68.907;0.000316666666666667;1;1;17;0
156;12708;12864;69.443;0.000233333333333333;1;0;12;1
142;12700;12842;70.017;0.0002;0;1;11;0
129;12700;12829;70.509;0.000283333333333333;1;0;15;1
118;12736;12854;70.991;0.000133333333333333;0;0;8;0
105;12736;12841;71.48;0.00015;0;0;9;0
98;12736;12834;71.938;0.000116666666666667;0;0;7;0
91;12736;12827;72.374;0.000183333333333333;1;0;10;0
85;12736;12821;72.836;0.000133333333333333;0;0;7;1
75;12738;12813;73.258;0.0001;0;0;6;0
65;12738;12803;73.694;0.0001;0;0;6;0
57;12740;12797;74.1;0.0001;0;0;6;0
50;12740;12790;74.49;0.000133333333333333;0;0;8;0
46;12762;12808;74.891;0.0000833333333333333;0;0;5;0
43;12762;12805;75.275;0.000116666666666667;1;0;6;0
38;12762;12800;75.667;0.0000666666666666667;0;0;4;0
36;12762;12798;76.047;0.0000666666666666667;0;0;4;0
34;12762;12796;76.422;0.0000666666666666667;0;0;4;0
30;12762;12792;76.791;0.0000666666666666667;0;0;4;0
29;12762;12791;77.176;0.0000666666666666667;0;0;4;0
26;12762;12788;77.538;0.00005;0;0;3;0
26;12762;12788;77.907;0.0000333333333333333;0;0;2;0
25;12762;12787;78.275;0.00005;0;0;3;0
24;12762;12786;78.64;0.00005;0;0;3;0
22;12762;12784;79.01;0.00005;0;0;3;0
22;12762;12784;79.367;0.0000833333333333333;1;0;4;0
20;12762;12782;79.727;0.0000666666666666667;1;0;3;0
20;12762;12782;80.076;0.00005;0;0;3;0
20;12782;12802;80.43;0.00005;0;0;3;0
19;12782;12801;80.789;0.00005;0;0;3;0
19;12782;12801;81.145;0.00005;0;0;2;1
19;12782;12801;81.508;0.0000666666666666667;0;0;4;0
18;12782;12800;81.859;0.00005;0;0;3;0
18;12780;12798;82.215;0.00005;0;0;2;1
16;12780;12796;82.571;0.0000666666666666667;0;0;4;0
15;12780;12795;82.925;0.00005;0;0;3;0
15;12780;12795;83.274;0.000116666666666667;1;0;6;0
15;12780;12795;83.629;0.00005;0;0;3;0
15;12780;12795;83.99;0.0000333333333333333;0;0;2;0
14;12780;12794;84.34;0.00005;0;0;3;0
13;12780;12793;84.689;0.00005;0;0;3;0
13;12780;12793;85.034;0.0000333333333333333;0;0;2;0
13;12780;12793;85.385;0.0000333333333333333;0;0;2;0
13;12780;12793;85.736;0.00005;0;0;2;1
12;12780;12792;86.108;0.0001;0;0;6;0
12;12780;12792;86.461;0.0000333333333333333;0;0;2;0
12;12780;12792;86.82;0.0000333333333333333;0;0;2;0
11;12780;12791;87.165;0.00005;0;0;3;0
10;12780;12790;87.514;0.0000333333333333333;0;0;2;0
10;12780;12790;87.86;0.0000333333333333333;0;0;2;0
9;12780;12789;88.208;0.0000333333333333333;0;0;2;0
8;12780;12788;88.551;0.0000333333333333333;0;0;1;1
7;12780;12787;88.895;0.00005;0;0;2;1
7;12780;12787;89.241;0.0000333333333333333;0;0;2;0
7;12780;12787;89.596;0.0000166666666666667;0;0;1;0
7;12780;12787;89.938;0.0000166666666666667;0;0;1;0
5;12780;12785;90.28;0.00005;0;0;3;0
5;12780;12785;90.624;0.0000333333333333333;0;1;1;0
5;12780;12785;90.968;0.0000333333333333333;0;0;1;1
5;12780;12785;91.327;0.0000166666666666667;0;0;1;0
5;12780;12785;91.686;0.0000166666666666667;0;0;1;0
5;12780;12785;92.05;0.0000166666666666667;0;0;1;0
4;12780;12784;92.41;0.0000333333333333333;0;0;2;0
4;12780;12784;92.759;0.0000166666666666667;0;0;1;0
4;12780;12784;93.094;0.0000333333333333333;0;0;2;0
3;12780;12783;93.434;0.00005;0;0;2;1
3;12780;12783;93.772;0.0000166666666666667;0;0;1;0
3;12780;12783;94.112;0.0000166666666666667;0;0;1;0
3;12780;12783;94.452;0.0000166666666666667;0;0;1;0
3;12780;12783;94.797;0.0000333333333333333;0;0;2;0
3;12780;12783;95.137;0.0000333333333333333;0;0;2;0
3;12780;12783;95.469;0.0000333333333333333;0;0;2;0
3;12780;12783;95.809;0.0000333333333333333;0;0;2;0
3;12780;12783;96.146;0.0000333333333333333;0;0;2;0
3;12780;12783;96.489;0.0000666666666666667;0;0;4;0
3;12780;12783;96.826;0.0000333333333333333;0;0;2;0
3;12780;12783;97.174;0.0000333333333333333;0;0;2;0
3;12780;12783;97.518;0.0000166666666666667;0;0;1;0
3;12780;12783;97.857;0.0000333333333333333;0;0;2;0
1000;12504;13504;0.08;0.0194666666666667;628;431;85;24
1000;12490;13490;2.903;0.00556666666666667;11;107;71;145
1000;12464;13464;5.706;0.00416666666666667;8;79;64;99
1000;12528;13528;8.602;0.00523333333333333;9;157;62;86
1000;12574;13574;11.259;0.00486666666666667;16;102;86;88
1000;12574;13574;13.913;0.00408333333333333;12;83;69;81
1000;12618;13618;16.517;0.00411666666666667;13;86;72;76
1000;12620;13620;19.134;0.00428333333333333;19;83;69;86
996;12620;13616;21.698;0.00635;17;81;198;85
993;12664;13657;24.269;0.0046;18;80;98;80
987;12638;13625;26.847;0.00676666666666667;27;127;137;115
975;12638;13613;29.135;0.00526666666666667;20;74;152;70
969;12656;13625;31.338;0.00438333333333333;16;72;106;69
958;12656;13614;33.677;0.0052;18;68;137;89
946;12660;13606;35.953;0.00518333333333333;24;75;138;74
936;12654;13590;37.77;0.00473333333333333;17;65;135;67
924;12694;13618;39.609;0.0057;32;63;159;88
907;12692;13599;41.373;0.0056;31;75;173;57
899;12692;13591;43.028;0.00525;23;83;140;69
876;12668;13544;44.63;0.00598333333333333;25;56;217;61
857;12638;13495;46.226;0.00505;21;50;185;47
841;12668;13509;47.704;0.00441666666666667;21;47;154;43
814;12624;13438;49.057;0.00565;24;46;231;38
789;12622;13411;50.383;0.00526666666666667;32;46;201;37
761;12622;13383;51.616;0.00488333333333333;19;45;195;34
723;12614;13337;52.926;0.00455;21;30;196;26
693;12652;13345;54.173;0.00391666666666667;19;31;163;22
651;12648;13299;55.463;0.00388333333333333;24;23;168;18
614;12658;13272;56.662;0.00345;20;20;149;18
569;12656;13225;57.781;0.00528333333333333;92;27;182;16
527;12656;13183;58.896;0.00301666666666667;26;26;118;11
487;12660;13147;59.893;0.00351666666666667;16;11;176;8
453;12686;13139;60.882;0.00235;24;11;92;14
414;12678;13092;61.847;0.00206666666666667;12;7;100;5
379;12678;13057;62.691;0.00186666666666667;14;8;83;7
332;12662;12994;63.548;0.00165;18;7;70;4
298;12676;12974;64.323;0.00085;4;3;42;2
263;12672;12935;65.036;0.00075;2;2;40;1
238;12672;12910;65.727;0.000633333333333333;2;1;34;1
212;12678;12890;66.374;0.00055;1;1;30;1
189;12678;12867;66.977;0.000333333333333333;1;1;17;1
173;12692;12865;67.575;0.000266666666666667;0;1;14;1
156;12692;12848;68.142;0.0003;0;1;16;1
144;12672;12816;68.677;0.000266666666666667;0;0;16;0
131;12672;12803;69.253;0.0002;1;0;11;0
119;12680;12799;69.767;0.000283333333333333;0;1;15;1
106;12692;12798;70.263;0.000166666666666667;0;0;10;0
99;12692;12791;70.735;0.000166666666666667;1;0;9;0
93;12692;12785;71.206;0.000166666666666667;0;0;10;0
84;12692;12776;71.666;0.000216666666666667;1;0;12;0
79;12704;12783;72.116;0.000183333333333333;0;0;11;0
72;12704;12776;72.567;0.000133333333333333;0;1;7;0
65;12688;12753;73.009;0.00015;0;0;8;1
61;12688;12749;73.432;0.0001;0;0;5;1
46;12688;12734;73.847;0.00015;1;0;8;0
43;12688;12731;74.265;0.0001;0;0;6;0
39;12688;12727;74.682;0.000116666666666667;0;0;6;1
37;12688;12725;75.112;0.0001;0;0;5;1
30;12688;12718;75.538;0.0000833333333333333;0;0;5;0
28;12688;12716;75.914;0.00005;0;0;3;0
28;12688;12716;76.296;0.0000666666666666667;0;0;4;0
27;12688;12715;76.675;0.0001;0;1;5;0
26;12680;12706;77.056;0.0000833333333333333;0;0;5;0
24;12680;12704;77.432;0.0000666666666666667;1;0;3;0
22;12680;12702;77.815;0.00005;0;0;3;0
22;12680;12702;78.185;0.00005;0;0;3;0
21;12680;12701;78.56;0.00005;0;0;3;0
21;12680;12701;78.926;0.00005;0;0;3;0
20;12680;12700;79.296;0.00005;0;0;3;0
20;12680;12700;79.671;0.0000333333333333333;0;0;2;0
18;12680;12698;80.044;0.0000666666666666667;0;0;4;0
17;12680;12697;80.415;0.0000666666666666667;0;0;4;0
17;12680;12697;80.781;0.00005;0;0;3;0
16;12680;12696;81.116;0.00005;0;0;3;0
15;12680;12695;81.435;0.0000333333333333333;0;0;2;0
15;12680;12695;81.753;0.0000333333333333333;0;0;2;0
14;12680;12694;82.07;0.00005;1;0;2;0
14;12680;12694;82.392;0.0000333333333333333;0;0;2;0
13;12680;12693;82.708;0.0000333333333333333;0;0;2;0
13;12680;12693;83.03;0.0000333333333333333;0;0;2;0
12;12680;12692;83.349;0.0000333333333333333;0;0;2;0
12;12680;12692;83.667;0.0000333333333333333;0;0;2;0
12;12680;12692;83.984;0.0000333333333333333;0;0;2;0
11;12680;12691;84.303;0.00005;0;0;2;1
11;12680;12691;84.619;0.0000333333333333333;0;0;2;0
10;12680;12690;84.934;0.0000333333333333333;0;0;2;0
10;12680;12690;85.249;0.0000333333333333333;0;0;2;0
9;12680;12689;85.566;0.0000333333333333333;0;0;2;0
9;12680;12689;85.881;0.0000333333333333333;0;0;2;0
9;12680;12689;86.196;0.0000166666666666667;0;0;1;0
9;12680;12689;86.514;0.0000166666666666667;0;0;1;0
8;12700;12708;86.83;0.0000166666666666667;0;0;1;0
7;12700;12707;87.142;0.0000333333333333333;0;0;2;0
7;12700;12707;87.455;0.0000166666666666667;0;0;1;0
6;12700;12706;87.767;0.0000333333333333333;0;0;2;0
6;12700;12706;88.08;0.0000166666666666667;0;0;1;0
6;12688;12694;88.398;0.0000166666666666667;0;0;1;0
6;12688;12694;88.711;0.0000166666666666667;0;0;1;0
5;12688;12693;89.023;0.0000333333333333333;0;0;2;0
5;12688;12693;89.334;0.0000333333333333333;0;0;2;0
5;12688;12693;89.646;0.0000166666666666667;0;0;1;0
3;12688;12691;89.96;0.0000333333333333333;0;0;2;0
3;12688;12691;90.271;0.0000333333333333333;0;0;1;1
2;12688;12690;90.58;0.0000333333333333333;0;0;2;0
1;12688;12689;90.886;0.0000333333333333333;0;0;2;0
1;12688;12689;91.192;0.0000166666666666667;0;0;1;0
1;12688;12689;91.497;0.0000166666666666667;0;0;1;0
1;12688;12689;91.807;0.0000333333333333333;1;0;1;0
1;12688;12689;92.116;0.0000166666666666667;0;0;1;0
1;12688;12689;92.423;0.0000166666666666667;0;0;1;0
1;12688;12689;92.73;0.0000166666666666667;0;0;1;0
1;12688;12689;93.037;0.0000166666666666667;0;0;1;0
1;12688;12689;93.347;0.0000166666666666667;0;0;1;0
1;12688;12689;93.653;0.0000333333333333333;0;0;2;0
1;12688;12689;93.959;0.0000166666666666667;0;0;1;0
1;12688;12689;94.267;0.0000166666666666667;0;0;1;0
1;12688;12689;94.574;0.0000166666666666667;0;0;1;0
1;12688;12689;94.879;0.0000166666666666667;0;0;1;0
1;12688;12689;95.189;0.0000166666666666667;0;0;1;0
1;12688;12689;95.494;0.0000166666666666667;0;0;1;0
1000;12930;13930;0.082;0.0195166666666667;652;440;61;18
1000;12930;13930;2.871;0.00658333333333333;17;102;60;216
1000;12970;13970;5.542;0.00503333333333333;10;139;58;95
1000;12970;13970;8.244;0.00441666666666667;7;108;54;96
1000;12968;13968;11.174;0.00466666666666667;20;99;65;96
1000;12982;13982;13.857;0.00501666666666667;27;100;80;94
1000;12982;13982;16.652;0.00593333333333333;24;146;81;105
1000;12982;13982;19.451;0.00565;30;104;89;116
1000;12972;13972;22.225;0.0059;30;104;115;105
994;12962;13956;24.961;0.00828333333333333;31;106;268;92
990;12990;13980;27.624;0.00691666666666667;39;120;169;87
985;12990;13975;30.166;0.00718333333333333;32;109;196;94
979;12978;13957;32.614;0.00675;46;102;169;88
971;12982;13953;34.788;0.00643333333333333;30;86;170;100
967;12990;13957;36.891;0.00706666666666667;46;101;185;92
957;12990;13947;38.911;0.00616666666666667;34;84;176;76
944;13018;13962;40.701;0.0100666666666667;39;80;402;83
931;13036;13967;42.462;0.00641666666666667;38;76;204;67
915;13036;13951;44.154;0.00616666666666667;37;72;195;66
899;13050;13949;45.85;0.00715;35;70;260;64
877;13044;13921;47.482;0.00755;39;70;291;53
865;13056;13921;48.924;0.00725;62;71;236;66
843;13018;13861;50.276;0.00501666666666667;24;48;177;52
822;13004;13826;51.501;0.00696666666666667;47;48;258;65
798;12994;13792;52.723;0.00436666666666667;20;41;163;38
763;13032;13795;53.903;0.00441666666666667;19;38;174;34
735;13032;13767;55.039;0.00498333333333333;18;48;204;29
698;13004;13702;56.127;0.0069;23;48;264;79
664;13004;13668;57.208;0.0039;17;24;172;21
621;13076;13697;58.233;0.00333333333333333;13;21;148;18
575;13154;13729;59.175;0.00286666666666667;10;18;128;16
532;13154;13686;60.008;0.00313333333333333;13;15;147;13
498;13202;13700;60.807;0.00285;8;12;141;10
474;13206;13680;61.576;0.00218333333333333;23;10;84;14
425;13206;13631;62.342;0.00208333333333333;15;8;90;12
382;13174;13556;63.06;0.00213333333333333;41;6;76;5
339;13174;13513;63.72;0.00138333333333333;4;6;71;2
304;13174;13478;64.336;0.000966666666666667;4;3;49;2
275;13214;13489;64.911;0.000883333333333333;2;2;48;1
254;13222;13476;65.462;0.000433333333333333;2;1;22;1
232;13246;13478;66.001;0.0004;1;1;21;1
216;13246;13462;66.523;0.000333333333333333;1;1;17;1
199;13246;13445;67.018;0.0003;1;1;16;0
178;13298;13476;67.504;0.000333333333333333;2;0;18;0
165;13302;13467;67.978;0.000233333333333333;1;0;13;0
150;13306;13456;68.428;0.000216666666666667;1;0;11;1
136;13306;13442;68.873;0.0002;1;0;10;1
119;13306;13425;69.314;0.000166666666666667;0;0;10;0
106;13306;13412;69.742;0.000183333333333333;0;1;9;1
96;13306;13402;70.156;0.000133333333333333;0;0;8;0
84;13308;13392;70.562;0.000116666666666667;0;0;7;0
76;13308;13384;70.96;0.0000833333333333333;0;0;5;0
69;13316;13385;71.349;0.0000833333333333333;0;0;5;0
64;13316;13380;71.733;0.0000833333333333333;0;0;5;0
59;13302;13361;72.118;0.0000833333333333333;0;0;5;0
51;13302;13353;72.492;0.0000833333333333333;0;0;4;1
45;13292;13337;72.864;0.0000833333333333333;0;0;4;1
41;13292;13333;73.222;0.0000666666666666667;0;0;4;0
32;13292;13324;73.582;0.0000666666666666667;0;0;4;0
31;13292;13323;73.935;0.0000333333333333333;0;0;2;0
28;13294;13322;74.291;0.00005;0;0;3;0
25;13294;13319;74.642;0.00005;0;0;3;0
22;13294;13316;74.991;0.00005;0;0;3;0
20;13294;13314;75.338;0.0000333333333333333;0;0;2;0
19;13294;13313;75.682;0.0000333333333333333;0;0;2;0
18;13294;13312;76.025;0.0000333333333333333;0;0;2;0
16;13294;13310;76.367;0.0000333333333333333;0;0;2;0
16;13294;13310;76.709;0.0000333333333333333;0;0;2;0
14;13294;13308;77.049;0.0000333333333333333;0;0;2;0
13;13294;13307;77.388;0.0000166666666666667;0;0;1;0
12;13294;13306;77.727;0.0000333333333333333;0;0;2;0
12;13294;13306;78.056;0.0000333333333333333;0;0;2;0
12;13294;13306;78.386;0.0000166666666666667;0;0;1;0
12;13294;13306;78.714;0.0000333333333333333;1;0;1;0
10;13294;13304;79.044;0.0000333333333333333;0;0;2;0
10;13294;13304;79.371;0.0000166666666666667;0;0;1;0
10;13294;13304;79.699;0.0000333333333333333;0;0;2;0
10;13294;13304;80.027;0.0000166666666666667;0;0;1;0
10;13294;13304;80.354;0.0000333333333333333;0;0;2;0
10;13294;13304;80.682;0.0000333333333333333;0;0;2;0
10;13294;13304;81.01;0.0000166666666666667;0;0;1;0
10;13294;13304;81.336;0.0000333333333333333;0;0;2;0
10;13294;13304;81.664;0.0000333333333333333;0;0;2;0
10;13294;13304;81.992;0.0000166666666666667;0;0;1;0
10;13294;13304;82.318;0.0000166666666666667;0;0;1;0
9;13294;13303;82.645;0.0000333333333333333;1;0;1;0
9;13294;13303;82.972;0.0000333333333333333;0;0;2;0
9;13294;13303;83.299;0.0000166666666666667;0;0;1;0
8;13294;13302;83.628;0.0000333333333333333;0;0;2;0
8;13294;13302;83.955;0.0000333333333333333;0;0;2;0
7;13294;13301;84.282;0.0000166666666666667;0;0;1;0
6;13294;13300;84.608;0.0000333333333333333;0;0;2;0
6;13294;13300;84.933;0.0000166666666666667;0;0;1;0
6;13294;13300;85.256;0.0000166666666666667;0;0;1;0
6;13294;13300;85.579;0.0000166666666666667;0;0;1;0
6;13294;13300;85.902;0.0000166666666666667;0;0;1;0
5;13294;13299;86.226;0.0000333333333333333;0;0;2;0
5;13294;13299;86.548;0.0000166666666666667;0;0;1;0
4;13294;13298;86.872;0.0000333333333333333;0;0;2;0
3;13294;13297;87.197;0.0000166666666666667;0;0;1;0
3;13294;13297;87.521;0.0000333333333333333;0;0;2;0
3;13294;13297;87.845;0.0000166666666666667;0;0;1;0
3;13294;13297;88.167;0.0000166666666666667;0;0;1;0
2;13294;13296;88.488;0.0000166666666666667;0;0;1;0
2;13294;13296;88.809;0.0000333333333333333;0;0;2;0
2;13294;13296;89.127;0.0000333333333333333;0;0;2;0
2;13294;13296;89.449;0.0000166666666666667;0;0;1;0
2;13294;13296;89.77;0.0000166666666666667;0;0;1;0
2;13294;13296;90.091;0.0000166666666666667;0;0;1;0
2;13294;13296;90.412;0.0000333333333333333;0;0;1;1
2;13294;13296;90.734;0.0000333333333333333;0;1;1;0
2;13294;13296;91.055;0.0000333333333333333;0;0;1;1
2;13294;13296;91.376;0.0000166666666666667;0;0;1;0
2;13294;13296;91.697;0.0000333333333333333;0;0;2;0
2;13294;13296;92.017;0.0000166666666666667;0;0;1;0
2;13294;13296;92.34;0.0000166666666666667;0;0;1;0
2;13294;13296;92.661;0.0000333333333333333;0;0;2;0
2;13294;13296;92.982;0.0000166666666666667;0;0;1;0
2;13294;13296;93.303;0.0000166666666666667;0;0;1;0
2;13294;13296;93.624;0.0000166666666666667;0;0;1;0


==> figures/evaluation2/batchrun_2016-05-07T192839/run_b130-pexp2.0__k1.41__n0099__ws0750__ID_KTC/output/aggregated.csv <==
"iter";"simulationTimeInMinutes";"totalTimeInMinutes";"nodeCountTotal";"nodeCountEmpty";"nodeCountAlive";"edgeCountTotal";"nodeOutdegreeAvg";"numStronglyConnectedComponents";"nodeCountReachableFromBaseStation";"hopSpannerAvg";"hopSpannerMax";"incrTCTimeInMillis";"incrTCLSMCountTotal";"incrTCLSMCountAct";"incrTCLSMCountInact";"incrTCLSMCountClassification";"incrTCLSMCountUnclassification";"incrTCLSMCountEffective";"incrCETimeInMillis";"incrCERuleCountTotal";"incrCELSMCountTotal";"incrCELSMCountUnclassification";"incrCELSMCountEffective";"incrCELSMsPerRule";"incrCENodeAddtionCount";"incrCENodeRemovalCount";"incrCEEdgeAdditionCount";"incrCEEdgeRemovalCount";"incrCEDistanceModCount";"incrCERemainingEnergyModCount";"incrCERequiredPowerModCount";"batTCTimeInMillis";"batTCLSMCountTotal";"batTCLSMCountAct";"batTCLSMCountInact";"batTCLSMCountClassification";"batTCLSMCountUnclassification";"batTCLSMCountEffective";"incrVsBatLSMsTCAndCE";"incrVsBatTimeTCAndCE";"incrVsBatTimeOnlyTC";"incrVsBatLSMsOnlyTC";"statTimeInMillis";"energyLevelAvg";"energyLevelMin";"energyLevelMax";"incrTCViolationCount";"batTCViolationCount";"incrCECheckTimeInMillis";"incrTCCheckTimeInMillis";"batTCCheckTimeInMillis";"RCEScope";"RCEScopeNormalizedByNodeOutdegree";"RIncrVsBatchTCOnlyInLSMs";"RIncrVsBatchTCAndCEInLSMs";"RTopologySize";"RTotalTimeInMinutesForGT"
1;10;0.005;100;0;100;812.4;7.73333333333333;1.2;99.6666666666667;NA;5.66666666666667;109.933333333333;1461.26666666667;470.333333333333;649.066666666667;1119.4;341.866666666667;812;7.73333333333333;0;0;0;0;0;0;0;0;0;0;0;0;21.4666666666667;812;263.333333333333;548.666666666667;812;0;812;1;5.7562;5.40566666666667;1;43.0666666666667;53.4036666666667;26.1112;98.0682666666667;0;0;2.73333333333333;30.8;0;Inf;Inf;1;1;912.4;0.00252
2;20;0.0384;100;0;100;812.266666666667;7.73333333333333;1.2;99.6666666666667;NA;6.13333333333333;0.4;0;0;0;0;0;0;2.26666666666667;0;0;0;0;0;0;0;0;0;0;0;0;9.66666666666667;812;263.333333333333;548.666666666667;812;0;812;0;0.2758;0.0416;0;19.4;51.9432666666667;22.1580666666667;97.1572666666667;0;0;14.2666666666667;13.8;0;NA;NA;0;0;912.266666666667;0.000512222222222222
3;30;0.064;100;0;100;812.266666666667;7.73333333333333;1.2;99.6666666666667;NA;Inf;0.533333333333333;6.13333333333333;1.13333333333333;3.26666666666667;4.4;1.73333333333333;3.73333333333333;2.4;2.26666666666667;5.06666666666667;5.06666666666667;2.8;0.2926;0;0;0;0;2.26666666666667;0;0;10.9333333333333;812;263.333333333333;548.666666666667;812;0;812;0.00833333333333333;0.419466666666667;0.0933333333333333;0.0048;20.4;50.6478666666667;18.3369333333333;96.4576666666667;0;0;8;8.13333333333333;0;2.88235294117647;0.372718052738337;0.00459770114942529;0.00804597701149425;912.266666666667;0.000317777777777778
4;40;0.0896666666666666;100;0;100;812.666666666667;7.73333333333333;1.2;99.6666666666667;NA;Inf;1.53333333333333;17.1333333333333;3.46666666666667;10.0666666666667;13.5333333333333;3.6;11.2;6.8;5.33333333333333;20.0666666666667;20.0666666666667;10.1333333333333;1.2746;0;0;0;0;5.33333333333333;0;0;3.6;812;263.333333333333;548.666666666667;812;0;812;0.0254;3.36106666666667;0.4422;0.0132;15.2666666666667;49.4035333333333;14.0438666666667;95.5980666666667;0;0;11.8;8.4;0;4;0.517241379310345;0.0137931034482759;0.0262725779967159;912.666666666667;0.000475555555555556
5;50;0.113133333333333;100;0.0666666666666667;99.9333333333333;812;7.73333333333333;1.2;99.6;NA;Inf;1;13.6666666666667;3.2;8.2;11.4;2.26666666666667;9.2;3.8;6.06666666666667;20.9333333333333;20.9333333333333;10.5333333333333;3.2176;0;0.0666666666666667;0;0;6;0;0;3;810.666666666667;262.8;547.866666666667;810.666666666667;0;810.666666666667;0.0237333333333333;1.63886666666667;0.363333333333333;0.0110666666666667;11.4;48.1650666666667;9.66226666666667;94.9094666666667;0;0;6.2;5;0;3.25274725274725;0.420613868889731;0.0113486842105263;0.0243421052631579;911.933333333333;0.000266666666666667
6;60;0.136;100;0.333333333333333;99.6666666666667;813.066666666667;7.6;1.2;99.3333333333333;NA;Inf;1.8;26.4;5.26666666666667;14.6666666666667;19.9333333333333;6.46666666666667;16.2666666666667;15;8.66666666666667;41.4;41.4;21.2;12.5048666666667;0;0.266666666666667;0;0;8.4;0;0;3;803.866666666667;261.333333333333;542.533333333333;803.866666666667;0;803.866666666667;0.0466;4.62226666666667;0.588866666666667;0.0199333333333333;11.2666666666667;46.8340666666667;6.3392;93.9008;0;0;8.46666666666667;8;0;4.32307692307692;0.568825910931174;0.0202355282799801;0.0466080610383148;912.733333333333;0.000554444444444444
7;70;0.158733333333333;100;0.733333333333333;99.2666666666667;812.4;7.53333333333333;1.2;98.9333333333333;NA;Inf;2.53333333333333;39.8666666666667;8.4;22.9333333333333;31.3333333333333;8.53333333333333;24.8;10.4;12.5333333333333;54.4666666666667;54.4666666666667;30.8;10.4046666666667;0;0.4;0;0;12.1333333333333;0;0;2.46666666666667;796.4;260.133333333333;536.266666666667;796.4;0;796.4;0.0705333333333333;7.08893333333333;1.08886666666667;0.0311333333333333;11.2666666666667;45.3885333333333;4.06426666666667;92.9444;0;0;7.33333333333333;7.26666666666667;0;4.43617021276596;0.588872152137074;0.0311401305876444;0.0698141637368157;911.666666666667;0.000458888888888889
8;80;0.181733333333333;100;1.93333333333333;98.0666666666667;811.066666666667;7.4;1.2;97.7333333333333;NA;Inf;2.13333333333333;48.1333333333333;12.6666666666667;27.6;40.2666666666667;7.86666666666667;32.6666666666667;24.6666666666667;14.1333333333333;100.133333333333;100.133333333333;55.3333333333333;16.7000666666667;0;1.2;0;0;12.9333333333333;0;0;2.86666666666667;773.733333333333;256.666666666667;517.066666666667;773.733333333333;0;773.733333333333;0.116066666666667;9.95006666666667;0.788933333333333;0.0424;12.5333333333333;43.9352666666667;2.35673333333333;92.1849333333333;0;0;7;6;0;6.22641509433962;0.84140744518103;0.0422195416164053;0.113734275374806;909.133333333333;0.000663333333333333
9;90;0.2052;100;2.73333333333333;97.2666666666667;811.2;7.26666666666667;1.2;96.9333333333333;NA;Inf;1.73333333333333;46.2666666666667;12.1333333333333;25.2;37.3333333333333;8.93333333333333;29.3333333333333;11.6666666666667;14.1333333333333;77.9333333333333;77.9333333333333;44.1333333333333;6.70986666666667;0;0.8;0;0;13.3333333333333;0;0;2.6;758.933333333333;254.666666666667;504.266666666667;758.933333333333;0;758.933333333333;0.0985333333333333;5.0056;0.766666666666667;0.0385333333333333;12.8666666666667;42.4166;1.53393333333333;91.4347333333333;0;0;3.73333333333333;4.13333333333333;0;5.19811320754717;0.715336679937684;0.0386507378777231;0.0968025298664793;908.466666666667;0.000354444444444444
10;100;0.227733333333333;100;4.2;95.8;811.066666666667;7.06666666666667;1.2;95.4666666666667;NA;Inf;1.4;53.0666666666667;13.2;29.9333333333333;43.1333333333333;9.93333333333333;33.8666666666667;10.8;15.4666666666667;100.933333333333;100.933333333333;57.7333333333333;13.4626666666667;0;1.46666666666667;0;0;14;0;0;2;735.066666666667;249.466666666667;485.6;735.066666666667;0;735.066666666667;0.1304;7.0222;0.8;0.0472;9.13333333333333;40.8928666666667;0.757266666666667;90.7068666666667;0;0;3.33333333333333;3.46666666666667;0;5.92241379310345;0.838077423552375;0.04607291855614;0.124614547433339;906.866666666667;0.000316666666666667
11;110;0.2486;100;5.6;94.4;811.6;7.06666666666667;1.2;94.0666666666667;NA;Inf;1.46666666666667;45.2666666666667;12.2;25;37.2;8.06666666666667;29.6;18.8;15.9333333333333;96.7333333333333;96.7333333333333;53.7333333333333;9.44846666666667;0;1.4;0;0;14.5333333333333;0;0;2.13333333333333;710.8;244.533333333333;466.266666666667;710.8;0;710.8;0.1186;8.41666666666667;0.7444;0.0410666666666667;9.33333333333333;39.3359333333333;0.247866666666667;90.0356;0;0;3;3.2;0;5.23012552301255;0.740112102313097;0.0416432189082724;0.117238791971488;906;0.000441111111111111
12;120;0.268733333333333;100;7.2;92.8;810.4;6.86666666666667;1.26666666666667;90.4666666666667;NA;Inf;1.4;44.7333333333333;12.1333333333333;24.5333333333333;36.6666666666667;8.06666666666667;29.7333333333333;10.6666666666667;17.3333333333333;93.6666666666667;93.6666666666667;55.0666666666667;8.0932;0;1.6;0;0;15.7333333333333;0;0;1.66666666666667;684.666666666667;238.133333333333;446.533333333333;684.666666666667;0;684.666666666667;0.124866666666667;NA;NA;0.0428;19.9333333333333;37.7548;0.0416666666666667;89.3737333333333;0;0;3.2;2.73333333333333;0;4.89230769230769;0.712471994025392;0.043427458617332;0.123855890944499;903.2;0.0003
13;130;0.2876;100;9.33333333333333;90.6666666666667;809.6;6.8;1.26666666666667;88.6;NA;Inf;1.33333333333333;57.6;15.6;32.8666666666667;48.4666666666667;9.13333333333333;40.1333333333333;10.8;20.4;121.6;121.6;70.5333333333333;9.3886;0;2.13333333333333;0;0;18.2666666666667;0;0;1.66666666666667;653.866666666667;230.933333333333;422.933333333333;653.866666666667;0;653.866666666667;0.1756;7.98886666666667;0.872266666666667;0.0618;8.6;36.1490666666667;0;88.3675333333333;0;0;2.06666666666667;2.26666666666667;0;5.42483660130719;0.797770088427528;0.0613784665579119;0.169249592169657;900.266666666667;0.000274444444444444
14;140;0.305466666666667;100;11.4666666666667;88.5333333333333;809.866666666667;6.33333333333333;1.26666666666667;86.5333333333333;NA;Inf;1.33333333333333;58.4;16.2;32.3333333333333;48.5333333333333;9.86666666666667;39.0666666666667;10.9333333333333;19.7333333333333;124.266666666667;124.266666666667;75.8666666666667;7.92153333333333;0;2.13333333333333;0;0;17.6;0;0;1.4;617.066666666667;223.333333333333;393.733333333333;617.066666666667;0;617.066666666667;0.183133333333333;NA;NA;0.0616666666666667;8.73333333333333;34.5058666666667;0;87.7146666666667;0;0;1.86666666666667;2.06666666666667;0;5.82432432432432;0.919630156472262;0.0633102852203976;0.186257562662057;898.4;0.00027
15;150;0.3224;100;13.3333333333333;86.6666666666667;810.933333333333;6.2;1.26666666666667;84.8666666666667;NA;Inf;1.2;53.0666666666667;14.3333333333333;30.1333333333333;44.4666666666667;8.6;36.2666666666667;6.26666666666667;19.0666666666667;99.7333333333333;99.7333333333333;62.9333333333333;8.466;0;1.86666666666667;0;0;17.2;0;0;1.33333333333333;590.4;216.4;374;590.4;0;590.4;0.170266666666667;NA;NA;0.0606;7.4;32.8712666666667;0;86.7938;0;0;1.8;1.73333333333333;0;5.2027972027972;0.839160839160839;0.0614272809394761;0.168021680216802;897.6;0.000183333333333333
16;160;0.339;100;16.8;83.2;812.133333333333;6.06666666666667;1.86666666666667;74.3333333333333;NA;Inf;1.13333333333333;51.1333333333333;14.6;28.1333333333333;42.7333333333333;8.4;34.8;8.06666666666667;20.4;123.333333333333;123.333333333333;77.2;8.56706666666667;0;3.46666666666667;0;0;16.9333333333333;0;0;1.26666666666667;548;202.133333333333;345.866666666667;548;0;548;0.211066666666667;NA;NA;0.0634666666666667;9.26666666666667;31.1924;0;86.1927333333333;0;0;2.4;1.66666666666667;0;5.49019607843137;0.904977375565611;0.0635036496350365;0.204379562043796;895.333333333333;0.000221111111111111
17;170;0.353666666666667;100;19.6666666666667;80.3333333333333;813.333333333333;5.66666666666667;2.13333333333333;71.6666666666667;NA;Inf;1.2;52.2666666666667;14.1333333333333;29.3333333333333;43.4666666666667;8.8;35.2;7.46666666666667;18.4666666666667;120;120;74.2666666666667;10.839;0;2.86666666666667;0;0;15.6;0;0;1;508.933333333333;191.6;317.333333333333;508.933333333333;0;508.933333333333;0.214;NA;NA;0.0666666666666667;7.93333333333333;29.545;0;85.4486;0;0;1.66666666666667;1.33333333333333;0;5.92779783393502;1.04608197069442;0.069164265129683;0.215090385119204;893.666666666667;0.000194444444444444
18;180;0.3682;100;23;77;814;5.46666666666667;2.6;65.7333333333333;NA;Inf;0.933333333333333;48.3333333333333;14.9333333333333;24.4;39.3333333333333;9;31.0666666666667;6;17.7333333333333;108.866666666667;108.866666666667;70.6666666666667;8.57646666666667;0;3.33333333333333;0;0;14.4;0;0;1;469.333333333333;180.533333333333;288.8;469.333333333333;0;469.333333333333;0.225466666666667;NA;NA;0.0661333333333333;8.2;27.9674666666667;0;84.4500666666667;0;0;1.66666666666667;1.53333333333333;0;5.73684210526316;1.04942233632863;0.0661931818181818;0.216761363636364;891;0.000168888888888889
19;190;0.381;100;26.2;73.8;816.933333333333;5.26666666666667;3.06666666666667;61.5333333333333;NA;Inf;0.933333333333333;51.2666666666667;14.8666666666667;27.2;42.0666666666667;9.2;34.6666666666667;5.8;18.1333333333333;111.466666666667;111.466666666667;70.4;8.62906666666667;0;3.2;0;0;14.9333333333333;0;0;0.733333333333333;432.8;170.4;262.4;432.8;0;432.8;0.242466666666667;NA;NA;0.0756666666666667;8.33333333333333;26.4219333333333;0;83.5439333333333;0;0;1.4;1.13333333333333;0;5.79411764705882;1.10014892032762;0.0800985828712261;0.242760320394331;890.733333333333;0.000154444444444444
20;200;0.3932;100;29;71;816.933333333333;5.2;3.13333333333333;58.1333333333333;NA;Inf;1.06666666666667;53.6666666666667;16.3333333333333;28;44.3333333333333;9.33333333333333;35.7333333333333;5.86666666666667;17.7333333333333;106.466666666667;106.466666666667;67.7333333333333;7.67166666666667;0;2.8;0;0;14.9333333333333;0;0;0.666666666666667;400.8;163.066666666667;237.733333333333;400.8;0;400.8;0.244466666666667;NA;NA;0.0828666666666667;9.6;24.9145333333333;0;82.9001333333333;0;0;0.866666666666667;0.733333333333333;0;5.83458646616541;1.12203585887796;0.0891550232867598;0.258150365934797;887.933333333333;0.000142222222222222
21;210;0.404466666666667;100;31.8;68.2;817.6;4.8;3.2;55.4666666666667;NA;Inf;0.733333333333333;46.2666666666667;13.6666666666667;24.8666666666667;38.5333333333333;7.73333333333333;31.3333333333333;5.06666666666667;16.1333333333333;93.7333333333333;93.7333333333333;62.9333333333333;5.95613333333333;0;2.8;0;0;13.3333333333333;0;0;0.8;369.2;154.8;214.4;369.2;0;369.2;0.261266666666667;NA;NA;0.0815333333333333;8.06666666666667;23.4277333333333;0;82.2748;0;0;0.6;0.933333333333333;0;5.84297520661157;1.21728650137741;0.0848681834597328;0.255326832791622;885.8;0.000122222222222222
22;220;0.4156;100;35.4;64.6;819.2;4.6;3.73333333333333;48.0666666666667;NA;Inf;0.933333333333333;44.6;14.7333333333333;22.2;36.9333333333333;7.66666666666667;29.8666666666667;5.13333333333333;17.0666666666667;96.3333333333333;96.3333333333333;64.8;7.00006666666667;0;3.6;0;0;13.4666666666667;0;0;0.533333333333333;334.133333333333;143.466666666667;190.666666666667;334.133333333333;0;334.133333333333;0.278066666666667;NA;NA;0.0841333333333334;7.86666666666667;22.011;0;81.6971333333333;0;0;1.13333333333333;0.666666666666667;0;5.546875;1.20584239130435;0.0893854748603352;0.283320031923384;883.8;0.000131111111111111
23;230;0.426;100;37.9333333333333;62.0666666666667;819.2;4.4;3.86666666666667;45.2;NA;Inf;0.6;34.6666666666667;12.3333333333333;17.4666666666667;29.8;4.86666666666667;25.2;4.4;14.8;77;77;50.8;5.8816;0;2.53333333333333;0;0;12.2666666666667;0;0;0.4;308.533333333333;136.133333333333;172.4;308.533333333333;0;308.533333333333;0.2452;NA;NA;0.0806666666666667;7.26666666666667;20.6514;0;80.8510666666667;0;0;0.533333333333333;0.666666666666667;0;5.13513513513514;1.16707616707617;0.0816767502160761;0.246326707000864;881.266666666667;0.000103333333333333
24;240;0.435666666666667;100;40.6666666666667;59.3333333333333;818.933333333333;4.13333333333333;4.53333333333333;40.2;NA;Inf;0.6;28.9333333333333;10.7333333333333;13.7333333333333;24.4666666666667;4.46666666666667;20.2666666666667;3.13333333333333;14.3333333333333;60.9333333333333;60.9333333333333;43.3333333333333;5.33813333333333;0;2.73333333333333;0;0;11.6;0;0;0.466666666666667;285.466666666667;128;157.466666666667;285.466666666667;0;285.466666666667;0.214333333333333;NA;NA;0.0670666666666667;7;19.3828666666667;0;80.1458666666667;0;0;0.266666666666667;0.6;0;4.43720930232558;1.0735183795949;0.0709948622139187;0.222793087342363;878.266666666667;0.0000766666666666667
25;250;0.444666666666667;100;43.9333333333333;56.0666666666667;817.2;4.06666666666667;5.13333333333333;34.6;NA;Inf;0.666666666666667;32.8;11.5333333333333;15.7333333333333;27.2666666666667;5.53333333333333;22.2666666666667;4.73333333333333;14.2;72.4;72.4;52;5.82233333333333;0;3.26666666666667;0;0;10.9333333333333;0;0;0.533333333333333;255.466666666667;117.066666666667;138.4;255.466666666667;0;255.466666666667;0.296066666666667;NA;NA;0.0862666666666667;7.13333333333333;18.1889333333333;0;79.482;0;0;0.733333333333333;0.466666666666667;0;5.23004694835681;1.2860771184484;0.087160751565762;0.29070981210856;873.266666666667;0.00011
26;260;0.453733333333333;100;46.5333333333333;53.4666666666667;818.666666666667;3.66666666666667;5.46666666666667;32.2;NA;Inf;0.6;31.1333333333333;11.1333333333333;15.2;26.3333333333333;4.8;21.8666666666667;3.26666666666667;12.3333333333333;58.9333333333333;58.9333333333333;43.4666666666667;5.59093333333333;0;2.6;0;0;9.73333333333333;0;0;0.466666666666667;233.866666666667;109.066666666667;124.8;233.866666666667;0;233.866666666667;0.285466666666667;NA;NA;0.0930666666666667;7.06666666666667;17.0455333333333;0;78.8345333333333;0;0;0.333333333333333;0.333333333333333;0;5.2972972972973;1.44471744471744;0.0935005701254276;0.279361459521095;872.133333333333;0.0000755555555555555
27;270;0.462066666666667;100;49.9333333333333;50.0666666666667;818.133333333333;3.53333333333333;5.73333333333333;30.4666666666667;NA;Inf;0.533333333333333;25.4666666666667;9.53333333333333;12.0666666666667;21.6;3.86666666666667;18.1333333333333;3;11.8;60.8;60.8;43.2;7.0754;0;3.4;0;0;8.4;0;0;0.733333333333333;208.8;99.8666666666667;108.933333333333;208.8;0;208.8;0.3;NA;NA;0.0871333333333333;6.8;15.9564666666667;0;78.2564666666667;0;0;0.533333333333333;0.333333333333333;0;5.19774011299435;1.47105852254557;0.086845466155811;0.293742017879949;868.2;0.0000733333333333333
28;280;0.4702;100;52.7333333333333;47.2666666666667;817.733333333333;3.46666666666667;6.06666666666667;27.1333333333333;NA;Inf;0.466666666666667;24.0666666666667;9.53333333333333;11;20.5333333333333;3.53333333333333;17.2;2.53333333333333;11.4666666666667;46.8666666666667;46.8666666666667;34.1333333333333;5.093;0;2.8;0;0;8.66666666666667;0;0;0.266666666666667;191.866666666667;92.9333333333333;98.9333333333333;191.866666666667;0;191.866666666667;0.302733333333333;NA;NA;0.0958;7.6;14.8985333333333;0;77.7482666666667;0;0;0.666666666666667;0.4;0;4.47674418604651;1.29136851520572;0.0896455872133426;0.267546907574705;865;0.0000677777777777778
29;290;0.4778;100;55.4666666666667;44.5333333333333;816.666666666667;3.26666666666667;6.66666666666667;24.4;NA;Inf;0.6;26.0666666666667;9.66666666666667;12.2666666666667;21.9333333333333;4.13333333333333;18;2.73333333333333;10.8666666666667;54.4;54.4;37.6;7.34713333333333;0;2.73333333333333;0;0;8.13333333333333;0;0;0.533333333333333;172.266666666667;84.9333333333333;87.3333333333333;172.266666666667;0;172.266666666667;0.333533333333333;NA;NA;0.104;8;13.9248666666667;0;76.7663333333333;0;0;0.266666666666667;0.333333333333333;0;5.11656441717791;1.56629522974834;0.104489164086687;0.322755417956656;861.2;0.0000655555555555556
30;300;0.484933333333333;100;58;42;816.533333333333;3.06666666666667;6.6;23.5333333333333;NA;Inf;0.4;19.8666666666667;7.73333333333333;9;16.7333333333333;3.13333333333333;13.8666666666667;2.53333333333333;9.6;37.7333333333333;37.7333333333333;26.8;5.33386666666667;0;2.53333333333333;0;0;7.06666666666667;0;0;0.333333333333333;159.333333333333;79.6;79.7333333333333;159.333333333333;0;159.333333333333;0.2834;NA;NA;0.0892666666666667;7.66666666666667;13.0121333333333;0;75.5127333333333;0;0;0.333333333333333;0.333333333333333;0;4.23611111111111;1.38134057971015;0.0870292887029289;0.255230125523013;858.533333333333;0.00006
31;310;0.491733333333333;100;60.0666666666667;39.9333333333333;816.533333333333;2.86666666666667;6.8;22.2;NA;Inf;0.333333333333333;15.5333333333333;5.86666666666667;7.33333333333333;13.2;2.33333333333333;11.0666666666667;2.06666666666667;8.06666666666667;31.4;31.4;23.2;4.6392;0;2.06666666666667;0;0;6;0;0;0;147.2;73.7333333333333;73.4666666666667;147.2;0;147.2;0.2848;NA;NA;0.0843333333333333;7.66666666666667;12.1817333333333;0;74.7367333333333;0;0;0.333333333333333;0.333333333333333;0;4.24793388429752;1.48183740149913;0.0751811594202899;0.232789855072464;856.466666666667;0.0000511111111111111
32;320;0.4982;100;62.4666666666667;37.5333333333333;814.266666666667;2.8;7.53333333333333;19.0666666666667;NA;Inf;0.4;15.5333333333333;6.4;7.26666666666667;13.6666666666667;1.86666666666667;11.8666666666667;2.66666666666667;8.26666666666667;37.6;37.6;28.2666666666667;6.11213333333333;0;2.4;0;0;5.86666666666667;0;0;0.266666666666667;130.8;66.1333333333333;64.6666666666667;130.8;0;130.8;0.325066666666667;NA;NA;0.0872;7.66666666666667;11.4088666666667;0;74.1366;0;0;0.266666666666667;0.2;0;4.85483870967742;1.73387096774194;0.09072375127421;0.306829765545362;851.8;0.0000588888888888889
33;330;0.5044;100;64.7333333333333;35.2666666666667;813.6;2.73333333333333;7.4;17.2;NA;Inf;0.133333333333333;19.4666666666667;7.06666666666667;9.33333333333333;16.4;3.06666666666667;13.4666666666667;2.2;7.6;35;35;24.8;4.54706666666667;0;2.26666666666667;0;0;5.33333333333333;0;0;0.333333333333333;119.466666666667;61.7333333333333;57.7333333333333;119.466666666667;0;119.466666666667;0.321466666666667;NA;NA;0.101666666666667;7.2;10.6042666666667;0;73.5316;0;0;0.2;0.466666666666667;0;5.03508771929825;1.84210526315789;0.112723214285714;0.3203125;848.866666666667;0.00005
34;340;0.5104;100;66.8666666666667;33.1333333333333;813.866666666667;2.53333333333333;7.53333333333333;14.3333333333333;NA;6;0.133333333333333;12.4666666666667;4.93333333333333;5.93333333333333;10.8666666666667;1.6;9.33333333333333;1.8;7.06666666666667;25.6666666666667;25.6666666666667;19.6;3.89093333333333;0;2.13333333333333;0;0;4.93333333333333;0;0;0.2;109.2;56.8;52.4;109.2;0;109.2;0.317266666666667;NA;NA;0.0873333333333333;6.86666666666667;9.90066666666667;0;72.9422666666667;0;0;0.0666666666666667;0.333333333333333;0;4.09433962264151;1.61618669314796;0.0854700854700855;0.264957264957265;847;0.0000388888888888889
35;350;0.515866666666667;100;69.0666666666667;30.9333333333333;814.8;2.33333333333333;7.66666666666667;13;NA;5.93333333333333;0.2;13.2666666666667;5.13333333333333;6.06666666666667;11.2;2.06666666666667;9.2;1.93333333333333;6.73333333333333;31;31;22;5.45386666666667;0;2.2;0;0;4.53333333333333;0;0;0;96.4;51.4666666666667;44.9333333333333;96.4;0;96.4;0.346533333333333;NA;NA;0.0932666666666667;6.8;9.2368;0;72.3744;0;0;0.2;0.266666666666667;0;4.63366336633663;1.98585572842999;0.0954356846473029;0.323651452282158;845.733333333333;0.0000433333333333333
36;360;0.521666666666667;100;70.8666666666667;29.1333333333333;815.333333333333;2.2;8.4;10.8;NA;5.93333333333333;0.0666666666666667;8.53333333333333;3.6;3.93333333333333;7.53333333333333;1;6.53333333333333;2.13333333333333;5.66666666666667;24.6;24.6;18.8;4.10593333333333;0;1.8;0;0;3.86666666666667;0;0;0.266666666666667;84.1333333333333;45.6;38.5333333333333;84.1333333333333;0;84.1333333333333;0.310333333333333;NA;NA;0.0806;8.6;8.62553333333333;0;71.6965333333333;0;0;0.266666666666667;0.266666666666667;0;4.47058823529412;2.03208556149733;0.0776545166402536;0.301109350237718;844.466666666667;0.0000455555555555556
37;370;0.526933333333333;100;73;27;815.333333333333;2.06666666666667;8.06666666666667;10.2;NA;5.93333333333333;0.2;5.86666666666667;2.86666666666667;2.53333333333333;5.4;0.466666666666667;4.93333333333333;1.4;4.93333333333333;17.6;17.6;13.7333333333333;3.28993333333333;0;2.13333333333333;0;0;2.8;0;0;0.133333333333333;75.3333333333333;41.4666666666667;33.8666666666667;75.3333333333333;0;75.3333333333333;0.298333333333333;NA;NA;0.0730666666666667;7.8;8.0796;0;71.0306;0;0;0.133333333333333;0.2;0;3.78378378378378;1.8308631211857;0.0654867256637168;0.247787610619469;842.333333333333;0.0000322222222222222
38;380;0.5316;100;74.4666666666667;25.5333333333333;814.533333333333;1.93333333333333;8;9.66666666666667;NA;6;0;4.93333333333333;2.66666666666667;2;4.66666666666667;0.266666666666667;4.4;1.26666666666667;4.13333333333333;13.5333333333333;13.5333333333333;10.6666666666667;3.79073333333333;0;1.46666666666667;0;0;2.66666666666667;0;0;0;69.0666666666667;38.6666666666667;30.4;69.0666666666667;0;69.0666666666667;0.297666666666667;NA;NA;0.073;8.2;7.57646666666667;0;70.3573333333333;0;0;0.0666666666666667;0.2;0;3.64516129032258;1.88542825361513;0.0637065637065637;0.218146718146718;840.066666666667;0.0000255555555555556
39;390;0.536466666666667;100;76.2666666666667;23.7333333333333;814.533333333333;1.73333333333333;7.93333333333333;7.26666666666667;NA;6;0.133333333333333;4.66666666666667;2.93333333333333;1.6;4.53333333333333;0.133333333333333;4.4;1.33333333333333;3.8;17.7333333333333;17.7333333333333;13.8666666666667;3.6928;0;1.8;0;0;2;0;0;0.2;59.6;34.9333333333333;24.6666666666667;59.6;0;59.6;0.369333333333333;NA;NA;0.0859333333333333;7.8;7.09353333333333;0;69.8522;0;0;0.266666666666667;0.266666666666667;0;4.80701754385965;2.77327935222672;0.0738255033557047;0.306487695749441;838.266666666667;0.0000333333333333333
40;400;0.541066666666667;100;77.7333333333333;22.2666666666667;814.666666666667;1.66666666666667;7.66666666666667;6.73333333333333;NA;6.13333333333333;0.0666666666666667;2.53333333333333;1.6;0.933333333333333;2.53333333333333;0;2.53333333333333;0.933333333333333;3.33333333333333;9.33333333333333;9.33333333333333;7.73333333333333;2.70053333333333;0;1.46666666666667;0;0;1.86666666666667;0;0;0.133333333333333;54.4;32.4;22;54.4;0;54.4;0.2586;NA;NA;0.061;6.6;6.66433333333333;0;69.3574;0;0;0.133333333333333;0.0666666666666667;0;3.08;1.848;0.0465686274509804;0.188725490196078;836.933333333333;0.00002
41;410;0.5454;100;78.6;21.4;814.666666666667;1.66666666666667;7.53333333333333;6.6;NA;6.13333333333333;0;2;1.2;0.8;2;0;2;0.8;2.46666666666667;5.46666666666667;5.46666666666667;4.53333333333333;2.0524;0;0.866666666666667;0;0;1.6;0;0;0.133333333333333;51.8666666666667;30.8;21.0666666666667;51.8666666666667;0;51.8666666666667;0.219866666666667;NA;NA;0.0550666666666667;7.13333333333333;6.2638;0;68.8504666666667;0;0;0.266666666666667;0.133333333333333;0;2.64864864864865;1.58918918918919;0.038560411311054;0.125964010282776;836.066666666667;0.00002
42;420;0.5498;100;80.3333333333333;19.6666666666667;814.666666666667;1.66666666666667;7.13333333333333;6.4;NA;6.13333333333333;0.0666666666666667;2.53333333333333;1.6;0.933333333333333;2.53333333333333;0;2.53333333333333;1.2;3.33333333333333;8.33333333333333;8.33333333333333;7.2;2.33306666666667;0;1.73333333333333;0;0;1.6;0;0;0.133333333333333;47.2;28;19.2;47.2;0;47.2;0.32;NA;NA;0.0715333333333333;7.93333333333333;5.90633333333333;0;68.1963333333333;0;0;0.2;0.0666666666666667;0;2.92;1.752;0.0536723163841808;0.206214689265537;834.333333333333;0.0000255555555555556
43;430;0.554066666666667;100;81.8;18.2;814.666666666667;1.53333333333333;6.73333333333333;5.86666666666667;NA;6.13333333333333;0;2.26666666666667;1.33333333333333;0.933333333333333;2.26666666666667;0;2.26666666666667;0.933333333333333;3.06666666666667;7.46666666666667;7.46666666666667;6.4;2.4756;0;1.46666666666667;0;0;1.6;0;0;0.133333333333333;43.0666666666667;25.4666666666667;17.6;43.0666666666667;0;43.0666666666667;0.261533333333333;NA;NA;0.0697333333333333;7.4;5.59693333333333;0;67.6217333333333;0;0;0.266666666666667;0.2;0;2.82608695652174;1.84310018903592;0.0526315789473684;0.201238390092879;832.866666666667;0.0000233333333333333
44;440;0.558266666666667;100;82.5333333333333;17.4666666666667;814.666666666667;1.53333333333333;6.53333333333333;5.53333333333333;NA;6.13333333333333;0.133333333333333;1.6;0.8;0.8;1.6;0;1.6;0.8;2.06666666666667;3.2;3.2;2.8;1.27773333333333;0;0.733333333333333;0;0;1.33333333333333;0;0;0;41.8666666666667;24.4;17.4666666666667;41.8666666666667;0;41.8666666666667;0.143666666666667;NA;NA;0.0446;7.26666666666667;5.31693333333333;0;67.1308666666667;0;0;0.0666666666666667;0;0;2.12903225806452;1.38849929873773;0.0382165605095541;0.105095541401274;832.133333333333;0.0000166666666666667
45;450;0.562533333333333;100;83.4;16.6;814.8;1.6;6.33333333333333;5.2;NA;6.13333333333333;0.0666666666666667;1.73333333333333;1.06666666666667;0.666666666666667;1.73333333333333;0;1.73333333333333;0.866666666666667;2.2;5;5;3.86666666666667;2.07333333333333;0;0.866666666666667;0;0;1.33333333333333;0;0;0.0666666666666667;39.7333333333333;23.0666666666667;16.6666666666667;39.7333333333333;0;39.7333333333333;NA;NA;NA;NA;7.53333333333333;5.04853333333333;0;66.6289333333333;0;0;0;0.133333333333333;0;2.54545454545454;1.59090909090909;0.0436241610738255;0.140939597315436;831.4;0.0000177777777777778
46;460;0.5664;100;84.6666666666667;15.3333333333333;814.8;1.4;5.86666666666667;5;NA;6.13333333333333;0;1.46666666666667;0.8;0.666666666666667;1.46666666666667;0;1.46666666666667;0.733333333333333;2.46666666666667;5.06666666666667;5.06666666666667;4;2.4476;0;1.26666666666667;0;0;1.2;0;0;0.0666666666666667;37.2;21.4666666666667;15.7333333333333;37.2;0;37.2;NA;NA;NA;NA;7.6;4.80273333333333;0;66.1210666666666;0;0;0.133333333333333;0.133333333333333;0;2.21621621621622;1.58301158301158;0.039426523297491;0.146953405017921;830.133333333333;0.0000166666666666667
47;470;0.570533333333333;100;85.3333333333333;14.6666666666667;814.8;1.4;5.53333333333333;4.93333333333333;NA;6.13333333333333;0;1.46666666666667;0.8;0.666666666666667;1.46666666666667;0;1.46666666666667;0.666666666666667;1.86666666666667;2.6;2.6;2.26666666666667;1.05713333333333;0;0.666666666666667;0;0;1.2;0;0;0;36.4;20.8;15.6;36.4;0;36.4;NA;NA;NA;NA;8.33333333333333;4.58733333333333;0;65.6248666666666;0;0;0.2;0.133333333333333;0;2;1.42857142857143;0.0402930402930403;0.102564102564103;829.466666666667;0.0000166666666666667
48;480;0.575133333333333;100;86.2;13.8;814.8;1.33333333333333;5.33333333333333;4.86666666666667;NA;6.13333333333333;0.133333333333333;2.13333333333333;1.2;0.933333333333333;2.13333333333333;0;2.13333333333333;0.733333333333333;2.06666666666667;5.86666666666667;5.86666666666667;5.06666666666667;3.16426666666667;0;0.866666666666667;0;0;1.2;0;0;0;33.4666666666667;19.0666666666667;14.4;33.4666666666667;0;33.4666666666667;NA;NA;NA;NA;7.86666666666667;4.3948;0;65.0744666666667;0;0;0.266666666666667;0.0666666666666667;0;3.48387096774193;2.61290322580645;0.0637450199203187;0.215139442231076;828.6;0.00002
49;490;0.579333333333333;100;86.8;13.2;814.8;1.26666666666667;5.13333333333333;4.66666666666667;NA;6.13333333333333;0;1.33333333333333;0.666666666666667;0.666666666666667;1.33333333333333;0;1.33333333333333;0.533333333333333;1.66666666666667;2.86666666666667;2.86666666666667;2.53333333333333;1.21493333333333;0;0.6;0;0;1.06666666666667;0;0;0.0666666666666667;32.2666666666667;18.1333333333333;14.1333333333333;32.2666666666667;0;32.2666666666667;NA;NA;NA;NA;7.2;4.22486666666667;0;64.5935333333333;0;0;0.133333333333333;0.0666666666666667;0;2.32;1.83157894736842;0.0413223140495868;0.119834710743802;828;0.0000122222222222222
50;500;0.583;100;87.1333333333333;12.8666666666667;814.8;1.2;5;4.6;NA;6.13333333333333;0;1.6;0.8;0.8;1.6;0;1.6;0.333333333333333;1.4;3.13333333333333;3.13333333333333;2.53333333333333;1.754;0;0.333333333333333;0;0;1.06666666666667;0;0;0.133333333333333;31.3333333333333;17.7333333333333;13.6;31.3333333333333;0;31.3333333333333;NA;NA;NA;NA;8.33333333333333;4.07106666666667;0;64.2715333333333;0;0;0.0666666666666667;0.0666666666666667;0;2.95238095238095;2.46031746031746;0.051063829787234;0.131914893617021;827.666666666667;0.00000777777777777778
51;510;0.586533333333333;100;88.1333333333333;11.8666666666667;814.8;1.13333333333333;4.53333333333333;4.4;NA;6.13333333333333;0;1.73333333333333;1.06666666666667;0.666666666666667;1.73333333333333;0;1.73333333333333;0.733333333333333;2.06666666666667;4.86666666666667;4.86666666666667;3.73333333333333;1.57446666666667;0;1;0;0;1.06666666666667;0;0;0.0666666666666667;29.3333333333333;16.8;12.5333333333333;29.3333333333333;0;29.3333333333333;NA;NA;NA;NA;7.6;3.93773333333333;0;64.1117333333333;0;0;0;0.0666666666666667;0;2.64516129032258;2.33396584440228;0.0590909090909091;0.186363636363636;826.666666666667;0.0000133333333333333
52;520;0.59;100;88.4;11.6;814.133333333333;1.2;4.33333333333333;4.4;NA;6.13333333333333;0;1.46666666666667;0.666666666666667;0.8;1.46666666666667;0;1.46666666666667;0.6;1.46666666666667;1.8;1.8;1.6;0.411133333333333;0;0.266666666666667;0;0;1.2;0;0;0.333333333333333;29.2;16.6666666666667;12.5333333333333;29.2;0;29.2;NA;NA;NA;NA;7.93333333333333;3.82373333333333;0;63.953;0;0;0.0666666666666667;0.0666666666666667;0;2.09090909090909;1.74242424242424;0.0502283105022831;0.105022831050228;825.733333333333;0.0000122222222222222
53;530;0.5934;100;89;11;814.133333333333;1.2;4.13333333333333;4.4;NA;6.13333333333333;0.0666666666666667;1.46666666666667;0.666666666666667;0.8;1.46666666666667;0;1.46666666666667;0.666666666666667;1.8;2.73333333333333;2.73333333333333;2.53333333333333;1.09686666666667;0;0.6;0;0;1.2;0;0;0.0666666666666667;28.1333333333333;15.8666666666667;12.2666666666667;28.1333333333333;0;28.1333333333333;NA;NA;NA;NA;7.4;3.71426666666667;0;63.7937333333333;0;0;0.2;0.0666666666666667;0;2.22222222222222;1.85185185185185;0.0521327014218009;0.14218009478673;825.133333333333;0.0000166666666666667
54;540;0.596866666666667;100;89.3333333333333;10.6666666666667;814.133333333333;1.2;4.2;4.2;NA;6.13333333333333;0.0666666666666667;1.46666666666667;0.666666666666667;0.8;1.46666666666667;0;1.46666666666667;0.6;1.53333333333333;2.73333333333333;2.73333333333333;2.53333333333333;0.992066666666667;0;0.333333333333333;0;0;1.2;0;0;0;27.0666666666667;14.9333333333333;12.1333333333333;27.0666666666667;0;27.0666666666667;NA;NA;NA;NA;7.66666666666667;3.6092;0;63.634;0;0;0.2;0.0666666666666667;0;2.60869565217391;2.17391304347826;0.0541871921182266;0.147783251231527;824.8;0.0000155555555555556
55;550;0.600133333333333;100;89.8;10.2;814.133333333333;1.13333333333333;4;4.13333333333333;NA;6.13333333333333;0;1.46666666666667;0.666666666666667;0.8;1.46666666666667;0;1.46666666666667;0.466666666666667;1.66666666666667;2.93333333333333;2.93333333333333;2.53333333333333;1.18253333333333;0;0.466666666666667;0;0;1.2;0;0;0.133333333333333;26;14.2666666666667;11.7333333333333;26;0;26;NA;NA;NA;NA;7.53333333333333;3.5104;0;63.4804666666667;0;0;0.133333333333333;0.0666666666666667;0;2.4;2.11764705882353;0.0564102564102564;0.153846153846154;824.333333333333;0.0000111111111111111
56;560;0.603466666666667;100;90.3333333333333;9.66666666666667;814.133333333333;1.2;3.8;3.66666666666667;NA;6.13333333333333;0.133333333333333;1.46666666666667;0.666666666666667;0.8;1.46666666666667;0;1.46666666666667;0.666666666666667;1.73333333333333;3.13333333333333;3.13333333333333;2.8;1.42853333333333;0;0.533333333333333;0;0;1.2;0;0;0.0666666666666667;24.6666666666667;13.3333333333333;11.3333333333333;24.6666666666667;0;24.6666666666667;NA;NA;NA;NA;8.13333333333333;3.42546666666667;0;63.3710666666667;0;0;0.0666666666666667;0.0666666666666667;0;2.46153846153846;2.05128205128205;0.0594594594594595;0.172972972972973;823.8;0.0000155555555555556
57;570;0.6064;100;90.6;9.4;814.133333333333;1.13333333333333;3.73333333333333;3.66666666666667;NA;6.13333333333333;0;1.46666666666667;0.666666666666667;0.8;1.46666666666667;0;1.46666666666667;0.466666666666667;1.46666666666667;2.46666666666667;2.46666666666667;2.13333333333333;0.942866666666667;0;0.266666666666667;0;0;1.2;0;0;0.133333333333333;24;12.8;11.2;24;0;24;NA;NA;NA;NA;6.86666666666667;3.3404;0;63.2617333333333;0;0;0.0666666666666667;0.0666666666666667;0;2.45454545454545;2.16577540106952;0.0611111111111111;0.15;823.533333333333;0.00001
58;580;0.610066666666667;100;90.8;9.2;814.133333333333;1.06666666666667;3.73333333333333;3.4;NA;6.13333333333333;0;1.6;0.8;0.8;1.6;0;1.6;0.533333333333333;1.4;2.6;2.6;2.4;0.858733333333333;0;0.2;0;0;1.2;0;0;0.0666666666666667;23.2;12.4;10.8;23.2;0;23.2;NA;NA;NA;NA;7.93333333333333;3.26106666666667;0;63.0634666666666;0;0;0.133333333333333;0.0666666666666667;0;2.85714285714286;2.67857142857143;0.0689655172413793;0.172413793103448;823.333333333333;0.0000122222222222222
59;590;0.6134;100;90.9333333333333;9.06666666666667;814.133333333333;1;3.73333333333333;3.2;NA;6.13333333333333;0;1.46666666666667;0.666666666666667;0.8;1.46666666666667;0;1.46666666666667;0.4;1.33333333333333;1.93333333333333;1.93333333333333;1.73333333333333;0.544466666666667;0;0.133333333333333;0;0;1.2;0;0;0.133333333333333;22.9333333333333;12.1333333333333;10.8;22.9333333333333;0;22.9333333333333;NA;NA;NA;NA;7.2;3.18553333333333;0;63.0042666666667;0;0;0.133333333333333;0;0;2.4;2.4;0.063953488372093;0.13953488372093;823.2;0.00000888888888888889
60;600;0.616066666666667;100;91.0666666666667;8.93333333333333;814.133333333333;1;3.73333333333333;3.2;NA;6.13333333333333;0;1.6;0.8;0.8;1.6;0;1.6;0.2;1.33333333333333;2.4;2.4;2.13333333333333;1.01113333333333;0;0.133333333333333;0;0;1.2;0;0;0;22.4;11.8666666666667;10.5333333333333;22.4;0;22.4;NA;NA;NA;NA;7.6;3.11473333333333;0;62.9466666666667;0;0;0.0666666666666667;0.0666666666666667;0;2.8;2.8;0.0714285714285714;0.166666666666667;823.066666666667;0.00000555555555555555
61;610;0.619;100;91.2;8.8;813.6;1;3.8;3.2;NA;6.13333333333333;0;1.46666666666667;0.666666666666667;0.8;1.46666666666667;0;1.46666666666667;0.333333333333333;1.33333333333333;2.06666666666667;2.06666666666667;1.86666666666667;0.6778;0;0.133333333333333;0;0;1.2;0;0;0.0666666666666667;22;11.4666666666667;10.5333333333333;22;0;22;NA;NA;NA;NA;8;3.04726666666667;0;62.8880666666667;0;0;0.0666666666666667;0.133333333333333;0;2.5;2.5;0.0666666666666667;0.151515151515151;822.4;0.00000888888888888889
62;620;0.622;100;91.6;8.4;814.4;1;3.73333333333333;3.2;NA;6.13333333333333;0.133333333333333;1.46666666666667;0.666666666666667;0.8;1.46666666666667;0;1.46666666666667;0.466666666666667;1.6;2.66666666666667;2.66666666666667;2.4;0.7302;0;0.4;0;0;1.2;0;0;0.0666666666666667;21.0666666666667;10.6666666666667;10.4;21.0666666666667;0;21.0666666666667;NA;NA;NA;NA;8.26666666666667;2.98326666666667;0;62.8292666666667;0;0;0.133333333333333;0.0666666666666667;0;2.41666666666667;2.41666666666667;0.069620253164557;0.183544303797468;822.8;0.0000133333333333333
63;630;0.625066666666667;100;92;8;815.733333333333;0.933333333333333;3.6;2.8;NA;6.13333333333333;0.0666666666666667;1.6;0.666666666666667;0.933333333333333;1.6;0;1.6;0.4;1.6;2.6;2.6;2.4;0.857133333333333;0;0.4;0;0;1.2;0;0;0.0666666666666667;20.2666666666667;10.1333333333333;10.1333333333333;20.2666666666667;0;20.2666666666667;NA;NA;NA;NA;7.33333333333333;2.92326666666667;0;62.7701333333333;0;0;0.133333333333333;0.133333333333333;0;2.5;2.67857142857143;0.0789473684210526;0.197368421052632;823.733333333333;0.0000122222222222222
64;640;0.627933333333333;100;92.7333333333333;7.26666666666667;815.733333333333;0.733333333333333;3.6;2.8;NA;6.13333333333333;0.133333333333333;4.13333333333333;1.8;1.86666666666667;3.66666666666667;0.466666666666667;3.2;1;1.4;17.4;17.4;11.4666666666667;1.68993333333333;0;0.733333333333333;0;0;0.666666666666667;0;0;0.0666666666666667;12;8;4;12;0;12;NA;NA;NA;NA;7.53333333333333;2.16206666666667;0;61.5779333333333;0;0;0.0666666666666667;0;0;10.4761904761905;14.2857142857143;0.266666666666667;1.22222222222222;823;0.00002
65;650;0.631066666666667;100;93.0666666666667;6.93333333333333;815.733333333333;0.666666666666667;3.66666666666667;2.73333333333333;NA;6.13333333333333;0;0.933333333333333;0.533333333333333;0.4;0.933333333333333;0;0.933333333333333;0.466666666666667;0.733333333333333;3.26666666666667;3.26666666666667;2.8;1.41113333333333;0;0.333333333333333;0;0;0.4;0;0;0.0666666666666667;10.1333333333333;6.8;3.33333333333333;10.1333333333333;0;10.1333333333333;NA;NA;NA;NA;7.33333333333333;2.07866666666667;0;61.5190666666667;0;0;0;0.266666666666667;0;5.09090909090909;7.63636363636364;0.0921052631578947;0.368421052631579;822.666666666667;0.0000122222222222222
66;660;0.634;100;93.4;6.6;815.733333333333;0.6;3.53333333333333;2.66666666666667;NA;6.13333333333333;0;0.533333333333333;0.4;0.133333333333333;0.533333333333333;0;0.533333333333333;0.466666666666667;0.6;2;2;1.6;1.14666666666667;0;0.333333333333333;0;0;0.266666666666667;0;0;0.0666666666666667;9.06666666666667;6.4;2.66666666666667;9.06666666666667;0;9.06666666666667;NA;NA;NA;NA;7.86666666666667;1.99726666666667;0;61.4601333333333;0;0;0.133333333333333;0;0;3.55555555555556;5.92592592592593;0.0588235294117647;0.235294117647059;822.333333333333;0.00001
67;670;0.6368;100;93.6666666666667;6.33333333333333;814.933333333333;0.533333333333333;3.4;2.6;NA;6.13333333333333;0;0.4;0.266666666666667;0.133333333333333;0.4;0;0.4;0.333333333333333;0.533333333333333;0.8;0.8;0.8;0.5;0;0.266666666666667;0;0;0.266666666666667;0;0;0.0666666666666667;8.66666666666667;6.13333333333333;2.53333333333333;8.66666666666667;0;8.66666666666667;NA;NA;NA;NA;6.8;1.9236;0;61.4026666666667;0;0;0;0;0;2.25;4.21875;0.0461538461538462;0.138461538461538;821.266666666667;0.00000555555555555555
68;680;0.639666666666667;100;94.0666666666667;5.93333333333333;814.933333333333;0.6;3.2;2.6;NA;6.13333333333333;0;0.4;0.266666666666667;0.133333333333333;0.4;0;0.4;0.333333333333333;0.666666666666667;1.26666666666667;1.26666666666667;1.2;0.6;0;0.4;0;0;0.266666666666667;0;0;0;7.86666666666667;5.6;2.26666666666667;7.86666666666667;0;7.86666666666667;NA;NA;NA;NA;7.4;1.85386666666667;0;61.3478;0;0;0.2;0;0;2.4;4;0.0508474576271186;0.203389830508475;820.866666666667;0.00000888888888888889
69;690;0.642666666666667;100;94.3333333333333;5.66666666666667;814.933333333333;0.533333333333333;3.26666666666667;2.33333333333333;NA;6.13333333333333;0.0666666666666667;0.8;0.466666666666667;0.266666666666667;0.733333333333333;0.0666666666666667;0.666666666666667;0.533333333333333;0.533333333333333;2.46666666666667;2.46666666666667;2.13333333333333;1.13333333333333;0;0.266666666666667;0;0;0.266666666666667;0;0;0;6.4;4.93333333333333;1.46666666666667;6.4;0;6.4;NA;NA;NA;NA;7.4;1.79266666666667;0;61.2936666666667;0;0;0.133333333333333;0.0666666666666667;0;5.25;9.84375;0.104166666666667;0.4375;820.6;0.0000133333333333333
70;700;0.645466666666667;100;94.4666666666667;5.53333333333333;814.933333333333;0.533333333333333;3.13333333333333;2.33333333333333;NA;6.13333333333333;0.0666666666666667;0.4;0.266666666666667;0.133333333333333;0.4;0;0.4;0.266666666666667;0.4;0.4;0.4;0.4;0.1;0;0.133333333333333;0;0;0.266666666666667;0;0;0;6.4;4.93333333333333;1.46666666666667;6.4;0;6.4;NA;NA;NA;NA;6.6;1.73413333333333;0;61.2394;0;0;0.0666666666666667;0;0;2;3.75;0.0625;0.125;820.466666666667;0.00000666666666666667
71;710;0.6482;100;94.6666666666667;5.33333333333333;814.933333333333;0.533333333333333;3;2.33333333333333;NA;6.4;0.0666666666666667;0.933333333333333;0.533333333333333;0.266666666666667;0.8;0.133333333333333;0.666666666666667;0.266666666666667;0.466666666666667;1.2;1.2;1.06666666666667;0.5;0;0.2;0;0;0.266666666666667;0;0;0;6;4.8;1.2;6;0;6;NA;NA;NA;NA;7.06666666666667;1.6808;0;61.1848;0;0;0;0;0;3.71428571428571;6.96428571428571;0.111111111111111;0.288888888888889;820.266666666667;0.00000555555555555555
72;720;0.6508;100;94.8666666666667;5.13333333333333;814.8;0.533333333333333;2.93333333333333;2.33333333333333;NA;6.13333333333333;0.0666666666666667;0.533333333333333;0.333333333333333;0.133333333333333;0.466666666666667;0.0666666666666667;0.4;0.133333333333333;0.6;0.8;0.8;0.666666666666667;0.433333333333333;0;0.2;0;0;0.4;0;0;0;5.73333333333333;4.53333333333333;1.2;5.73333333333333;0;5.73333333333333;NA;NA;NA;NA;7;1.63626666666667;0;61.1307333333333;0;0;0.2;0;0;1.77777777777778;3.33333333333333;0.0697674418604651;0.186046511627907;819.933333333333;0.00000666666666666667
73;730;0.653666666666667;100;95.2666666666667;4.73333333333333;814.8;0.466666666666667;2.6;2.33333333333333;NA;6.13333333333333;0.133333333333333;0.666666666666667;0.466666666666667;0.133333333333333;0.6;0.0666666666666667;0.533333333333333;0.133333333333333;0.8;1.33333333333333;1.33333333333333;1.06666666666667;0.566666666666667;0;0.4;0;0;0.4;0;0;0;5.2;4.26666666666667;0.933333333333333;5.2;0;5.2;NA;NA;NA;NA;7.4;1.59706666666667;0;61.0762666666667;0;0;0;0;0;2;4.28571428571429;0.102564102564103;0.307692307692308;819.533333333333;0.00000444444444444444
74;740;0.656333333333333;100;95.3333333333333;4.66666666666667;814.933333333333;0.466666666666667;2.6;2.26666666666667;NA;6.06666666666667;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.2;0.333333333333333;0.533333333333333;0.533333333333333;0.4;0.233333333333333;0;0.0666666666666667;0;0;0.266666666666667;0;0;0;5.06666666666667;4.13333333333333;0.933333333333333;5.06666666666667;0;5.06666666666667;NA;NA;NA;NA;7.13333333333333;1.56153333333333;0;61.0224;0;0;0;0.266666666666667;0;2;4.28571428571429;0.0526315789473684;0.131578947368421;819.6;0.00000888888888888889
75;750;0.658933333333333;100;95.6;4.4;814.933333333333;0.4;2.66666666666667;2.13333333333333;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.2;0.533333333333333;1.6;1.6;1.2;0.588866666666667;0;0.266666666666667;0;0;0.266666666666667;0;0;0;4.13333333333333;3.46666666666667;0.666666666666667;4.13333333333333;0;4.13333333333333;NA;NA;NA;NA;6.93333333333333;1.52846666666667;0;60.9672;0;0;0.0666666666666667;0.0666666666666667;0;2.75;6.875;0.0645161290322581;0.354838709677419;819.333333333333;0.00000555555555555555
76;760;0.661466666666667;100;95.8666666666667;4.13333333333333;814.666666666667;0.266666666666667;2.66666666666667;1.86666666666667;NA;6.06666666666667;0.0666666666666667;0.533333333333333;0.333333333333333;0.133333333333333;0.466666666666667;0.0666666666666667;0.4;0.2;0.533333333333333;1.93333333333333;1.93333333333333;1.46666666666667;0.483333333333333;0;0.266666666666667;0;0;0.266666666666667;0;0;0.0666666666666667;3.06666666666667;2.93333333333333;0.133333333333333;3.06666666666667;0;3.06666666666667;NA;NA;NA;NA;6.73333333333333;1.50326666666667;0;60.9186666666667;0;0;0.0666666666666667;0;0;3.5;13.125;0.130434782608696;0.608695652173913;818.8;0.00000555555555555555
77;770;0.664066666666667;100;96.0666666666667;3.93333333333333;814.666666666667;0.266666666666667;2.6;1.8;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.133333333333333;0.466666666666667;0.666666666666667;0.666666666666667;0.533333333333333;0.366666666666667;0;0.2;0;0;0.266666666666667;0;0;0;2.8;2.66666666666667;0.133333333333333;2.8;0;2.8;NA;NA;NA;NA;6.86666666666667;1.48313333333333;0;60.9182666666667;0;0;0.0666666666666667;0;0;1.71428571428571;6.42857142857143;0.0952380952380952;0.285714285714286;818.6;0.00000333333333333333
78;780;0.666533333333333;100;96.0666666666667;3.93333333333333;814.666666666667;0.266666666666667;2.6;1.8;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.0666666666666667;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0;2.8;2.66666666666667;0.133333333333333;2.8;0;2.8;NA;NA;NA;NA;7.46666666666667;1.4642;0;60.9178666666667;0;0;0.133333333333333;0;0;2;7.5;0.0952380952380952;0.19047619047619;818.6;0.00000333333333333333
79;790;0.6694;100;96.2;3.8;815.6;0.2;2.6;1.66666666666667;NA;6.06666666666667;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.133333333333333;0.4;0.666666666666667;0.666666666666667;0.533333333333333;0.24;0;0.133333333333333;0;0;0.266666666666667;0;0;0;2.53333333333333;2.4;0.133333333333333;2.53333333333333;0;2.53333333333333;NA;NA;NA;NA;7.26666666666667;1.4042;0;60.8046666666667;0;0;0.2;0.0666666666666667;0;2;10;0.105263157894737;0.315789473684211;819.4;0.00000777777777777778
80;800;0.671733333333333;100;96.2;3.8;815.6;0.2;2.6;1.66666666666667;NA;6.06666666666667;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0;2.53333333333333;2.4;0.133333333333333;2.53333333333333;0;2.53333333333333;NA;NA;NA;NA;7.53333333333333;1.3836;0;60.8042666666667;0;0;0.0666666666666667;0;0;2;10;0.105263157894737;0.210526315789474;819.4;0.00000222222222222222
81;810;0.6744;100;96.2;3.8;815.6;0.2;2.6;1.66666666666667;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.133333333333333;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0.0666666666666667;2.53333333333333;2.4;0.133333333333333;2.53333333333333;0;2.53333333333333;NA;NA;NA;NA;6.73333333333333;1.363;0;60.8038666666667;0;0;0;0.0666666666666667;0;2;10;0.105263157894737;0.210526315789474;819.4;0.00000333333333333333
82;820;0.6768;100;96.4666666666667;3.53333333333333;815.6;0.2;2.46666666666667;1.53333333333333;NA;6.06666666666667;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.266666666666667;0.533333333333333;0.666666666666667;0.666666666666667;0.533333333333333;0.3;0;0.266666666666667;0;0;0.266666666666667;0;0;0;2.26666666666667;2.13333333333333;0.133333333333333;2.26666666666667;0;2.26666666666667;NA;NA;NA;NA;6.53333333333333;1.34553333333333;0;60.8036;0;0;0.0666666666666667;0;0;1.5;7.5;0.117647058823529;0.352941176470588;819.133333333333;0.00000666666666666667
83;830;0.679333333333333;100;96.4666666666667;3.53333333333333;815.6;0.2;2.46666666666667;1.53333333333333;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.133333333333333;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0.0666666666666667;2.26666666666667;2.13333333333333;0.133333333333333;2.26666666666667;0;2.26666666666667;NA;NA;NA;NA;7.6;1.33193333333333;0;60.8033333333333;0;0;0;0.0666666666666667;0;2;10;0.117647058823529;0.235294117647059;819.133333333333;0.00000333333333333333
84;840;0.681733333333333;100;96.5333333333333;3.46666666666667;815.6;0.2;2.4;1.53333333333333;NA;6.06666666666667;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.133333333333333;0.333333333333333;0.4;0.4;0.266666666666667;0.1;0;0.0666666666666667;0;0;0.266666666666667;0;0;0;2.26666666666667;2.13333333333333;0.133333333333333;2.26666666666667;0;2.26666666666667;NA;NA;NA;NA;8;1.32073333333333;0;60.803;0;0;0;0;0;1.6;8;0.117647058823529;0.235294117647059;819.066666666667;0.00000333333333333333
85;850;0.684533333333333;100;96.5333333333333;3.46666666666667;815.6;0.2;2.4;1.53333333333333;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.266666666666667;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0;2.26666666666667;2.13333333333333;0.133333333333333;2.26666666666667;0;2.26666666666667;NA;NA;NA;NA;7.06666666666667;1.30986666666667;0;60.8026666666667;0;0;0.0666666666666667;0;0;2;10;0.117647058823529;0.235294117647059;819.066666666667;0.00000555555555555555
86;860;0.687;100;96.6;3.4;815.6;0.2;2.4;1.46666666666667;NA;6.06666666666667;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.333333333333333;0.333333333333333;0.533333333333333;0.533333333333333;0.4;0.233333333333333;0;0.0666666666666667;0;0;0.266666666666667;0;0;0;2.13333333333333;2;0.133333333333333;2.13333333333333;0;2.13333333333333;NA;NA;NA;NA;6.86666666666667;1.29906666666667;0;60.8023333333333;0;0;0.0666666666666667;0.0666666666666667;0;2;10;0.125;0.3125;819;0.00000888888888888889
87;870;0.6896;100;96.6666666666667;3.33333333333333;815.6;0.2;2.46666666666667;1.46666666666667;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.2;0.333333333333333;0.666666666666667;0.666666666666667;0.533333333333333;0.366666666666667;0;0.0666666666666667;0;0;0.266666666666667;0;0;0;1.86666666666667;1.73333333333333;0.133333333333333;1.86666666666667;0;1.86666666666667;NA;NA;NA;NA;7.2;1.29;0;60.8020666666667;0;0;0;0;0;2.4;12;0.142857142857143;0.428571428571429;818.933333333333;0.00000333333333333333
88;880;0.692066666666667;100;96.8;3.2;815.6;0.133333333333333;2.46666666666667;1.33333333333333;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.133333333333333;0.4;0.666666666666667;0.666666666666667;0.533333333333333;0.366666666666667;0;0.133333333333333;0;0;0.266666666666667;0;0;0;1.6;1.46666666666667;0.133333333333333;1.6;0;1.6;NA;NA;NA;NA;7;1.28226666666667;0;60.8018666666667;0;0;0;0;0;2;15;0.166666666666667;0.5;818.8;0.00000222222222222222
89;890;0.6946;100;97;3;815.6;0.133333333333333;2.33333333333333;1.26666666666667;NA;6.06666666666667;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.0666666666666667;0.466666666666667;0.533333333333333;0.533333333333333;0.4;0.106666666666667;0;0.2;0;0;0.266666666666667;0;0;0.0666666666666667;1.46666666666667;1.33333333333333;0.133333333333333;1.46666666666667;0;1.46666666666667;NA;NA;NA;NA;7;1.27606666666667;0;60.8017333333333;0;0;0;0.0666666666666667;0;1.42857142857143;10.7142857142857;0.181818181818182;0.454545454545455;818.6;0.00000333333333333333
90;900;0.697;100;97;3;815.6;0.133333333333333;2.33333333333333;1.26666666666667;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.133333333333333;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0;1.46666666666667;1.33333333333333;0.133333333333333;1.46666666666667;0;1.46666666666667;NA;NA;NA;NA;6.93333333333333;1.2706;0;60.8016666666667;0;0;0.133333333333333;0.0666666666666667;0;2;15;0.181818181818182;0.363636363636364;818.6;0.00000555555555555556
91;910;0.699866666666667;100;97;3;815.6;0.133333333333333;2.33333333333333;1.26666666666667;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.266666666666667;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0;1.46666666666667;1.33333333333333;0.133333333333333;1.46666666666667;0;1.46666666666667;NA;NA;NA;NA;7.73333333333333;1.26533333333333;0;60.8016;0;0;0;0;0;2;15;0.181818181818182;0.363636363636364;818.6;0.00000444444444444444
92;920;0.702066666666667;100;97.0666666666667;2.93333333333333;815.6;0.133333333333333;2.26666666666667;1.26666666666667;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.333333333333333;0.333333333333333;0.4;0.4;0.266666666666667;0.1;0;0.0666666666666667;0;0;0.266666666666667;0;0;0;1.46666666666667;1.33333333333333;0.133333333333333;1.46666666666667;0;1.46666666666667;NA;NA;NA;NA;6.66666666666667;1.2602;0;60.8015333333333;0;0;0;0.0666666666666667;0;1.6;12;0.181818181818182;0.363636363636364;818.533333333333;0.00000666666666666667
93;930;0.7048;100;97.0666666666667;2.93333333333333;815.6;0.133333333333333;2.26666666666667;1.26666666666667;NA;6.06666666666667;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.0666666666666667;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0;1.46666666666667;1.33333333333333;0.133333333333333;1.46666666666667;0;1.46666666666667;NA;NA;NA;NA;6.4;1.2554;0;60.8014666666667;0;0;0;0;0;2;15;0.181818181818182;0.363636363636364;818.533333333333;0.00000222222222222222
94;940;0.707333333333333;100;97.1333333333333;2.86666666666667;815.6;0.133333333333333;2.2;1.26666666666667;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.133333333333333;0.333333333333333;0.4;0.4;0.266666666666667;0.1;0;0.0666666666666667;0;0;0.266666666666667;0;0;0.0666666666666667;1.46666666666667;1.33333333333333;0.133333333333333;1.46666666666667;0;1.46666666666667;NA;NA;NA;NA;6.86666666666667;1.25066666666667;0;60.8014;0;0;0;0.0666666666666667;0;1.6;12;0.181818181818182;0.363636363636364;818.466666666667;0.00000333333333333333
95;950;0.7098;100;97.1333333333333;2.86666666666667;815.6;0.133333333333333;2.2;1.26666666666667;NA;6.06666666666667;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0.0666666666666667;1.46666666666667;1.33333333333333;0.133333333333333;1.46666666666667;0;1.46666666666667;NA;NA;NA;NA;6.46666666666667;1.2464;0;60.8013333333333;0;0;0.133333333333333;0;0;2;15;0.181818181818182;0.363636363636364;818.466666666667;0.00000333333333333333
96;960;0.712333333333333;100;97.1333333333333;2.86666666666667;815.6;0.133333333333333;2.2;1.26666666666667;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.0666666666666667;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0;1.46666666666667;1.33333333333333;0.133333333333333;1.46666666666667;0;1.46666666666667;NA;NA;NA;NA;7.46666666666667;1.24213333333333;0;60.8012666666667;0;0;0.0666666666666667;0;0;2;15;0.181818181818182;0.363636363636364;818.466666666667;0.00000222222222222222
97;970;0.714866666666667;100;97.1333333333333;2.86666666666667;815.6;0.133333333333333;2.2;1.26666666666667;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.2;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0.0666666666666667;1.46666666666667;1.33333333333333;0.133333333333333;1.46666666666667;0;1.46666666666667;NA;NA;NA;NA;7.2;1.2378;0;60.8012;0;0;0.133333333333333;0;0;2;15;0.181818181818182;0.363636363636364;818.466666666667;0.00000555555555555556
98;980;0.7174;100;97.1333333333333;2.86666666666667;815.6;0.133333333333333;2.2;1.26666666666667;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.266666666666667;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0;1.46666666666667;1.33333333333333;0.133333333333333;1.46666666666667;0;1.46666666666667;NA;NA;NA;NA;6.93333333333333;1.23366666666667;0;60.8011333333333;0;0;0;0;0;2;15;0.181818181818182;0.363636363636364;818.466666666667;0.00000444444444444444
99;990;0.720066666666667;100;97.2;2.8;815.333333333333;0.133333333333333;2.2;1.2;NA;6.06666666666667;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.333333333333333;0.333333333333333;0.533333333333333;0.533333333333333;0.4;0.233333333333333;0;0.0666666666666667;0;0;0.266666666666667;0;0;0;1.33333333333333;1.2;0.133333333333333;1.33333333333333;0;1.33333333333333;NA;NA;NA;NA;6.66666666666667;1.22973333333333;0;60.8010666666667;0;0;0;0;0;2;15;0.2;0.5;818.133333333333;0.00000666666666666667
100;1000;0.722466666666667;100;97.2666666666667;2.73333333333333;815.333333333333;0.133333333333333;2.13333333333333;1.2;NA;6.06666666666667;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.2;0.333333333333333;0.4;0.4;0.266666666666667;0.1;0;0.0666666666666667;0;0;0.266666666666667;0;0;0;1.33333333333333;1.2;0.133333333333333;1.33333333333333;0;1.33333333333333;NA;NA;NA;NA;6.6;1.22593333333333;0;60.801;0;0;0.0666666666666667;0;0;1.6;12;0.2;0.4;818.066666666667;0.00000555555555555555
101;1010;0.725;100;97.2666666666667;2.73333333333333;815.333333333333;0.133333333333333;2.13333333333333;1.2;NA;6.06666666666667;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.133333333333333;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0;1.33333333333333;1.2;0.133333333333333;1.33333333333333;0;1.33333333333333;NA;NA;NA;NA;7.33333333333333;1.22273333333333;0;60.8009333333333;0;0;0;0;0;2;15;0.2;0.4;818.066666666667;0.00000333333333333333
102;1020;0.7276;100;97.2666666666667;2.73333333333333;815.333333333333;0.133333333333333;2.13333333333333;1.2;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.133333333333333;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0.0666666666666667;1.33333333333333;1.2;0.133333333333333;1.33333333333333;0;1.33333333333333;NA;NA;NA;NA;9.6;1.21953333333333;0;60.8008666666667;0;0;0;0;0;2;15;0.2;0.4;818.066666666667;0.00000222222222222222
103;1030;0.7302;100;97.2666666666667;2.73333333333333;815.333333333333;0.133333333333333;2.13333333333333;1.2;NA;6.06666666666667;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.266666666666667;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0.133333333333333;1.33333333333333;1.2;0.133333333333333;1.33333333333333;0;1.33333333333333;NA;NA;NA;NA;8.4;1.21633333333333;0;60.8008;0;0;0;0;0;2;15;0.2;0.4;818.066666666667;0.00000444444444444444
104;1040;0.732733333333333;100;97.2666666666667;2.73333333333333;816.133333333333;0.133333333333333;2.13333333333333;1.2;NA;6.13333333333333;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.0666666666666667;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0.0666666666666667;1.33333333333333;1.2;0.133333333333333;1.33333333333333;0;1.33333333333333;NA;NA;NA;NA;6.86666666666667;1.21313333333333;0;60.8007333333333;0;0;0.0666666666666667;0;0;2;15;0.2;0.4;818.866666666667;0.00000333333333333333
105;1050;0.7352;100;97.2666666666667;2.73333333333333;816.133333333333;0.133333333333333;2.13333333333333;1.2;NA;6.13333333333333;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.333333333333333;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0;1.33333333333333;1.2;0.133333333333333;1.33333333333333;0;1.33333333333333;NA;NA;NA;NA;6.46666666666667;1.20806666666667;0;60.8006666666667;0;0;0;0;0;2;15;0.2;0.4;818.866666666667;0.00000555555555555555
106;1060;0.737733333333333;100;97.3333333333333;2.66666666666667;816.133333333333;0.133333333333333;2.06666666666667;1.2;NA;6.13333333333333;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.0666666666666667;0.333333333333333;0.4;0.4;0.266666666666667;0.1;0;0.0666666666666667;0;0;0.266666666666667;0;0;0;1.33333333333333;1.2;0.133333333333333;1.33333333333333;0;1.33333333333333;NA;NA;NA;NA;7.13333333333333;1.20333333333333;0;60.8006;0;0;0;0;0;1.6;12;0.2;0.4;818.8;0.00000222222222222222
107;1070;0.740133333333333;100;97.4;2.6;816.133333333333;0.133333333333333;2;1.2;NA;6.13333333333333;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.0666666666666667;0.333333333333333;0.4;0.4;0.266666666666667;0.1;0;0.0666666666666667;0;0;0.266666666666667;0;0;0;1.33333333333333;1.2;0.133333333333333;1.33333333333333;0;1.33333333333333;NA;NA;NA;NA;10.4;1.20113333333333;0;60.8005333333333;0;0;0;0.0666666666666667;0;1.6;12;0.2;0.4;818.733333333333;0.00000222222222222222
108;1080;0.7428;100;97.4;2.6;816.266666666667;0.133333333333333;2;1.2;NA;6.13333333333333;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.133333333333333;0.266666666666667;0.4;0.4;0.266666666666667;0.1;0;0;0;0;0.266666666666667;0;0;0;1.33333333333333;1.2;0.133333333333333;1.33333333333333;0;1.33333333333333;NA;NA;NA;NA;6.86666666666667;1.199;0;60.8004666666667;0;0;0;0;0;2;15;0.2;0.4;818.866666666667;0.00000222222222222222
109;1090;0.7454;100;97.4;2.6;816.133333333333;0.133333333333333;2;1.2;NA;6.13333333333333;0;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.133333333333333;0.133333333333333;0.266666666666667;0.266666666666667;0.266666666666667;0.133333333333333;0;0;0;0;0.133333333333333;0;0;0;1.33333333333333;1.2;0.133333333333333;1.33333333333333;0;1.33333333333333;NA;NA;NA;NA;7.33333333333333;1.19686666666667;0;60.8004;0;0;0.0666666666666667;0;0;4;30;0.2;0.4;818.733333333333;0.00000333333333333333
110;1100;0.748066666666667;100;97.4;2.6;816.133333333333;0.133333333333333;2;1.2;NA;6.13333333333333;0.0666666666666667;0.4;0.2;0.133333333333333;0.333333333333333;0.0666666666666667;0.266666666666667;0.0666666666666667;0.133333333333333;0.266666666666667;0.266666666666667;0.266666666666667;0.133333333333333;0;0;0;0;0.133333333333333;0;0;0;1.33333333333333;1.2;0.133333333333333;1.33333333333333;0;1.33333333333333;NA;NA;NA;NA;7.2;1.193;0;60.8003333333333;0;0;0;0;0;4;30;0.2;0.4;818.733333333333;0.00000222222222222222
111;1110;0.750466666666667;100;97.4666666666667;2.53333333333333;816.133333333333;0.0666666666666667;2;1.13333333333333;NA;6.13333333333333;0;0;0;0;0;0;0;0.2;0.0666666666666667;0.266666666666667;0.266666666666667;0.266666666666667;0.266666666666667;0;0.0666666666666667;0;0;0;0;0;0;1.06666666666667;1.06666666666667;0;1.06666666666667;0;1.06666666666667;NA;NA;NA;NA;7.66666666666667;1.18973333333333;0;60.8002666666667;0;0;0;0;0;4;60;0;0.25;818.666666666667;0.00000333333333333333
112;1120;0.753;100;97.5333333333333;2.46666666666667;816.133333333333;0.0666666666666667;2;1.06666666666667;NA;6.13333333333333;0;0;0;0;0;0;0;1.33333333333333;0.0666666666666667;0.133333333333333;0.133333333333333;0.133333333333333;0.133333333333333;0;0.0666666666666667;0;0;0;0;0;0;0.933333333333333;0.933333333333333;0;0.933333333333333;0;0.933333333333333;NA;NA;NA;NA;7.2;1.18866666666667;0;60.8002;0;0;0.0666666666666667;0.0666666666666667;0;2;30;0;0.142857142857143;818.6;0.0000244444444444444
113;1130;0.755533333333333;100;97.5333333333333;2.46666666666667;816.8;0.0666666666666667;2;1.06666666666667;NA;6.13333333333333;0;0.133333333333333;0.133333333333333;0;0.133333333333333;0;0.133333333333333;0.2;0.133333333333333;0.133333333333333;0.133333333333333;0.133333333333333;0.0666666666666667;0;0;0;0;0.133333333333333;0;0;0;0.933333333333333;0.933333333333333;0;0.933333333333333;0;0.933333333333333;NA;NA;NA;NA;6.33333333333333;1.1876;0;60.8001333333333;0;0;0;0.0666666666666667;0;2;30;0.142857142857143;0.285714285714286;819.266666666667;0.00000444444444444444
114;1140;0.758066666666667;100;97.6666666666667;2.33333333333333;816.8;0.0666666666666667;1.93333333333333;1.06666666666667;NA;6.13333333333333;0.0666666666666667;0;0;0;0;0;0;0.133333333333333;0.133333333333333;0.133333333333333;0.133333333333333;0.133333333333333;0.0666666666666667;0;0.133333333333333;0;0;0;0;0;0;0.8;0.8;0;0.8;0;0.8;NA;NA;NA;NA;7.66666666666667;1.10706666666667;0;60.5748;0;0;0.133333333333333;0.0666666666666667;0;1;15;0;0.166666666666667;819.133333333333;0.00000666666666666667
115;1150;0.760866666666667;100;97.7333333333333;2.26666666666667;816.8;0.0666666666666667;1.86666666666667;1.06666666666667;NA;6.13333333333333;0;0;0;0;0;0;0;0.0666666666666667;0.0666666666666667;0;0;0;0;0;0.0666666666666667;0;0;0;0;0;0;0.8;0.8;0;0.8;0;0.8;NA;NA;NA;NA;7.26666666666667;1.10646666666667;0;60.5747333333333;0;0;0.0666666666666667;0;0;0;0;0;0;819.066666666667;0.00000222222222222222
116;1160;0.7634;100;97.7333333333333;2.26666666666667;816.8;0.0666666666666667;1.86666666666667;1.06666666666667;NA;6.13333333333333;0;0;0;0;0;0;0;0.0666666666666667;0;0;0;0;0;0;0;0;0;0;0;0;0;0.8;0.8;0;0.8;0;0.8;NA;NA;NA;NA;9.2;1.106;0;60.5746666666667;0;0;0;0;0;NA;NA;0;0;819.066666666667;0.00000111111111111111
117;1170;0.7658;100;97.7333333333333;2.26666666666667;816.8;0.0666666666666667;1.86666666666667;1.06666666666667;NA;6.13333333333333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.8;0.8;0;0.8;0;0.8;NA;NA;NA;NA;6.26666666666667;1.10546666666667;0;60.5746;0;0;0.133333333333333;0;0;NA;NA;0;0;819.066666666667;0.00000222222222222222
118;1180;0.768066666666667;100;97.7333333333333;2.26666666666667;816.8;0.0666666666666667;1.86666666666667;1.06666666666667;NA;6.13333333333333;0;0;0;0;0;0;0;0.133333333333333;0;0;0;0;0;0;0;0;0;0;0;0;0;0.8;0.8;0;0.8;0;0.8;NA;NA;NA;NA;7.2;1.105;0;60.5745333333333;0;0;0;0;0;NA;NA;0;0;819.066666666667;0.00000222222222222222
119;1190;0.7708;100;97.7333333333333;2.26666666666667;816.8;0.0666666666666667;1.86666666666667;1.06666666666667;NA;6.13333333333333;0;0;0;0;0;0;0;0.0666666666666667;0;0;0;0;0;0;0;0;0;0;0;0;0;0.8;0.8;0;0.8;0;0.8;NA;NA;NA;NA;7.6;1.10446666666667;0;60.5744666666667;0;0;0;0;0;NA;NA;0;0;819.066666666667;0.00000111111111111111
120;1200;0.7734;100;97.8;2.2;816.8;0;1.86666666666667;1;NA;6.13333333333333;0;0;0;0;0;0;0;0.266666666666667;0.0666666666666667;0.133333333333333;0.133333333333333;0.133333333333333;0.133333333333333;0;0.0666666666666667;0;0;0;0;0;0;0.666666666666667;0.666666666666667;0;0.666666666666667;0;0.666666666666667;NA;NA;NA;NA;7.66666666666667;1.10406666666667;0;60.5744;0;0;0;0;0;2;Inf;0;0.2;819;0.00000444444444444444


==> figures/evaluation2/batchrun_2016-05-07T192839/run_b130-pexp2.0__k1.41__n0099__ws0750__ID_KTC/output/joined.csv <==
"iter";"simulationTimeInMinutes";"totalTimeInMinutes";"nodeCountTotal";"nodeCountEmpty";"nodeCountAlive";"edgeCountTotal";"nodeOutdegreeAvg";"numStronglyConnectedComponents";"nodeCountReachableFromBaseStation";"hopSpannerAvg";"hopSpannerMax";"incrTCTimeInMillis";"incrTCLSMCountTotal";"incrTCLSMCountAct";"incrTCLSMCountInact";"incrTCLSMCountClassification";"incrTCLSMCountUnclassification";"incrTCLSMCountEffective";"incrCETimeInMillis";"incrCERuleCountTotal";"incrCELSMCountTotal";"incrCELSMCountUnclassification";"incrCELSMCountEffective";"incrCELSMsPerRule";"incrCENodeAddtionCount";"incrCENodeRemovalCount";"incrCEEdgeAdditionCount";"incrCEEdgeRemovalCount";"incrCEDistanceModCount";"incrCERemainingEnergyModCount";"incrCERequiredPowerModCount";"batTCTimeInMillis";"batTCLSMCountTotal";"batTCLSMCountAct";"batTCLSMCountInact";"batTCLSMCountClassification";"batTCLSMCountUnclassification";"batTCLSMCountEffective";"incrVsBatLSMsTCAndCE";"incrVsBatTimeTCAndCE";"incrVsBatTimeOnlyTC";"incrVsBatLSMsOnlyTC";"statTimeInMillis";"energyLevelAvg";"energyLevelMin";"energyLevelMax";"incrTCViolationCount";"batTCViolationCount";"incrCECheckTimeInMillis";"incrTCCheckTimeInMillis";"batTCCheckTimeInMillis";"RCEScope";"RCEScopeNormalizedByNodeOutdegree";"RIncrVsBatchTCOnlyInLSMs";"RIncrVsBatchTCAndCEInLSMs";"RTopologySize";"RTotalTimeInMinutesForGT"
1;10;0.009;100;0;100;852;8;1;100;1.928;6;149;1604;485;707;1192;412;852;30;0;0;0;0;0;0;0;0;0;0;0;0;39;852;268;584;852;0;852;1;4.59;3.821;1;38;54.486;27.448;98.477;0;0;9;44;0;Inf;Inf;1;1;952;0.00386666666666667
2;20;0.052;100;0;100;852;8;1;100;1.928;6;1;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;8;852;268;584;852;0;852;0;0.375;0.125;0;49;52.974;23.912;97.557;0;0;20;20;0;NA;NA;0;0;952;0.000716666666666667
3;30;0.08;100;0;100;852;8;1;100;1.928;6;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;3;852;268;584;852;0;852;0;0.333;0;0;9;51.582;20.7;96.693;0;0;6;6;0;NA;NA;0;0;952;0.000216666666666667
4;40;0.108;100;0;100;852;8;1;100;1.928;6;1;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;3;852;268;584;852;0;852;0;1;0.333;0;14;50.249;17.821;95.882;0;0;9;7;0;NA;NA;0;0;952;0.000316666666666667
5;50;0.134;100;0;100;852;8;1;100;1.928;6;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;3;852;268;584;852;0;852;0;0.333;0;0;13;48.998;15.698;95.028;0;0;3;5;0;NA;NA;0;0;952;0.00015
6;60;0.16;100;0;100;856;8;1;100;Inf;Inf;3;37;4;12;16;21;16;3;4;4;4;4;1;0;0;0;0;4;0;0;3;852;268;584;852;0;852;0.023;2;1;0.019;12;47.627;12.711;94.225;0;0;18;16;0;5;0.625;0.0187793427230047;0.0234741784037559;956;0.000666666666666667
7;70;0.186;100;0;100;856;8;1;100;Inf;Inf;2;26;8;14;22;4;18;3;4;28;28;18;7;0;0;0;0;4;0;0;2;852;268;584;852;0;852;0.042;2.5;1;0.021;10;46.347;10.106;93.431;0;0;3;3;0;9;1.125;0.0211267605633803;0.0422535211267606;956;0.000183333333333333
8;80;0.211;100;0;100;854;8;1;100;Inf;Inf;3;86;26;49;75;11;64;6;18;94;94;64;5.222;0;0;0;0;18;0;0;4;852;268;584;852;0;852;0.15;2.25;0.75;0.075;15;44.935;6.492;92.597;0;0;4;7;0;7.11111111111111;0.888888888888889;0.0751173708920188;0.150234741784038;954;0.000333333333333333
9;90;0.236;100;0;100;854;8;1;100;Inf;Inf;3;64;18;37;55;9;46;3;18;64;64;46;3.556;0;0;0;0;18;0;0;4;852;268;584;852;0;852;0.108;1.5;0.75;0.054;12;43.682;3.769;91.765;0;0;4;6;0;5.11111111111111;0.638888888888889;0.0539906103286385;0.107981220657277;954;0.000266666666666667
10;100;0.259;100;0;100;854;8;1;100;Inf;Inf;1;64;18;37;55;9;46;3;18;64;64;46;3.556;0;0;0;0;18;0;0;2;852;268;584;852;0;852;0.108;2;0.5;0.054;8;42.398;0.933;90.9;0;0;3;3;0;5.11111111111111;0.638888888888889;0.0539906103286385;0.107981220657277;954;0.000166666666666667
11;110;0.285;100;3;97;854;8;1;97;Inf;Inf;1;80;22;45;67;13;54;111;21;230;230;116;10.952;0;3;0;0;18;0;0;4;790;258;532;790;0;790;0.215;28;0.25;0.068;13;40.575;0;89.888;0;0;4;4;0;8.09523809523809;1.01190476190476;0.0683544303797468;0.215189873417722;951;0.002
12;120;0.306;100;5;95;854;7;1;95;Inf;Inf;2;72;22;41;63;9;54;11;20;131;131;88;6.55;0;2;0;0;18;0;0;2;756;254;502;756;0;756;0.188;6.5;1;0.071;7;38.923;0;88.955;0;0;2;2;0;7.1;1.01428571428571;0.0714285714285714;0.187830687830688;949;0.000283333333333333
13;130;0.326;100;5;95;854;7;1;95;Inf;Inf;2;80;23;43;66;14;56;4;24;72;72;52;3;0;0;0;0;24;0;0;3;756;254;502;756;0;756;0.143;2;0.667;0.074;7;37.28;0;88.122;0;0;2;4;0;4.5;0.642857142857143;0.0740740740740741;0.142857142857143;949;0.0002
14;140;0.346;100;6;94;854;7;1;94;Inf;Inf;2;78;24;43;67;11;56;6;25;106;106;74;4.24;0;1;0;0;24;0;0;1;738;248;490;738;0;738;0.176;8;2;0.076;9;35.686;0;87.34;0;0;2;4;0;5.2;0.742857142857143;0.0758807588075881;0.176151761517615;948;0.000233333333333333
15;150;0.365;100;7;93;854;7;1;93;Inf;Inf;1;82;28;43;71;11;60;5;25;114;114;80;4.56;0;1;0;0;24;0;0;2;718;244;474;718;0;718;0.195;3;0.5;0.084;7;34.117;0;86.546;0;0;2;3;0;5.6;0.8;0.0835654596100279;0.194986072423398;947;0.000183333333333333
16;160;0.383;100;9;91;854;7;1;91;Inf;Inf;3;88;29;47;76;12;64;8;26;166;166;106;6.385;0;2;0;0;24;0;0;1;676;236;440;676;0;676;0.251;11;3;0.095;7;32.539;0;85.77;0;0;2;2;0;6.53846153846154;0.934065934065934;0.0946745562130177;0.251479289940828;945;0.00025
17;170;0.4;100;13;87;854;6;1;87;Inf;Inf;1;80;21;46;67;13;54;16;24;179;179;138;7.458;0;4;0;0;20;0;0;1;592;210;382;592;0;592;0.324;17;1;0.091;11;30.5;0;84.997;0;0;1;1;0;8;1.33333333333333;0.0912162162162162;0.324324324324324;941;0.000316666666666667
18;180;0.414;100;18;82;854;6;2;72;Inf;Inf;1;40;15;20;35;5;30;8;21;135;135;98;6.429;0;5;0;0;16;0;0;1;524;188;336;524;0;524;0.244;9;1;0.057;6;28.574;0;84.197;0;0;3;1;0;6.09523809523809;1.01587301587302;0.0572519083969466;0.244274809160305;936;0.000216666666666667
19;190;0.426;100;23;77;854;6;2;67;Inf;Inf;1;58;21;32;53;5;48;7;19;164;164;104;8.632;0;5;0;0;14;0;0;0;468;176;292;468;0;468;0.325;NA;NA;0.103;10;26.794;0;83.431;0;0;1;1;0;8;1.33333333333333;0.102564102564103;0.324786324786325;931;0.000166666666666667
20;200;0.438;100;25;75;854;6;2;66;Inf;Inf;1;36;12;20;32;4;28;3;14;50;50;42;3.571;0;2;0;0;12;0;0;1;454;172;282;454;0;454;0.154;4;1;0.062;9;24.916;0;82.642;0;0;1;1;0;5;0.833333333333333;0.0616740088105727;0.154185022026432;929;0.0001
21;210;0.449;100;29;71;854;5;2;62;Inf;Inf;1;58;23;27;50;8;42;5;16;118;118;86;7.375;0;4;0;0;12;0;0;1;410;164;246;410;0;410;0.312;6;1;0.102;10;23.001;0;81.875;0;0;1;1;0;8;1.6;0.102439024390244;0.31219512195122;925;0.000133333333333333
22;220;0.46;100;36;64;854;5;3;19;Inf;Inf;1;61;24;25;49;12;38;15;15;160;160;120;10.667;0;7;0;0;8;0;0;1;328;142;186;328;0;328;0.482;16;1;0.116;14;21.12;0;81.123;0;0;1;1;0;10.5333333333333;2.10666666666667;0.115853658536585;0.481707317073171;918;0.0003
23;230;0.471;100;38;62;854;4;3;17;Inf;Inf;1;40;18;17;35;5;30;3;10;63;63;50;6.3;0;2;0;0;8;0;0;0;308;138;170;308;0;308;0.26;NA;NA;0.097;6;19.444;0;78.895;0;0;1;0;0;8;2;0.0974025974025974;0.25974025974026;916;0.0000833333333333333
24;240;0.48;100;43;57;854;4;5;17;1.659;6;0;12;9;2;11;1;10;5;7;73;73;62;10.429;0;5;0;0;2;0;0;0;256;122;134;256;0;256;0.281;NA;NA;0.039;7;17.746;0;76.303;0;0;0;1;0;10.2857142857143;2.57142857142857;0.0390625;0.28125;911;0.0001
25;250;0.488;100;47;53;854;4;5;15;1.657;6;1;22;6;11;17;5;12;8;6;61;61;46;10.167;0;4;0;0;2;0;0;1;222;112;110;222;0;222;0.261;9;1;0.054;6;16.357;0;74.226;0;0;1;0;0;9.66666666666667;2.41666666666667;0.0540540540540541;0.261261261261261;907;0.000166666666666667
26;260;0.496;100;49;51;854;3;5;15;1.643;5;0;12;4;8;12;0;12;4;4;42;42;32;10.5;0;2;0;0;2;0;0;1;202;106;96;202;0;202;0.218;4;0;0.059;7;15.023;0;73.46;0;0;0;0;0;11;3.66666666666667;0.0594059405940594;0.217821782178218;905;0.0000666666666666667
27;270;0.504;100;55;45;854;3;6;14;1.643;5;0;14;9;4;13;1;12;5;8;74;74;60;9.25;0;6;0;0;2;0;0;0;154;88;66;154;0;154;0.468;NA;NA;0.078;6;13.825;0;72.705;0;0;0;0;0;9;3;0.0779220779220779;0.467532467532468;899;0.0000833333333333333
28;280;0.511;100;58;42;854;3;7;12;1.565;5;1;48;23;17;40;8;32;3;19;63;63;48;3.316;0;3;0;0;16;0;0;0;138;78;60;138;0;138;0.58;NA;NA;0.232;7;12.686;0;71.717;0;0;1;0;0;4.21052631578947;1.40350877192982;0.231884057971014;0.579710144927536;896;0.0000833333333333333
29;290;0.519;100;61;39;854;3;8;12;1.535;5;0;38;18;14;32;6;26;3;19;55;55;42;2.895;0;3;0;0;16;0;0;1;122;70;52;122;0;122;0.557;3;0;0.213;8;11.725;0;71.716;0;0;0;1;0;3.57894736842105;1.19298245614035;0.213114754098361;0.557377049180328;893;0.0000666666666666667
30;300;0.526;100;66;34;854;2;8;11;1.525;5;1;43;16;17;33;10;24;4;17;71;71;54;4.176;0;5;0;0;12;0;0;1;92;56;36;92;0;92;0.848;5;1;0.261;8;10.856;0;71.715;0;0;1;0;0;4.58823529411765;2.29411764705882;0.260869565217391;0.847826086956522;888;0.0001
31;310;0.531;100;69;31;854;2;8;9;1.524;5;0;20;8;8;16;4;12;3;11;55;55;36;5;0;3;0;0;8;0;0;0;68;46;22;68;0;68;0.706;NA;NA;0.176;8;10.113;0;71.714;0;0;0;0;0;4.36363636363636;2.18181818181818;0.176470588235294;0.705882352941177;885;0.00005
32;320;0.536;100;70;30;854;2;8;9;1.524;5;1;20;8;8;16;4;12;2;9;21;21;16;2.333;0;1;0;0;8;0;0;0;64;44;20;64;0;64;0.438;NA;NA;0.188;7;9.394;0;71.713;0;0;0;0;0;3.11111111111111;1.55555555555556;0.1875;0.4375;884;0.00005
33;330;0.541;100;72;28;854;2;8;9;1.524;5;0;20;8;8;16;4;12;1;10;20;20;16;2;0;2;0;0;8;0;0;0;60;40;20;60;0;60;0.467;NA;NA;0.2;8;8.715;0;71.712;0;0;0;0;0;2.8;1.4;0.2;0.466666666666667;882;0.0000166666666666667
34;340;0.546;100;73;27;854;1;8;8;1.524;5;0;16;8;6;14;2;12;1;7;32;32;24;4.571;0;1;0;0;6;0;0;0;48;38;10;48;0;48;0.75;NA;NA;0.25;6;8.105;0;71.711;0;0;0;0;0;5.14285714285714;5.14285714285714;0.25;0.75;881;0.0000166666666666667
35;350;0.551;100;75;25;854;1;8;8;1.516;5;0;12;6;4;10;2;8;1;8;14;14;12;1.75;0;2;0;0;6;0;0;0;44;34;10;44;0;44;0.455;NA;NA;0.182;6;7.47;0;71.71;0;0;0;0;0;2.5;2.5;0.181818181818182;0.454545454545455;879;0.0000166666666666667
36;360;0.556;100;76;24;854;1;10;8;1.516;5;0;12;6;4;10;2;8;2;7;16;16;14;2.286;0;1;0;0;6;0;0;0;38;28;10;38;0;38;0.579;NA;NA;0.211;9;6.904;0;71.709;0;0;0;0;0;3.14285714285714;3.14285714285714;0.210526315789474;0.578947368421053;878;0.0000333333333333333
37;370;0.56;100;78;22;854;1;8;8;1.516;5;0;12;6;4;10;2;8;1;8;10;10;8;1.25;0;2;0;0;6;0;0;0;38;28;10;38;0;38;0.421;NA;NA;0.211;9;6.369;0;71.708;0;0;0;0;0;2;2;0.210526315789474;0.421052631578947;876;0.0000166666666666667
38;380;0.565;100;79;21;854;1;8;7;1.498;5;0;4;4;0;4;0;4;1;5;15;15;12;3;0;1;0;0;4;0;0;0;30;26;4;30;0;30;0.533;NA;NA;0.133;6;5.882;0;71.707;0;0;0;0;0;3.2;3.2;0.133333333333333;0.533333333333333;875;0.0000166666666666667
39;390;0.569;100;81;19;854;1;9;7;1.498;5;1;4;4;0;4;0;4;1;6;10;10;10;1.667;0;2;0;0;4;0;0;0;24;20;4;24;0;24;0.583;NA;NA;0.167;8;5.444;0;71.706;0;0;0;0;0;2.33333333333333;2.33333333333333;0.166666666666667;0.583333333333333;873;0.0000333333333333333
40;400;0.573;100;83;17;854;1;9;7;1.498;5;1;4;4;0;4;0;4;1;6;8;8;8;1.333;0;2;0;0;4;0;0;0;20;16;4;20;0;20;0.6;NA;NA;0.2;7;5.086;0;71.705;0;0;0;0;0;2;2;0.2;0.6;871;0.0000333333333333333
41;410;0.576;100;83;17;854;1;9;7;1.498;5;0;4;4;0;4;0;4;0;4;4;4;4;1;0;0;0;0;4;0;0;0;20;16;4;20;0;20;0.4;NA;NA;0.2;6;4.738;0;71.704;0;0;0;0;0;2;2;0.2;0.4;871;0
42;420;0.58;100;85;15;854;1;7;7;1.498;5;0;4;4;0;4;0;4;1;6;4;4;4;0.667;0;2;0;0;4;0;0;0;20;16;4;20;0;20;0.4;NA;NA;0.2;8;4.435;0;71.703;0;0;0;0;0;1.33333333333333;1.33333333333333;0.2;0.4;869;0.0000166666666666667
43;430;0.584;100;86;14;854;1;6;7;1.498;5;0;4;4;0;4;0;4;0;5;4;4;4;0.8;0;1;0;0;4;0;0;0;20;16;4;20;0;20;0.4;NA;NA;0.2;9;4.185;0;71.702;0;0;1;0;0;1.6;1.6;0.2;0.4;868;0.0000166666666666667
44;440;0.587;100;87;13;854;1;7;5;1.498;5;0;0;0;0;0;0;0;1;1;4;4;4;4;0;1;0;0;0;0;0;0;16;12;4;16;0;16;0.25;NA;NA;0;6;3.946;0;71.701;0;0;0;0;0;4;4;0;0.25;867;0.0000166666666666667
45;450;0.59;100;89;11;854;1;6;5;1.498;5;0;0;0;0;0;0;0;1;2;2;2;2;1;0;2;0;0;0;0;0;0;14;10;4;14;0;14;0.143;NA;NA;0;6;3.765;0;71.7;0;0;0;0;0;1;1;0;0.142857142857143;865;0.0000166666666666667
46;460;0.594;100;90;10;854;1;5;5;1.498;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;14;10;4;14;0;14;0;NA;NA;0;10;3.617;0;71.699;0;0;0;1;0;0;0;0;0;864;0.0000166666666666667
47;470;0.597;100;90;10;854;1;5;5;1.498;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;14;10;4;14;0;14;0;NA;NA;0;6;3.507;0;71.698;0;0;0;1;0;NA;NA;0;0;864;0.0000166666666666667
48;480;0.6;100;90;10;854;1;5;5;1.498;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;14;10;4;14;0;14;0;NA;NA;0;7;3.4;0;71.697;0;0;1;0;0;NA;NA;0;0;864;0.0000333333333333333
49;490;0.603;100;90;10;854;1;5;5;1.498;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;14;10;4;14;0;14;0;NA;NA;0;6;3.292;0;71.696;0;0;0;0;0;NA;NA;0;0;864;0
50;500;0.606;100;90;10;854;1;5;5;1.498;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;14;10;4;14;0;14;0;NA;NA;0;6;3.188;0;71.695;0;0;0;0;0;NA;NA;0;0;864;0
51;510;0.609;100;90;10;854;1;5;5;1.498;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;14;10;4;14;0;14;0;NA;NA;0;8;3.08;0;71.694;0;0;0;0;0;NA;NA;0;0;864;0.0000166666666666667
52;520;0.612;100;90;10;854;1;5;5;1.498;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;14;10;4;14;0;14;0;NA;NA;0;9;2.974;0;71.693;0;0;0;0;0;NA;NA;0;0;864;0.0000166666666666667
53;530;0.615;100;90;10;854;1;5;5;1.498;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;14;10;4;14;0;14;0;NA;NA;0;6;2.865;0;71.692;0;0;0;0;0;NA;NA;0;0;864;0
54;540;0.618;100;90;10;854;1;5;5;1.498;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;14;10;4;14;0;14;0;NA;NA;0;10;2.761;0;71.691;0;0;1;0;0;NA;NA;0;0;864;0.0000166666666666667
55;550;0.621;100;90;10;854;1;5;5;1.498;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;14;10;4;14;0;14;0;NA;NA;0;7;2.651;0;71.69;0;0;0;0;0;NA;NA;0;0;864;0.0000166666666666667
56;560;0.624;100;91;9;854;1;4;5;1.498;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;14;10;4;14;0;14;0;NA;NA;0;7;2.578;0;71.689;0;0;0;0;0;0;0;0;0;863;0
57;570;0.627;100;92;8;854;1;3;5;1.498;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;14;10;4;14;0;14;0;NA;NA;0;6;2.511;0;71.688;0;0;0;0;0;0;0;0;0;862;0
58;580;0.63;100;93;7;854;1;3;4;1.48;5;0;2;2;0;2;0;2;1;1;8;8;8;8;0;1;0;0;0;0;0;0;8;8;0;8;0;8;1.25;NA;NA;0.25;7;2.44;0;71.687;0;0;0;0;0;10;10;0.25;1.25;861;0.0000166666666666667
59;590;0.633;100;93;7;854;1;3;4;1.48;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;2.407;0;71.686;0;0;0;0;0;NA;NA;0;0;861;0
60;600;0.636;100;93;7;854;1;3;4;1.48;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;2.376;0;71.685;0;0;0;0;0;NA;NA;0;0;861;0
61;610;0.638;100;93;7;854;1;3;4;1.48;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;2.344;0;71.684;0;0;0;0;0;NA;NA;0;0;861;0
62;620;0.641;100;93;7;854;1;3;4;1.48;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;2.313;0;71.683;0;0;0;0;0;NA;NA;0;0;861;0.0000166666666666667
63;630;0.643;100;93;7;854;1;3;4;1.48;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;8;2.282;0;71.682;0;0;0;0;0;NA;NA;0;0;861;0
64;640;0.646;100;93;7;854;1;3;4;1.48;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;10;2.251;0;71.681;0;0;0;0;0;NA;NA;0;0;861;0
65;650;0.649;100;93;7;854;1;3;4;1.48;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;2.22;0;71.68;0;0;0;1;0;NA;NA;0;0;861;0.0000166666666666667
66;660;0.652;100;93;7;854;1;3;4;1.48;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;12;2.189;0;71.679;0;0;1;0;0;NA;NA;0;0;861;0.0000166666666666667
67;670;0.654;100;93;7;854;1;3;4;1.48;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;8;8;0;8;0;8;0;1;0;0;6;2.158;0;71.678;0;0;0;0;0;NA;NA;0;0;861;0.0000166666666666667
68;680;0.657;100;93;7;854;1;3;4;1.48;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;10;2.127;0;71.677;0;0;0;0;0;NA;NA;0;0;861;0
69;690;0.66;100;93;7;854;1;3;4;1.48;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;10;2.096;0;71.676;0;0;0;0;0;NA;NA;0;0;861;0
70;700;0.662;100;93;7;854;1;3;4;1.48;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;10;2.065;0;71.675;0;0;0;0;0;NA;NA;0;0;861;0.0000166666666666667
71;710;0.665;100;93;7;854;1;3;4;1.48;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;2.034;0;71.674;0;0;0;0;0;NA;NA;0;0;861;0
72;720;0.668;100;93;7;852;1;3;4;1.504;5;0;2;2;0;2;0;2;1;2;2;2;2;1;0;0;0;0;2;0;0;0;8;8;0;8;0;8;0.5;NA;NA;0.25;6;2.003;0;71.673;0;0;0;0;0;2;2;0.25;0.5;859;0.0000166666666666667
73;730;0.671;100;93;7;852;1;3;4;1.504;5;1;2;2;0;2;0;2;0;2;2;2;2;1;0;0;0;0;2;0;0;0;8;8;0;8;0;8;0.5;NA;NA;0.25;6;1.971;0;71.672;0;0;0;0;0;2;2;0.25;0.5;859;0.0000166666666666667
74;740;0.674;100;94;6;852;1;3;3;1.504;5;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;6;6;0;6;0;6;0.333;NA;NA;0;6;1.944;0;71.671;0;0;0;0;0;2;2;0;0.333333333333333;858;0.0000166666666666667
75;750;0.676;100;94;6;852;1;3;3;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;5;1.92;0;71.67;0;0;0;0;0;NA;NA;0;0;858;0
76;760;0.679;100;94;6;852;1;3;3;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;8;1.897;0;71.669;0;0;0;0;0;NA;NA;0;0;858;0
77;770;0.681;100;94;6;852;1;3;3;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;10;1.873;0;71.668;0;0;0;0;0;NA;NA;0;0;858;0
78;780;0.684;100;94;6;852;1;3;3;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;9;1.85;0;71.667;0;0;0;0;0;NA;NA;0;0;858;0
79;790;0.687;100;95;5;852;0;3;2;1.504;5;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;4;4;0;4;0;4;0.5;NA;NA;0;6;1.831;0;71.666;0;0;0;0;0;2;Inf;0;0.5;857;0.0000166666666666667
80;800;0.689;100;95;5;852;0;3;2;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;12;1.815;0;71.665;0;0;0;0;0;NA;NA;0;0;857;0
81;810;0.692;100;95;5;852;0;3;2;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;10;1.799;0;71.664;0;0;0;0;0;NA;NA;0;0;857;0
82;820;0.694;100;95;5;852;0;3;2;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;6;1.784;0;71.663;0;0;0;0;0;NA;NA;0;0;857;0
83;830;0.697;100;95;5;852;0;3;2;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;6;1.768;0;71.662;0;0;0;0;0;NA;NA;0;0;857;0
84;840;0.699;100;95;5;852;0;3;2;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;6;1.752;0;71.661;0;0;0;0;0;NA;NA;0;0;857;0
85;850;0.702;100;95;5;852;0;3;2;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;9;1.736;0;71.66;0;0;0;0;0;NA;NA;0;0;857;0
86;860;0.704;100;95;5;852;0;3;2;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;7;1.72;0;71.659;0;0;0;0;0;NA;NA;0;0;857;0
87;870;0.707;100;95;5;852;0;3;2;1.504;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;6;1.704;0;71.658;0;0;0;0;0;NA;NA;0;0;857;0.0000166666666666667
88;880;0.709;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;2;2;0;2;0;2;1;NA;NA;0;10;1.691;0;71.658;0;0;0;0;0;2;Inf;0;1;856;0.0000166666666666667
89;890;0.712;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.683;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0
90;900;0.715;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.674;0;71.658;0;0;1;0;0;NA;NA;0;0;856;0.0000166666666666667
91;910;0.718;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.666;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0
92;920;0.72;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.658;0;71.658;0;0;0;1;0;NA;NA;0;0;856;0.0000166666666666667
93;930;0.723;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.649;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0
94;940;0.725;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.641;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0
95;950;0.728;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.633;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0
96;960;0.73;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.624;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0
97;970;0.732;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.616;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0.0000166666666666667
98;980;0.735;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.608;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0
99;990;0.738;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.6;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0
100;1000;0.74;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.591;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0.0000166666666666667
101;1010;0.742;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.583;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0
102;1020;0.745;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.575;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0
103;1030;0.747;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;1.567;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0
104;1040;0.75;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.558;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0
105;1050;0.752;100;96;4;852;0;3;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.55;0;71.658;0;0;0;0;0;NA;NA;0;0;856;0
106;1060;0.754;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.545;0;71.658;0;0;0;0;0;0;NA;0;0;855;0
107;1070;0.756;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.545;0;71.658;0;0;0;0;0;NA;NA;0;0;855;0
108;1080;0.759;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.545;0;71.658;0;0;0;0;0;NA;NA;0;0;855;0
109;1090;0.762;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.545;0;71.658;0;0;0;0;0;NA;NA;0;0;855;0
110;1100;0.765;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.545;0;71.658;0;0;0;0;0;NA;NA;0;0;855;0
111;1110;0.768;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;1.545;0;71.658;0;0;0;0;0;NA;NA;0;0;855;0
112;1120;0.771;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.545;0;71.658;0;0;0;0;0;NA;NA;0;0;855;0
113;1130;0.775;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.545;0;71.658;0;0;0;0;0;NA;NA;0;0;855;0
114;1140;0.777;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;1.545;0;71.658;0;0;0;1;0;NA;NA;0;0;855;0.0000166666666666667
115;1150;0.782;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.545;0;71.658;0;0;0;0;0;NA;NA;0;0;855;0.0000166666666666667
116;1160;0.785;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.545;0;71.658;0;0;0;0;0;NA;NA;0;0;855;0
117;1170;0.789;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.545;0;71.658;0;0;0;0;0;NA;NA;0;0;855;0
118;1180;0.792;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.545;0;71.658;0;0;0;0;0;NA;NA;0;0;855;0
119;1190;0.795;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;1.545;0;71.658;0;0;0;0;0;NA;NA;0;0;855;0.0000166666666666667
120;1200;0.799;100;97;3;852;0;2;1;1.504;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.545;0;71.658;0;0;0;0;0;NA;NA;0;0;855;0
1;10;0.007;100;0;100;978;9;1;100;2.312;6;169;1859;492;882;1374;485;978;7;0;0;0;0;0;0;0;0;0;0;0;0;32;978;260;718;978;0;978;1;5.5;5.281;1;56;54.692;25.889;98.185;0;0;2;58;0;Inf;Inf;1;1;1078;0.00393333333333333
2;20;0.046;100;0;100;978;9;1;100;2.312;6;1;0;0;0;0;0;0;3;0;0;0;0;0;0;0;0;0;0;0;0;14;978;260;718;978;0;978;0;0.286;0.071;0;13;52.963;23.719;97.161;0;0;8;9;0;NA;NA;0;0;1078;0.00035
3;30;0.072;100;0;100;970;9;1;100;Inf;Inf;0;0;0;0;0;0;0;3;0;0;0;0;0;0;0;0;0;0;0;0;16;978;260;718;978;0;978;0;0.188;0;0;19;51.458;21.417;96.248;0;0;8;10;0;NA;NA;0;0;1070;0.00035
4;40;0.088;100;0;100;966;9;1;100;Inf;Inf;6;80;13;44;57;23;48;7;16;69;69;36;4.313;0;0;0;0;16;0;0;3;978;260;718;978;0;978;0.086;4.333;2;0.049;18;50.619;19.45;96.248;0;0;28;24;0;5.25;0.583333333333333;0.049079754601227;0.0858895705521472;1066;0.00108333333333333
5;50;0.104;100;0;100;966;9;1;100;Inf;Inf;3;59;11;34;45;14;32;6;16;66;66;32;4.125;0;0;0;0;16;0;0;3;978;260;718;978;0;978;0.065;3;1;0.033;12;49.815;17.754;96.248;0;0;7;8;0;4;0.444444444444444;0.032719836400818;0.065439672801636;1066;0.0004
6;60;0.119;100;0;100;982;9;1;100;1.897;6;2;59;11;34;45;14;32;5;16;66;66;32;4.125;0;0;0;0;16;0;0;4;978;260;718;978;0;978;0.065;1.75;0.5;0.033;10;48.965;14.92;96.248;0;0;8;9;0;4;0.444444444444444;0.032719836400818;0.065439672801636;1082;0.0004
7;70;0.143;100;0;100;982;9;1;100;1.897;6;2;59;11;34;45;14;32;6;16;66;66;32;4.125;0;0;0;0;16;0;0;3;978;260;718;978;0;978;0.065;2.667;0.667;0.033;9;46.542;11.623;93.127;0;0;5;5;0;4;0.444444444444444;0.032719836400818;0.065439672801636;1082;0.0003
8;80;0.167;100;0;100;982;9;1;100;1.897;6;2;59;11;34;45;14;32;6;16;66;66;32;4.125;0;0;0;0;16;0;0;4;978;260;718;978;0;978;0.065;2;0.5;0.033;11;45.091;8.52;92.237;0;0;6;7;0;4;0.444444444444444;0.032719836400818;0.065439672801636;1082;0.00035
9;90;0.192;100;0;100;974;9;1;100;Inf;Inf;2;59;11;34;45;14;32;5;16;66;66;32;4.125;0;0;0;0;16;0;0;3;978;260;718;978;0;978;0.065;2.333;0.667;0.033;12;43.644;5.379;91.117;0;0;7;5;0;4;0.444444444444444;0.032719836400818;0.065439672801636;1074;0.000316666666666667
10;100;0.217;100;0;100;974;9;1;100;Inf;Inf;2;59;11;34;45;14;32;4;16;66;66;32;4.125;0;0;0;0;16;0;0;4;978;260;718;978;0;978;0.065;1.5;0.5;0.033;10;42.102;1.924;90.17;0;0;5;8;0;4;0.444444444444444;0.032719836400818;0.065439672801636;1074;0.000316666666666667
11;110;0.243;100;1;99;974;9;1;99;Inf;Inf;5;79;15;50;65;14;52;84;17;145;145;78;8.529;0;1;0;0;16;0;0;4;952;256;696;952;0;952;0.137;22.25;1.25;0.055;12;40.623;0;89.372;0;0;5;5;0;7.64705882352941;0.849673202614379;0.0546218487394958;0.136554621848739;1073;0.00165
12;120;0.267;100;2;98;974;9;1;98;Inf;Inf;2;73;16;42;58;15;44;11;17;123;123;66;7.235;0;1;0;0;16;0;0;4;930;254;676;930;0;930;0.118;3.25;0.5;0.047;12;38.853;0;88.527;0;0;4;5;0;6.47058823529412;0.718954248366013;0.0473118279569892;0.118279569892473;1072;0.000366666666666667
13;130;0.291;100;3;97;974;9;1;97;Inf;Inf;2;69;15;38;53;16;38;11;17;113;113;64;6.647;0;1;0;0;16;0;0;3;904;252;652;904;0;904;0.113;4.333;0.667;0.042;7;37.445;0;87.606;0;0;4;4;0;6;0.666666666666667;0.0420353982300885;0.11283185840708;1071;0.00035
14;140;0.314;100;7;93;974;8;1;93;Inf;Inf;2;91;22;53;75;16;60;32;20;292;292;170;14.6;0;4;0;0;16;0;0;2;794;238;556;794;0;794;0.29;17;1;0.076;10;35.902;0;86.7;0;0;4;3;0;11.5;1.4375;0.0755667506297229;0.289672544080605;1067;0.000683333333333333
15;150;0.333;100;9;91;974;8;1;91;Inf;Inf;2;88;17;52;69;19;52;9;16;128;128;86;8;0;2;0;0;14;0;0;2;760;232;528;760;0;760;0.182;5.5;1;0.068;7;34.544;0;85.841;0;0;5;3;0;8.625;1.078125;0.068421052631579;0.181578947368421;1065;0.000316666666666667
16;160;0.351;100;10;90;992;8;1;90;Inf;Inf;2;47;10;27;37;10;28;4;15;57;57;38;3.8;0;1;0;0;14;0;0;3;750;228;522;750;0;750;0.088;2;0.667;0.037;11;32.982;0;84.681;0;0;5;4;0;4.4;0.55;0.0373333333333333;0.088;1082;0.00025
17;170;0.368;100;13;87;992;7;1;87;Inf;Inf;2;81;17;50;67;14;54;16;17;229;229;116;13.471;0;3;0;0;14;0;0;1;688;214;474;688;0;688;0.247;18;2;0.078;7;31.255;0;83.804;0;0;2;2;0;10;1.42857142857143;0.0784883720930233;0.247093023255814;1079;0.000366666666666667
18;180;0.386;100;15;85;992;7;1;85;Inf;Inf;2;70;12;42;54;16;40;9;14;115;115;74;8.214;0;2;0;0;12;0;0;3;654;210;444;654;0;654;0.174;3.667;0.667;0.061;9;29.536;0;82.926;0;0;4;4;0;8.14285714285714;1.16326530612245;0.0611620795107034;0.174311926605505;1077;0.000316666666666667
19;190;0.402;100;16;84;1006;7;1;84;Inf;Inf;1;66;11;40;51;15;38;4;15;92;92;56;6.133;0;1;0;0;14;0;0;2;636;208;428;636;0;636;0.148;2.5;0.5;0.06;7;27.888;0;81.991;0;0;2;2;0;6.26666666666667;0.895238095238095;0.059748427672956;0.147798742138365;1090;0.00015
20;200;0.417;100;20;80;1006;7;1;80;Inf;Inf;3;148;29;91;120;28;94;14;18;245;245;156;13.611;0;4;0;0;14;0;0;1;574;200;374;574;0;574;0.436;17;3;0.164;9;26.302;0;81.047;0;0;2;2;0;13.8888888888889;1.98412698412698;0.163763066202091;0.435540069686411;1086;0.00035
21;210;0.433;100;24;76;1006;6;1;76;Inf;Inf;2;86;15;53;68;18;52;8;18;151;151;96;8.389;0;4;0;0;14;0;0;1;530;188;342;530;0;530;0.279;10;2;0.098;9;24.856;0;80.205;0;0;1;3;0;8.22222222222222;1.37037037037037;0.0981132075471698;0.279245283018868;1082;0.000233333333333333
22;220;0.449;100;28;72;1006;6;2;70;Inf;Inf;1;66;11;40;51;15;38;5;16;100;100;68;6.25;0;4;0;0;12;0;0;1;500;170;330;500;0;500;0.212;6;1;0.076;7;22.977;0;79.379;0;0;6;2;0;6.625;1.10416666666667;0.076;0.212;1078;0.000233333333333333
23;230;0.462;100;32;68;1006;6;2;66;Inf;Inf;0;45;10;24;34;11;24;21;14;212;212;112;15.143;0;4;0;0;10;0;0;0;412;152;260;412;0;412;0.33;NA;NA;0.058;6;21.066;0;78.56;0;0;1;1;0;9.71428571428571;1.61904761904762;0.058252427184466;0.330097087378641;1074;0.000383333333333333
24;240;0.472;100;36;64;1006;5;3;55;Inf;Inf;1;45;12;23;35;10;26;4;12;88;88;62;7.333;0;4;0;0;8;0;0;1;376;142;234;376;0;376;0.234;5;1;0.069;9;19.595;0;77.703;0;0;1;1;0;7.33333333333333;1.46666666666667;0.0691489361702128;0.234042553191489;1070;0.000116666666666667
25;250;0.483;100;39;61;1000;5;3;52;Inf;Inf;2;85;19;44;63;22;42;11;11;127;127;94;11.545;0;3;0;0;8;0;0;0;324;134;190;324;0;324;0.42;NA;NA;0.13;10;18.308;0;76.873;0;0;1;1;0;12.3636363636364;2.47272727272727;0.12962962962963;0.419753086419753;1061;0.00025
26;260;0.494;100;41;59;1006;5;3;50;Inf;Inf;2;59;15;30;45;14;32;6;10;81;81;56;8.1;0;2;0;0;8;0;0;0;300;130;170;300;0;300;0.293;NA;NA;0.107;6;17.032;0;76.235;0;0;1;0;0;8.8;1.76;0.106666666666667;0.293333333333333;1065;0.00015
27;270;0.505;100;46;54;1006;4;3;48;Inf;Inf;1;10;6;4;10;0;10;5;9;85;85;60;9.444;0;5;0;0;4;0;0;1;250;116;134;250;0;250;0.28;6;1;0.04;7;15.838;0;76.235;0;0;1;0;0;7.77777777777778;1.94444444444444;0.04;0.28;1060;0.000116666666666667
28;280;0.514;100;49;51;1006;4;4;44;Inf;Inf;0;14;7;6;13;1;12;3;7;45;45;36;6.429;0;3;0;0;4;0;0;0;226;106;120;226;0;226;0.212;NA;NA;0.053;6;14.695;0;76.235;0;0;1;1;0;6.85714285714286;1.71428571428571;0.0530973451327434;0.212389380530973;1057;0.0000833333333333333
29;290;0.523;100;56;44;1006;3;6;18;Inf;Inf;0;6;6;0;6;0;6;5;9;85;85;60;9.444;0;7;0;0;2;0;0;0;172;86;86;172;0;172;0.384;NA;NA;0.035;6;13.486;0;76.235;0;0;0;1;0;7.33333333333333;2.44444444444444;0.0348837209302326;0.383720930232558;1050;0.0001
30;300;0.529;100;57;43;1006;3;7;18;Inf;Inf;0;0;0;0;0;0;0;1;1;4;4;4;4;0;1;0;0;0;0;0;0;168;82;86;168;0;168;0.024;NA;NA;0;7;12.507;0;76.235;0;0;1;0;0;4;1.33333333333333;0;0.0238095238095238;1049;0.0000333333333333333
31;310;0.536;100;60;40;1006;3;8;18;Inf;Inf;0;6;3;2;5;1;4;3;3;49;49;36;16.333;0;3;0;0;0;0;0;0;136;72;64;136;0;136;0.294;NA;NA;0.029;8;11.533;0;76.235;0;0;0;1;0;13.3333333333333;4.44444444444444;0.0294117647058824;0.294117647058824;1046;0.0000666666666666667
32;320;0.543;100;64;36;1006;2;8;18;Inf;Inf;0;6;3;2;5;1;4;7;4;46;46;34;11.5;0;4;0;0;0;0;0;1;106;60;46;106;0;106;0.358;7;0;0.038;9;10.701;0;76.235;0;0;1;0;0;9.5;4.75;0.0377358490566038;0.358490566037736;1042;0.000133333333333333
33;330;0.548;100;68;32;1006;2;7;17;Inf;Inf;0;4;4;0;4;0;4;3;4;25;25;22;6.25;0;4;0;0;0;0;0;1;88;52;36;88;0;88;0.295;3;0;0.045;11;10.058;0;76.235;0;0;0;0;0;6.5;3.25;0.0454545454545455;0.295454545454545;1038;0.00005
34;340;0.554;100;70;30;1006;2;6;17;1.476;4;0;0;0;0;0;0;0;1;2;2;2;2;1;0;2;0;0;0;0;0;0;86;50;36;86;0;86;0.023;NA;NA;0;9;9.507;0;76.235;0;0;0;0;0;1;0.5;0;0.0232558139534884;1036;0.0000166666666666667
35;350;0.56;100;72;28;1006;2;7;17;1.476;4;0;0;0;0;0;0;0;1;2;12;12;10;6;0;2;0;0;0;0;0;0;76;44;32;76;0;76;0.132;NA;NA;0;7;8.994;0;76.235;0;0;0;0;0;5;2.5;0;0.131578947368421;1034;0.0000166666666666667
36;360;0.566;100;73;27;1006;2;7;16;1.476;4;0;0;0;0;0;0;0;1;1;5;5;4;5;0;1;0;0;0;0;0;0;72;42;30;72;0;72;0.056;NA;NA;0;10;8.542;0;76.235;0;0;1;0;0;4;2;0;0.0555555555555556;1033;0.0000333333333333333
37;370;0.571;100;74;26;1006;2;7;16;1.476;4;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;70;40;30;70;0;70;0.029;NA;NA;0;6;8.126;0;76.235;0;0;0;0;0;2;1;0;0.0285714285714286;1032;0
38;380;0.575;100;76;24;1006;2;7;15;1.476;4;0;14;8;4;12;2;10;2;2;36;36;26;18;0;2;0;0;0;0;0;0;54;36;18;54;0;54;0.667;NA;NA;0.185;5;7.751;0;76.235;0;0;0;1;0;18;9;0.185185185185185;0.666666666666667;1030;0.00005
39;390;0.58;100;76;24;1006;2;7;15;1.47;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;54;36;18;54;0;54;0;NA;NA;0;10;7.383;0;76.235;0;0;0;0;0;NA;NA;0;0;1030;0.0000166666666666667
40;400;0.585;100;77;23;1006;2;7;14;1.47;4;0;0;0;0;0;0;0;1;1;9;9;6;9;0;1;0;0;0;0;0;0;48;34;14;48;0;48;0.125;NA;NA;0;8;7.046;0;76.235;0;0;0;0;0;6;3;0;0.125;1029;0.0000166666666666667
41;410;0.589;100;77;23;1006;2;7;14;1.47;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;48;34;14;48;0;48;0;NA;NA;0;6;6.676;0;76.235;0;0;1;0;0;NA;NA;0;0;1029;0.0000166666666666667
42;420;0.594;100;77;23;1006;2;7;14;1.47;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;48;34;14;48;0;48;0;NA;NA;0;7;6.337;0;76.235;0;0;0;0;0;NA;NA;0;0;1029;0.0000166666666666667
43;430;0.598;100;81;19;1006;1;6;12;1.468;4;0;4;2;2;4;0;4;2;4;19;19;16;4.75;0;4;0;0;0;0;0;0;36;26;10;36;0;36;0.556;NA;NA;0.111;8;6.042;0;76.235;0;0;0;0;0;5;5;0.111111111111111;0.555555555555556;1025;0.0000333333333333333
44;440;0.602;100;82;18;1006;1;7;9;1.468;4;0;0;0;0;0;0;0;1;1;4;4;4;4;0;1;0;0;0;0;0;0;32;22;10;32;0;32;0.125;NA;NA;0;6;5.785;0;76.235;0;0;0;0;0;4;4;0;0.125;1024;0.0000166666666666667
45;450;0.606;100;82;18;1006;1;7;9;1.468;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;32;22;10;32;0;32;0;NA;NA;0;10;5.54;0;76.235;0;0;0;0;0;NA;NA;0;0;1024;0
46;460;0.61;100;82;18;1006;1;7;9;1.468;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;32;22;10;32;0;32;0;NA;NA;0;8;5.299;0;76.235;0;0;0;0;0;NA;NA;0;0;1024;0
47;470;0.614;100;83;17;1006;1;7;8;1.468;4;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;30;20;10;30;0;30;0.067;NA;NA;0;9;5.08;0;76.235;0;0;0;0;0;2;2;0;0.0666666666666667;1023;0.0000166666666666667
48;480;0.618;100;84;16;1006;1;6;8;1.468;4;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;30;20;10;30;0;30;0;NA;NA;0;5;4.866;0;76.235;0;0;0;0;0;0;0;0;0;1022;0.0000166666666666667
49;490;0.622;100;84;16;1006;1;6;8;1.468;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;30;20;10;30;0;30;0;NA;NA;0;6;4.686;0;76.235;0;0;1;0;0;NA;NA;0;0;1022;0.0000166666666666667
50;500;0.625;100;84;16;1006;1;6;8;1.468;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;30;20;10;30;0;30;0;NA;NA;0;10;4.503;0;76.235;0;0;0;0;0;NA;NA;0;0;1022;0.0000166666666666667
51;510;0.629;100;86;14;1006;1;5;7;1.468;4;0;6;6;0;6;0;6;1;2;19;19;14;9.5;0;2;0;0;0;0;0;0;22;20;2;22;0;22;0.909;NA;NA;0.273;6;4.352;0;76.235;0;0;0;0;0;10;10;0.272727272727273;0.909090909090909;1020;0.0000166666666666667
52;520;0.633;100;86;14;1006;1;5;7;1.462;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;22;20;2;22;0;22;0;1;0;0;7;4.237;0;76.235;0;0;0;0;0;NA;NA;0;0;1020;0.0000166666666666667
53;530;0.636;100;86;14;1006;1;5;7;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;22;20;2;22;0;22;0;NA;NA;0;9;4.122;0;76.235;0;0;0;0;0;NA;NA;0;0;1020;0
54;540;0.64;100;87;13;1006;1;5;7;1.462;4;0;0;0;0;0;0;0;1;1;4;4;4;4;0;1;0;0;0;0;0;0;18;18;0;18;0;18;0.222;NA;NA;0;6;3.996;0;76.235;0;0;0;0;0;4;4;0;0.222222222222222;1019;0.0000166666666666667
55;550;0.643;100;87;13;1006;1;5;7;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;18;18;0;18;0;18;0;NA;NA;0;10;3.83;0;76.235;0;0;0;0;0;NA;NA;0;0;1019;0
56;560;0.647;100;88;12;1006;1;6;1;1.462;4;0;0;0;0;0;0;0;1;1;6;6;6;6;0;1;0;0;0;0;0;0;12;12;0;12;0;12;0.5;NA;NA;0;8;3.681;0;76.235;0;0;0;0;0;6;6;0;0.5;1018;0.0000166666666666667
57;570;0.65;100;89;11;1006;0;6;1;1.462;4;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;10;10;0;10;0;10;0.2;NA;NA;0;6;3.527;0;76.235;0;0;0;0;0;2;Inf;0;0.2;1017;0.0000166666666666667
58;580;0.653;100;89;11;1006;0;6;1;1.462;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;10;10;0;10;0;10;0;NA;NA;0;9;3.406;0;76.235;0;0;0;0;0;NA;NA;0;0;1017;0.0000166666666666667
59;590;0.657;100;89;11;1006;0;6;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;10;10;0;10;0;10;0;NA;NA;0;7;3.29;0;76.235;0;0;0;0;0;NA;NA;0;0;1017;0
60;600;0.66;100;89;11;1006;0;6;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;10;10;0;10;0;10;0;NA;NA;0;9;3.168;0;76.235;0;0;0;0;0;NA;NA;0;0;1017;0
61;610;0.663;100;90;10;1006;0;7;1;1.462;4;0;0;0;0;0;0;0;1;1;4;4;4;4;0;1;0;0;0;0;0;1;6;6;0;6;0;6;0.667;1;0;0;10;3.035;0;76.235;0;0;0;0;0;4;Inf;0;0.666666666666667;1016;0.0000166666666666667
62;620;0.666;100;91;9;1006;0;7;1;1.462;4;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;4;4;0;4;0;4;0.5;NA;NA;0;10;2.875;0;76.235;0;0;0;0;0;2;Inf;0;0.5;1015;0.0000166666666666667
63;630;0.669;100;92;8;1006;0;7;1;1.462;4;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;2;2;0;2;0;2;1;NA;NA;0;8;2.741;0;76.235;0;0;0;0;0;2;Inf;0;1;1014;0
64;640;0.672;100;92;8;1006;0;7;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;2.65;0;76.235;0;0;0;0;0;NA;NA;0;0;1014;0
65;650;0.675;100;92;8;1006;0;7;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;2.556;0;76.235;0;0;0;0;0;NA;NA;0;0;1014;0
66;660;0.678;100;93;7;1006;0;6;1;1.462;4;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;2.45;0;76.235;0;0;0;0;0;0;NA;0;0;1013;0.0000166666666666667
67;670;0.68;100;93;7;1006;0;6;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;2.334;0;76.235;0;0;0;0;0;NA;NA;0;0;1013;0
68;680;0.683;100;94;6;1006;0;5;1;1.462;4;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;2.236;0;76.235;0;0;0;0;0;0;NA;0;0;1012;0
69;690;0.686;100;94;6;1006;0;5;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;2.155;0;76.235;0;0;0;0;0;NA;NA;0;0;1012;0
70;700;0.689;100;95;5;1006;0;4;1;1.462;4;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;2.078;0;76.235;0;0;0;0;0;0;NA;0;0;1011;0
71;710;0.692;100;95;5;1006;0;4;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;2.034;0;76.235;0;0;0;0;0;NA;NA;0;0;1011;0
72;720;0.694;100;95;5;1006;0;4;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;1.99;0;76.235;0;0;1;0;0;NA;NA;0;0;1011;0.0000166666666666667
73;730;0.697;100;96;4;1006;0;3;1;1.462;4;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.955;0;76.235;0;0;0;0;0;0;NA;0;0;1010;0
74;740;0.7;100;96;4;1006;0;3;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.945;0;76.235;0;0;0;0;0;NA;NA;0;0;1010;0
75;750;0.703;100;96;4;1006;0;3;1;1.462;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.934;0;76.235;0;0;0;0;0;NA;NA;0;0;1010;0.0000166666666666667
76;760;0.706;100;96;4;1006;0;3;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.924;0;76.235;0;0;0;0;0;NA;NA;0;0;1010;0
77;770;0.708;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.92;0;76.235;0;0;0;0;0;0;NA;0;0;1009;0.0000166666666666667
78;780;0.711;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
79;790;0.713;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
80;800;0.716;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
81;810;0.718;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
82;820;0.721;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0.0000166666666666667
83;830;0.723;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
84;840;0.726;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
85;850;0.728;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0.0000166666666666667
86;860;0.73;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
87;870;0.733;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
88;880;0.735;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
89;890;0.737;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
90;900;0.739;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.92;0;76.235;0;0;1;0;0;NA;NA;0;0;1009;0.0000166666666666667
91;910;0.743;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0.0000166666666666667
92;920;0.745;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0.0000166666666666667
93;930;0.748;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
94;940;0.752;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
95;950;0.755;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
96;960;0.757;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
97;970;0.761;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;21;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
98;980;0.764;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
99;990;0.768;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
100;1000;0.772;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0.0000166666666666667
101;1010;0.775;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
102;1020;0.781;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
103;1030;0.785;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;17;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
104;1040;0.787;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
105;1050;0.791;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0.0000166666666666667
106;1060;0.794;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
107;1070;0.799;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;53;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
108;1080;0.803;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
109;1090;0.807;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;13;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
110;1100;0.811;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0
111;1110;0.814;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0.0000166666666666667
112;1120;0.816;100;97;3;1006;0;2;1;1.462;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.92;0;76.235;0;0;0;0;0;NA;NA;0;0;1009;0.0000166666666666667
113;1130;0.82;100;97;3;1016;0;2;1;1.453;4;0;2;2;0;2;0;2;1;2;2;2;2;1;0;0;0;0;2;0;0;0;2;2;0;2;0;2;2;NA;NA;1;11;1.92;0;76.235;0;0;0;0;0;2;Inf;1;2;1019;0.0000166666666666667
114;1140;0.824;100;99;1;1016;0;1;1;1.453;4;1;0;0;0;0;0;0;2;2;2;2;2;1;0;2;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;11;0.729;0;72.856;0;0;0;0;0;1;Inf;NA;Inf;1017;0.00005
115;1150;0.829;100;99;1;1016;0;1;1;1.453;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.729;0;72.856;0;0;0;0;0;NA;NA;NA;NA;1017;0
116;1160;0.832;100;99;1;1016;0;1;1;1.453;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;25;0.729;0;72.856;0;0;0;0;0;NA;NA;NA;NA;1017;0
117;1170;0.835;100;99;1;1016;0;1;1;1.453;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.729;0;72.856;0;0;0;0;0;NA;NA;NA;NA;1017;0
118;1180;0.837;100;99;1;1016;0;1;1;1.453;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.729;0;72.856;0;0;0;0;0;NA;NA;NA;NA;1017;0
119;1190;0.841;100;99;1;1016;0;1;1;1.453;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;11;0.729;0;72.856;0;0;0;0;0;NA;NA;NA;NA;1017;0
120;1200;0.845;100;99;1;1016;0;1;1;1.453;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.729;0;72.856;0;0;0;0;0;NA;NA;NA;NA;1017;0
1;10;0.005;100;0;100;764;7;1;100;1.757;5;134;1305;458;566;1024;281;764;6;0;0;0;0;0;0;0;0;0;0;0;0;18;764;276;488;764;0;764;1;7.778;7.444;1;42;54.232;27.231;97.839;0;0;2;37;0;Inf;Inf;1;1;864;0.00298333333333333
2;20;0.036;100;0;100;764;7;1;100;1.757;5;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;6;764;276;488;764;0;764;0;0.333;0;0;16;52.77;22.741;96.652;0;0;13;11;0;NA;NA;0;0;864;0.000433333333333333
3;30;0.06;100;0;100;758;7;1;100;1.793;6;3;54;8;28;36;18;34;5;16;24;24;20;1.5;0;0;0;0;16;0;0;5;764;276;488;764;0;764;0.071;1.6;0.6;0.045;17;51.477;19.607;95.718;0;0;11;20;0;3.375;0.482142857142857;0.0445026178010471;0.0706806282722513;858;0.00065
4;40;0.085;100;0;100;758;7;1;100;1.786;5;2;48;10;30;40;8;32;68;16;52;52;32;3.25;0;0;0;0;16;0;0;2;764;276;488;764;0;764;0.084;35;1;0.042;16;50.193;14.7;94.799;0;0;16;12;0;4;0.571428571428571;0.0418848167539267;0.0837696335078534;858;0.00163333333333333
5;50;0.11;100;0;100;758;7;1;100;1.786;5;2;48;10;30;40;8;32;2;16;52;52;32;3.25;0;0;0;0;16;0;0;2;764;276;488;764;0;764;0.084;2;1;0.042;14;48.879;9.507;93.872;0;0;4;4;0;4;0.571428571428571;0.0418848167539267;0.0837696335078534;858;0.0002
6;60;0.133;100;0;100;758;7;1;100;1.786;5;2;48;10;30;40;8;32;3;16;52;52;32;3.25;0;0;0;0;16;0;0;2;764;276;488;764;0;764;0.084;2.5;1;0.042;10;47.556;5.1;92.812;0;0;3;4;0;4;0.571428571428571;0.0418848167539267;0.0837696335078534;858;0.0002
7;70;0.154;100;0;100;758;7;1;100;1.786;5;2;48;10;30;40;8;32;4;16;52;52;32;3.25;0;0;0;0;16;0;0;2;764;276;488;764;0;764;0.084;3;1;0.042;7;46.273;0.351;91.93;0;0;4;3;0;4;0.571428571428571;0.0418848167539267;0.0837696335078534;858;0.000216666666666667
8;80;0.176;100;4;96;758;7;1;96;1.786;5;2;64;19;36;55;9;46;63;20;174;174;114;8.7;0;4;0;0;16;0;0;3;696;262;434;696;0;696;0.23;21.667;0.667;0.066;13;44.582;0;91.069;0;0;3;4;0;8;1.14285714285714;0.0660919540229885;0.229885057471264;854;0.0012
9;90;0.201;100;7;93;770;7;1;93;1.717;5;1;60;18;34;52;8;44;10;23;143;143;86;6.217;0;3;0;0;20;0;0;2;654;252;402;654;0;654;0.199;5.5;0.5;0.067;14;41.846;0;89.716;0;0;1;2;0;5.65217391304348;0.807453416149068;0.0672782874617737;0.198776758409786;863;0.000233333333333333
10;100;0.22;100;12;88;770;6;1;88;1.715;5;1;54;14;32;46;8;38;18;25;171;171;100;6.84;0;5;0;0;20;0;0;1;592;230;362;592;0;592;0.233;19;1;0.064;7;39.591;0;88.917;0;0;2;1;0;5.52;0.92;0.0641891891891892;0.233108108108108;858;0.000366666666666667
11;110;0.238;100;16;84;770;6;1;84;1.715;5;1;44;14;22;36;8;28;9;20;122;122;86;6.1;0;4;0;0;16;0;0;1;534;212;322;534;0;534;0.213;10;1;0.052;7;37.45;0;88.032;0;0;2;2;0;5.7;0.95;0.052434456928839;0.213483146067416;854;0.000233333333333333
12;120;0.258;100;18;82;770;6;2;52;1.696;5;1;28;8;15;23;5;18;8;14;83;83;52;5.929;0;2;0;0;12;0;0;0;500;202;298;500;0;500;0.14;NA;NA;0.036;172;35.343;0;87.224;0;0;13;2;0;5;0.833333333333333;0.036;0.14;852;0.0004
13;130;0.274;100;23;77;770;5;2;51;1.681;5;1;8;5;2;7;1;6;11;5;122;122;72;24.4;0;5;0;0;0;0;0;1;434;188;246;434;0;434;0.18;12;1;0.014;12;33.413;0;86.431;0;0;2;1;0;15.6;3.12;0.0138248847926267;0.179723502304147;847;0.00025
14;140;0.288;100;25;75;770;5;2;50;1.676;5;0;4;4;0;4;0;4;4;2;35;35;28;17.5;0;2;0;0;0;0;0;1;410;184;226;410;0;410;0.078;4;0;0.01;8;31.633;0;85.63;0;0;1;2;0;16;3.2;0.00975609756097561;0.0780487804878049;845;0.000116666666666667
15;150;0.302;100;29;71;774;5;2;49;1.665;12;0;2;2;0;2;0;2;6;4;53;53;36;13.25;0;4;0;0;0;0;0;1;376;174;202;376;0;376;0.101;6;0;0.005;9;30.003;0;84.852;0;0;1;1;0;9.5;1.9;0.00531914893617021;0.101063829787234;845;0.000133333333333333
16;160;0.315;100;34;66;774;5;4;38;1.665;12;0;6;3;2;5;1;4;4;5;56;56;40;11.2;0;5;0;0;0;0;0;0;340;156;184;340;0;340;0.129;NA;NA;0.012;8;28.478;0;84.059;0;0;1;1;0;8.8;1.76;0.0117647058823529;0.129411764705882;840;0.0001
17;170;0.326;100;36;64;774;5;4;38;1.659;12;0;2;2;0;2;0;2;2;2;28;28;20;14;0;2;0;0;0;0;0;1;322;150;172;322;0;322;0.068;2;0;0.006;6;27.18;0;83.288;0;0;1;1;0;11;2.2;0.0062111801242236;0.0683229813664596;838;0.0000666666666666667
18;180;0.337;100;39;61;774;4;4;36;1.65;12;1;4;4;0;4;0;4;3;3;40;40;32;13.333;0;3;0;0;0;0;0;0;294;140;154;294;0;294;0.122;NA;NA;0.014;7;25.834;0;78.655;0;0;1;1;0;12;3;0.0136054421768707;0.122448979591837;835;0.0001
19;190;0.347;100;42;58;774;4;7;36;1.65;12;0;0;0;0;0;0;0;2;3;31;31;22;10.333;0;3;0;0;0;0;0;0;272;128;144;272;0;272;0.081;NA;NA;0;11;24.561;0;77.757;0;0;1;1;0;7.33333333333333;1.83333333333333;0;0.0808823529411765;832;0.0000666666666666667
20;200;0.358;100;43;57;774;4;7;36;1.65;12;0;0;0;0;0;0;0;2;1;10;10;6;10;0;1;0;0;0;0;0;1;266;126;140;266;0;266;0.023;2;0;0;11;23.337;0;76.883;0;0;1;1;0;6;1.5;0;0.0225563909774436;831;0.0000666666666666667
21;210;0.367;100;43;57;774;4;7;36;1.65;12;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;266;126;140;266;0;266;0;NA;NA;0;11;22.155;0;76.085;0;0;1;1;0;NA;NA;0;0;831;0.0000333333333333333
22;220;0.378;100;45;55;774;4;7;36;1.65;12;0;2;2;0;2;0;2;1;2;12;12;12;6;0;2;0;0;0;0;0;1;256;122;134;256;0;256;0.055;1;0;0.008;7;21.007;0;75.244;0;0;1;1;0;7;1.75;0.0078125;0.0546875;829;0.00005
23;230;0.387;100;45;55;774;4;7;36;1.65;12;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;256;122;134;256;0;256;0;NA;NA;0;7;19.864;0;74.423;0;0;1;1;0;NA;NA;0;0;829;0.00005
24;240;0.396;100;46;54;774;4;7;36;1.65;12;0;0;0;0;0;0;0;2;1;6;6;4;6;0;1;0;0;0;0;0;1;252;120;132;252;0;252;0.016;2;0;0;10;18.782;0;73.645;0;0;0;0;0;4;1;0;0.0158730158730159;828;0.0000333333333333333
25;250;0.406;100;47;53;774;4;7;36;1.65;12;0;0;0;0;0;0;0;1;1;8;8;6;8;0;1;0;0;0;0;0;1;246;116;130;246;0;246;0.024;1;0;0;6;17.679;0;72.856;0;0;1;1;0;6;1.5;0;0.024390243902439;827;0.00005
26;260;0.416;100;49;51;788;4;8;35;1.625;12;0;2;2;0;2;0;2;2;2;14;14;12;7;0;2;0;0;0;0;0;0;236;110;126;236;0;236;0.059;NA;NA;0.008;6;16.611;0;70.838;0;0;1;1;0;7;1.75;0.00847457627118644;0.0593220338983051;839;0.0000666666666666667
27;270;0.424;100;53;47;788;3;8;31;1.625;12;0;39;6;22;28;11;20;5;4;123;123;74;30.75;0;4;0;0;0;0;0;1;182;94;88;182;0;182;0.516;5;0;0.11;8;15.48;0;68.438;0;0;0;0;0;23.5;7.83333333333333;0.10989010989011;0.516483516483517;835;0.0000833333333333333
28;280;0.434;100;54;46;788;3;8;30;1.599;12;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;180;92;88;180;0;180;0.011;NA;NA;0;8;14.415;0;67.68;0;0;1;1;0;2;0.666666666666667;0;0.0111111111111111;834;0.00005
29;290;0.442;100;57;43;788;3;8;28;1.595;12;1;34;9;19;28;6;22;3;3;86;86;50;28.667;0;3;0;0;0;0;0;1;152;84;68;152;0;152;0.474;4;1;0.145;6;13.406;0;65.244;0;0;0;0;0;24;8;0.144736842105263;0.473684210526316;831;0.0000666666666666667
30;300;0.449;100;58;42;788;3;8;28;1.594;12;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;150;82;68;150;0;150;0.013;NA;NA;0;6;12.482;0;62.299;0;0;0;0;0;2;0.666666666666667;0;0.0133333333333333;830;0.0000166666666666667
31;310;0.456;100;60;40;788;3;8;28;1.594;12;0;0;0;0;0;0;0;2;2;6;6;6;3;0;2;0;0;0;0;0;0;144;76;68;144;0;144;0.042;NA;NA;0;6;11.585;0;61.155;0;0;0;1;0;3;1;0;0.0416666666666667;828;0.00005
32;320;0.463;100;63;37;788;3;8;25;1.545;5;0;4;4;0;4;0;4;3;3;44;44;34;14.667;0;3;0;0;0;0;0;0;114;62;52;114;0;114;0.333;NA;NA;0.035;9;10.72;0;60.25;0;0;1;0;0;12.6666666666667;4.22222222222222;0.0350877192982456;0.333333333333333;825;0.0000666666666666667
33;330;0.47;100;64;36;788;3;7;25;1.545;5;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;114;62;52;114;0;114;0;NA;NA;0;10;9.67;0;59.468;0;0;1;1;0;0;0;0;0;824;0.00005
34;340;0.478;100;67;33;788;2;9;8;1.545;5;0;0;0;0;0;0;0;3;3;25;25;20;8.333;0;3;0;0;0;0;0;1;94;50;44;94;0;94;0.213;3;0;0;10;8.693;0;58.7;0;0;0;0;0;6.66666666666667;3.33333333333333;0;0.212765957446809;821;0.00005
35;350;0.484;100;69;31;788;2;9;8;1.545;5;0;30;11;13;24;6;18;3;2;44;44;34;22;0;2;0;0;0;0;0;0;78;46;32;78;0;78;0.667;NA;NA;0.231;9;7.778;0;57.472;0;0;0;0;0;26;13;0.230769230769231;0.666666666666667;819;0.00005
36;360;0.491;100;72;28;788;2;10;8;1.544;5;0;8;5;2;7;1;6;2;3;35;35;28;11.667;0;3;0;0;0;0;0;0;56;38;18;56;0;56;0.607;NA;NA;0.107;5;6.911;0;57.471;0;0;0;0;0;11.3333333333333;5.66666666666667;0.107142857142857;0.607142857142857;816;0.0000333333333333333
37;370;0.496;100;73;27;788;2;10;8;1.53;5;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;1;54;36;18;54;0;54;0.037;1;0;0;10;6.175;0;57.47;0;0;0;0;0;2;1;0;0.037037037037037;815;0.0000166666666666667
38;380;0.501;100;77;23;788;1;9;5;1.526;5;0;2;2;0;2;0;2;3;4;15;15;14;3.75;0;4;0;0;0;0;0;0;42;30;12;42;0;42;0.381;NA;NA;0.048;11;5.46;0;57.469;0;0;0;1;0;4;4;0.0476190476190476;0.380952380952381;811;0.0000666666666666667
39;390;0.506;100;77;23;788;1;9;5;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;42;30;12;42;0;42;0;NA;NA;0;5;4.795;0;57.468;0;0;0;0;0;NA;NA;0;0;811;0.0000166666666666667
40;400;0.51;100;82;18;788;1;7;5;1.526;5;0;0;0;0;0;0;0;1;5;12;12;10;2.4;0;5;0;0;0;0;0;0;32;24;8;32;0;32;0.313;NA;NA;0;6;4.243;0;57.467;0;0;1;0;0;2;2;0;0.3125;806;0.0000333333333333333
41;410;0.514;100;83;17;788;1;7;5;1.526;5;0;0;0;0;0;0;0;1;1;6;6;4;6;0;1;0;0;0;0;0;0;28;22;6;28;0;28;0.143;NA;NA;0;5;3.798;0;57.466;0;0;0;0;0;4;4;0;0.142857142857143;805;0.0000166666666666667
42;420;0.517;100;86;14;788;1;7;5;1.526;5;0;0;0;0;0;0;0;1;3;6;6;6;2;0;3;0;0;0;0;0;0;22;16;6;22;0;22;0.273;NA;NA;0;9;3.413;0;57.465;0;0;0;0;0;2;2;0;0.272727272727273;802;0.0000166666666666667
43;430;0.521;100;86;14;788;1;7;5;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;22;16;6;22;0;22;0;NA;NA;0;5;3.075;0;57.464;0;0;1;0;0;NA;NA;0;0;802;0.0000166666666666667
44;440;0.525;100;88;12;788;1;6;5;1.526;5;0;0;0;0;0;0;0;1;2;2;2;2;1;0;2;0;0;0;0;0;0;20;14;6;20;0;20;0.1;NA;NA;0;6;2.764;0;57.463;0;0;0;0;0;1;1;0;0.1;800;0.0000166666666666667
45;450;0.528;100;89;11;788;1;6;5;1.526;5;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;18;12;6;18;0;18;0.111;NA;NA;0;10;2.503;0;57.462;0;0;0;0;0;2;2;0;0.111111111111111;799;0
46;460;0.531;100;90;10;788;1;6;5;1.526;5;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;16;10;6;16;0;16;0.125;NA;NA;0;9;2.28;0;57.461;0;0;0;0;0;2;2;0;0.125;798;0
47;470;0.534;100;90;10;788;1;6;5;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;16;10;6;16;0;16;0;NA;NA;0;6;2.087;0;57.46;0;0;0;0;0;NA;NA;0;0;798;0
48;480;0.538;100;90;10;788;1;6;5;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;16;10;6;16;0;16;0;NA;NA;0;9;1.884;0;57.459;0;0;1;0;0;NA;NA;0;0;798;0.0000166666666666667
49;490;0.541;100;90;10;788;1;6;5;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;16;10;6;16;0;16;0;NA;NA;0;7;1.682;0;57.458;0;0;0;0;0;NA;NA;0;0;798;0
50;500;0.544;100;91;9;788;1;5;5;1.526;5;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;16;10;6;16;0;16;0;NA;NA;0;9;1.499;0;57.457;0;0;0;0;0;0;0;0;0;797;0.0000166666666666667
51;510;0.547;100;91;9;788;1;5;5;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;16;10;6;16;0;16;0;NA;NA;0;6;1.332;0;57.456;0;0;0;0;0;NA;NA;0;0;797;0.0000166666666666667
52;520;0.55;100;92;8;788;2;4;5;1.526;5;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;16;10;6;16;0;16;0;NA;NA;0;6;1.193;0;57.455;0;0;0;0;0;0;0;0;0;796;0.0000166666666666667
53;530;0.553;100;95;5;788;3;1;5;1.526;5;0;0;0;0;0;0;0;1;3;0;0;0;0;0;3;0;0;0;0;0;0;16;10;6;16;0;16;0;NA;NA;0;8;1.103;0;57.454;0;0;0;0;0;0;0;0;0;793;0.0000166666666666667
54;540;0.556;100;95;5;788;3;1;5;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;16;10;6;16;0;16;0;NA;NA;0;6;1.072;0;57.453;0;0;0;0;0;NA;NA;0;0;793;0
55;550;0.559;100;96;4;788;2;1;4;1.526;5;0;0;0;0;0;0;0;1;1;6;6;6;6;0;1;0;0;0;0;0;0;10;6;4;10;0;10;0.6;NA;NA;0;10;1.045;0;57.452;0;0;0;0;0;6;3;0;0.6;792;0.0000166666666666667
56;560;0.561;100;96;4;788;2;1;4;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;10;6;4;10;0;10;0;NA;NA;0;5;1.022;0;57.451;0;0;0;0;0;NA;NA;0;0;792;0.0000166666666666667
57;570;0.564;100;96;4;788;2;1;4;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;10;6;4;10;0;10;0;NA;NA;0;6;0.999;0;57.45;0;0;0;0;0;NA;NA;0;0;792;0
58;580;0.566;100;96;4;788;2;1;4;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;10;6;4;10;0;10;0;NA;NA;0;6;0.976;0;57.449;0;0;0;0;0;NA;NA;0;0;792;0
59;590;0.569;100;96;4;788;2;1;4;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;10;6;4;10;0;10;0;1;0;0;9;0.953;0;57.448;0;0;0;0;0;NA;NA;0;0;792;0.0000166666666666667
60;600;0.572;100;96;4;788;2;1;4;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;10;6;4;10;0;10;0;NA;NA;0;10;0.93;0;57.447;0;0;0;0;0;NA;NA;0;0;792;0.0000166666666666667
61;610;0.574;100;96;4;788;2;1;4;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;10;6;4;10;0;10;0;NA;NA;0;10;0.907;0;57.446;0;0;0;0;0;NA;NA;0;0;792;0
62;620;0.577;100;96;4;788;2;1;4;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;10;6;4;10;0;10;0;NA;NA;0;6;0.884;0;57.445;0;0;0;0;0;NA;NA;0;0;792;0
63;630;0.58;100;96;4;788;2;1;4;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;10;6;4;10;0;10;0;NA;NA;0;7;0.861;0;57.444;0;0;1;0;0;NA;NA;0;0;792;0.0000166666666666667
64;640;0.582;100;96;4;788;2;1;4;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;10;6;4;10;0;10;0;NA;NA;0;10;0.838;0;57.443;0;0;0;0;0;NA;NA;0;0;792;0
65;650;0.585;100;96;4;788;2;1;4;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;10;6;4;10;0;10;0;NA;NA;0;6;0.815;0;57.442;0;0;0;0;0;NA;NA;0;0;792;0
66;660;0.588;100;96;4;788;2;1;4;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;10;6;4;10;0;10;0;NA;NA;0;9;0.792;0;57.441;0;0;0;0;0;NA;NA;0;0;792;0
67;670;0.59;100;96;4;788;2;1;4;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;10;6;4;10;0;10;0;NA;NA;0;6;0.769;0;57.44;0;0;0;0;0;NA;NA;0;0;792;0.0000166666666666667
68;680;0.593;100;96;4;788;2;1;4;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;10;6;4;10;0;10;0;NA;NA;0;10;0.746;0;57.439;0;0;0;0;0;NA;NA;0;0;792;0.0000166666666666667
69;690;0.596;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;2;2;12;12;8;6;0;2;0;0;0;0;0;0;2;2;0;2;0;2;4;NA;NA;0;9;0.715;0;57.438;0;0;0;0;0;4;4;0;4;790;0.0000333333333333333
70;700;0.598;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;0.707;0;57.437;0;0;0;0;0;NA;NA;0;0;790;0.0000166666666666667
71;710;0.6;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;0.7;0;57.437;0;0;0;0;0;NA;NA;0;0;790;0
72;720;0.603;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;0.692;0;57.436;0;0;0;0;0;NA;NA;0;0;790;0
73;730;0.605;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.685;0;57.435;0;0;0;0;0;NA;NA;0;0;790;0
74;740;0.608;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.677;0;57.434;0;0;0;0;0;NA;NA;0;0;790;0
75;750;0.61;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.669;0;57.433;0;0;1;0;0;NA;NA;0;0;790;0.0000166666666666667
76;760;0.612;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;0.662;0;57.432;0;0;0;0;0;NA;NA;0;0;790;0
77;770;0.615;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.654;0;57.431;0;0;0;0;0;NA;NA;0;0;790;0
78;780;0.617;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;0.647;0;57.43;0;0;0;0;0;NA;NA;0;0;790;0
79;790;0.619;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.639;0;57.429;0;0;1;0;0;NA;NA;0;0;790;0.0000166666666666667
80;800;0.622;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;0.632;0;57.428;0;0;0;0;0;NA;NA;0;0;790;0
81;810;0.624;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;0.624;0;57.427;0;0;0;0;0;NA;NA;0;0;790;0
82;820;0.626;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;0.617;0;57.426;0;0;0;0;0;NA;NA;0;0;790;0
83;830;0.629;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;0.609;0;57.425;0;0;0;0;0;NA;NA;0;0;790;0.0000166666666666667
84;840;0.631;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;0.601;0;57.424;0;0;0;0;0;NA;NA;0;0;790;0
85;850;0.634;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.594;0;57.423;0;0;0;0;0;NA;NA;0;0;790;0
86;860;0.636;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.586;0;57.422;0;0;0;0;0;NA;NA;0;0;790;0.0000166666666666667
87;870;0.638;100;98;2;788;1;1;2;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;0.579;0;57.421;0;0;0;0;0;NA;NA;0;0;790;0
88;880;0.641;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.574;0;57.42;0;0;0;0;0;2;Inf;NA;Inf;789;0.0000166666666666667
89;890;0.643;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;0;0;0;0;NA;0;0;NA;6;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
90;900;0.646;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
91;910;0.648;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
92;920;0.65;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0.0000166666666666667
93;930;0.653;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
94;940;0.655;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0.0000166666666666667
95;950;0.657;100;99;1;788;0;1;1;1.526;5;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0.0000166666666666667
96;960;0.659;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
97;970;0.662;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0.0000166666666666667
98;980;0.664;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0.0000166666666666667
99;990;0.667;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0.0000166666666666667
100;1000;0.669;100;99;1;788;0;1;1;1.526;5;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0.0000166666666666667
101;1010;0.671;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0.0000166666666666667
102;1020;0.673;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
103;1030;0.676;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0.0000166666666666667
104;1040;0.678;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
105;1050;0.68;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
106;1060;0.684;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
107;1070;0.686;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
108;1080;0.688;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
109;1090;0.69;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
110;1100;0.693;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
111;1110;0.695;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
112;1120;0.697;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
113;1130;0.7;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0.0000166666666666667
114;1140;0.702;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
115;1150;0.704;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
116;1160;0.707;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
117;1170;0.709;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
118;1180;0.711;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
119;1190;0.714;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
120;1200;0.716;100;99;1;788;0;1;1;1.526;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.574;0;57.42;0;0;0;0;0;NA;NA;NA;NA;789;0
1;10;0.005;100;0;100;814;8;1;100;1.795;7;120;1498;484;648;1132;366;814;4;0;0;0;0;0;0;0;0;0;0;0;0;25;814;274;540;814;0;814;1;4.96;4.8;1;47;49.4;24.621;97.742;0;0;2;33;0;Inf;Inf;1;1;914;0.00265
2;20;0.04;100;0;100;814;8;1;100;1.795;7;1;0;0;0;0;0;0;3;0;0;0;0;0;0;0;0;0;0;0;0;13;814;274;540;814;0;814;0;0.308;0.077;0;21;47.882;23.157;96.871;0;0;20;17;0;NA;NA;0;0;914;0.000683333333333333
3;30;0.075;100;0;100;814;8;1;100;1.795;7;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;49;814;274;540;814;0;814;0;0.041;0;0;60;46.523;21.697;96.1;0;0;12;9;0;NA;NA;0;0;914;0.000383333333333333
4;40;0.111;100;0;100;814;8;1;100;1.805;7;3;34;7;22;29;5;28;3;18;56;56;24;3.111;0;0;0;0;18;0;0;5;814;274;540;814;0;814;0.064;1.2;0.6;0.034;15;45.173;18.554;95.344;0;0;20;15;0;2.88888888888889;0.361111111111111;0.0343980343980344;0.0638820638820639;914;0.000683333333333333
5;50;0.141;100;0;100;814;8;1;100;1.8;7;2;30;7;22;29;1;28;3;18;50;50;28;2.778;0;0;0;0;18;0;0;10;814;274;540;814;0;814;0.069;0.5;0.2;0.034;13;43.831;13.989;94.586;0;0;8;9;0;3.11111111111111;0.388888888888889;0.0343980343980344;0.0687960687960688;914;0.000366666666666667
6;60;0.165;100;0;100;814;8;1;100;1.8;7;2;30;7;22;29;1;28;4;18;50;50;28;2.778;0;0;0;0;18;0;0;2;814;274;540;814;0;814;0.069;3;1;0.034;9;42.511;9.768;93.831;0;0;5;4;0;3.11111111111111;0.388888888888889;0.0343980343980344;0.0687960687960688;914;0.00025
7;70;0.185;100;0;100;814;8;1;100;1.8;7;1;30;7;22;29;1;28;3;18;50;50;28;2.778;0;0;0;0;18;0;0;2;814;274;540;814;0;814;0.069;2;0.5;0.034;10;41.245;5.729;93.08;0;0;5;5;0;3.11111111111111;0.388888888888889;0.0343980343980344;0.0687960687960688;914;0.000233333333333333
8;80;0.209;100;0;100;814;8;1;100;1.8;7;1;30;7;22;29;1;28;3;18;50;50;28;2.778;0;0;0;0;18;0;0;3;814;274;540;814;0;814;0.069;1.333;0.333;0.034;13;39.928;1.648;92.322;0;0;5;5;0;3.11111111111111;0.388888888888889;0.0343980343980344;0.0687960687960688;914;0.000233333333333333
9;90;0.234;100;2;98;814;7;1;98;1.8;7;2;148;32;81;113;35;88;86;20;264;264;138;13.2;0;2;0;0;18;0;0;4;764;274;490;764;0;764;0.296;22;0.5;0.115;11;38.367;0;91.567;0;0;2;3;0;11.3;1.61428571428571;0.115183246073298;0.295811518324607;912;0.00155
10;100;0.255;100;4;96;812;7;1;96;1.718;6;2;76;15;54;69;7;62;11;32;193;193;108;6.031;0;2;0;0;30;0;0;1;718;258;460;718;0;718;0.237;13;2;0.086;7;36.983;0;90.816;0;0;2;2;0;5.3125;0.758928571428571;0.0863509749303621;0.236768802228412;908;0.000283333333333333
11;110;0.273;100;4;96;812;7;1;96;1.71;6;1;52;11;38;49;3;46;3;30;114;114;46;3.8;0;0;0;0;30;0;0;2;718;258;460;718;0;718;0.128;2;0.5;0.064;7;35.562;0;90.061;0;0;2;4;0;3.06666666666667;0.438095238095238;0.064066852367688;0.128133704735376;908;0.000166666666666667
12;120;0.293;100;5;95;812;7;1;95;1.71;6;1;58;14;40;54;4;50;10;31;148;148;72;4.774;0;1;0;0;30;0;0;1;696;254;442;696;0;696;0.175;11;1;0.072;9;34.218;0;89.299;0;0;2;2;0;3.93548387096774;0.56221198156682;0.0718390804597701;0.175287356321839;907;0.00025
13;130;0.312;100;5;95;812;7;1;95;1.708;6;1;52;11;38;49;3;46;2;30;114;114;46;3.8;0;0;0;0;30;0;0;1;696;254;442;696;0;696;0.132;3;1;0.066;7;32.989;0;88.551;0;0;2;2;0;3.06666666666667;0.438095238095238;0.0660919540229885;0.132183908045977;907;0.000116666666666667
14;140;0.331;100;10;90;812;6;1;90;1.697;6;2;108;27;64;91;17;76;21;33;292;292;166;8.848;0;5;0;0;28;0;0;2;606;238;368;606;0;606;0.399;11.5;1;0.125;11;31.228;0;87.787;0;0;2;3;0;7.33333333333333;1.22222222222222;0.125412541254125;0.399339933993399;902;0.000466666666666667
15;150;0.347;100;11;89;812;6;1;89;1.624;6;1;52;13;36;49;3;46;3;29;116;116;54;4;0;1;0;0;28;0;0;1;598;236;362;598;0;598;0.167;4;1;0.077;7;29.745;0;87.03;0;0;1;1;0;3.44827586206897;0.574712643678161;0.0769230769230769;0.167224080267559;901;0.0001
16;160;0.364;100;14;86;812;6;1;86;1.615;6;0;46;10;34;44;2;42;6;31;134;134;74;4.323;0;3;0;0;28;0;0;0;566;218;348;566;0;566;0.205;NA;NA;0.074;6;28.434;0;86.277;0;0;1;1;0;3.74193548387097;0.623655913978495;0.0742049469964664;0.204946996466431;898;0.000133333333333333
17;170;0.378;100;15;85;812;6;1;85;1.609;6;1;52;13;36;49;3;46;5;29;114;114;62;3.931;0;1;0;0;28;0;0;0;550;214;336;550;0;550;0.196;NA;NA;0.084;8;27.275;0;85.531;0;0;2;1;0;3.72413793103448;0.620689655172414;0.0836363636363636;0.196363636363636;897;0.00015
18;180;0.394;100;25;75;812;5;2;46;1.56;6;1;56;20;25;45;11;36;12;12;260;260;162;21.667;0;10;0;0;2;0;0;1;424;178;246;424;0;424;0.467;13;1;0.085;6;25.475;0;84.767;0;0;3;1;0;16.5;3.3;0.0849056603773585;0.466981132075472;887;0.000283333333333333
19;190;0.405;100;30;70;816;5;2;43;1.492;6;1;55;23;24;47;8;40;8;15;168;168;106;11.2;0;5;0;0;10;0;0;0;358;160;198;358;0;358;0.408;NA;NA;0.112;7;23.69;0;84.014;0;0;1;1;0;9.73333333333333;1.94666666666667;0.111731843575419;0.407821229050279;886;0.000183333333333333
20;200;0.417;100;32;68;816;5;2;41;1.476;6;1;38;18;14;32;6;26;3;12;53;53;44;4.417;0;2;0;0;10;0;0;1;340;156;184;340;0;340;0.206;4;1;0.076;7;21.957;0;83.266;0;0;0;0;0;5.83333333333333;1.16666666666667;0.0764705882352941;0.205882352941176;884;0.0000666666666666667
21;210;0.428;100;37;63;816;4;2;40;1.473;6;0;8;5;2;7;1;6;6;7;86;86;58;12.286;0;5;0;0;2;0;0;0;288;140;148;288;0;288;0.222;NA;NA;0.021;6;20.211;0;82.505;0;0;0;1;0;9.14285714285714;2.28571428571429;0.0208333333333333;0.222222222222222;879;0.000116666666666667
22;220;0.438;100;41;59;816;4;4;19;1.473;6;1;6;3;2;5;1;4;4;6;58;58;42;9.667;0;4;0;0;2;0;0;0;250;124;126;250;0;250;0.184;NA;NA;0.016;7;18.833;0;81.746;0;0;0;0;0;7.66666666666667;1.91666666666667;0.016;0.184;875;0.0000833333333333333
23;230;0.446;100;44;56;816;4;4;18;1.468;6;1;14;9;4;13;1;12;2;5;41;41;36;8.2;0;3;0;0;2;0;0;0;226;114;112;226;0;226;0.212;NA;NA;0.053;6;17.598;0;80.99;0;0;0;0;0;9.6;2.4;0.0530973451327434;0.212389380530973;872;0.00005
24;240;0.455;100;46;54;816;4;4;18;1.468;6;1;6;3;2;5;1;4;1;4;8;8;8;2;0;2;0;0;2;0;0;1;222;110;112;222;0;222;0.054;2;1;0.018;6;16.487;0;80.242;0;0;0;0;0;3;0.75;0.018018018018018;0.0540540540540541;870;0.0000333333333333333
25;250;0.463;100;48;52;816;4;6;4;1.468;6;0;6;3;2;5;1;4;3;4;22;22;18;5.5;0;2;0;0;2;0;0;0;208;102;106;208;0;208;0.106;NA;NA;0.019;6;15.387;0;79.491;0;0;0;1;0;5.5;1.375;0.0192307692307692;0.105769230769231;868;0.0000666666666666667
26;260;0.471;100;52;48;816;3;7;4;1.466;6;1;8;5;2;7;1;6;4;6;38;38;32;6.333;0;4;0;0;2;0;0;1;182;88;94;182;0;182;0.209;5;1;0.033;6;14.385;0;78.727;0;0;0;0;0;6.33333333333333;2.11111111111111;0.032967032967033;0.208791208791209;864;0.0000833333333333333
27;270;0.478;100;54;46;808;3;8;4;1.474;6;0;4;4;0;4;0;4;2;2;19;19;18;9.5;0;2;0;0;0;0;0;1;168;80;88;168;0;168;0.131;2;0;0.024;6;13.406;0;77.981;0;0;1;1;0;11;3.66666666666667;0.0238095238095238;0.130952380952381;854;0.0000666666666666667
28;280;0.485;100;60;40;808;3;9;3;1.474;6;0;24;3;19;22;2;20;5;6;85;85;58;14.167;0;6;0;0;0;0;0;1;130;66;64;130;0;130;0.6;5;0;0.154;8;12.341;0;77.214;0;0;1;1;0;13;4.33333333333333;0.153846153846154;0.6;848;0.000116666666666667
29;290;0.492;100;62;38;808;2;9;3;1.462;5;1;12;3;8;11;1;10;2;2;41;41;28;20.5;0;2;0;0;0;0;0;1;112;60;52;112;0;112;0.339;3;1;0.089;6;11.422;0;74.096;0;0;0;0;0;19;9.5;0.0892857142857143;0.339285714285714;846;0.00005
30;300;0.498;100;64;36;808;2;9;3;1.458;5;0;12;4;6;10;2;8;3;2;27;27;20;13.5;0;2;0;0;0;0;0;0;100;56;44;100;0;100;0.28;NA;NA;0.08;7;10.577;0;70.851;0;0;0;0;0;14;7;0.08;0.28;844;0.00005
31;310;0.504;100;65;35;808;2;8;3;1.457;5;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;100;56;44;100;0;100;0;NA;NA;0;7;9.786;0;68.757;0;0;0;0;0;0;0;0;0;843;0.0000166666666666667
32;320;0.511;100;68;32;816;2;8;3;1.438;5;0;0;0;0;0;0;0;2;3;19;19;16;6.333;0;3;0;0;0;0;0;0;84;48;36;84;0;84;0.19;NA;NA;0;5;9.007;0;67.873;0;0;0;0;0;5.33333333333333;2.66666666666667;0;0.19047619047619;848;0.0000333333333333333
33;330;0.517;100;72;28;816;2;8;3;1.438;5;0;2;2;0;2;0;2;2;4;25;25;20;6.25;0;4;0;0;0;0;0;0;66;40;26;66;0;66;0.333;NA;NA;0.03;5;8.367;0;66.995;0;0;0;0;0;5.5;2.75;0.0303030303030303;0.333333333333333;844;0.0000333333333333333
34;340;0.522;100;73;27;816;2;8;3;1.426;4;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;64;38;26;64;0;64;0.031;NA;NA;0;6;7.83;0;66.119;0;0;0;0;0;2;1;0;0.03125;843;0.0000166666666666667
35;350;0.528;100;73;27;816;2;8;3;1.426;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;64;38;26;64;0;64;0;NA;NA;0;7;7.329;0;65.25;0;0;0;1;0;NA;NA;0;0;843;0.0000166666666666667
36;360;0.534;100;74;26;816;2;9;1;1.426;4;0;0;0;0;0;0;0;1;1;4;4;4;4;0;1;0;0;0;0;0;0;60;34;26;60;0;60;0.067;NA;NA;0;6;6.839;0;64.372;0;0;0;0;0;4;2;0;0.0666666666666667;842;0.0000166666666666667
37;370;0.539;100;74;26;816;2;9;1;1.426;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;60;34;26;60;0;60;0;NA;NA;0;6;6.349;0;63.495;0;0;0;0;0;NA;NA;0;0;842;0
38;380;0.544;100;75;25;816;2;8;1;1.426;4;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;60;34;26;60;0;60;0;NA;NA;0;10;5.846;0;62.614;0;0;0;0;0;0;0;0;0;841;0.0000166666666666667
39;390;0.549;100;77;23;816;2;8;1;1.415;4;0;10;5;4;9;1;8;2;2;27;27;22;13.5;0;2;0;0;0;0;0;0;46;30;16;46;0;46;0.652;NA;NA;0.174;10;5.388;0;61.742;0;0;0;0;0;15;7.5;0.173913043478261;0.652173913043478;839;0.0000333333333333333
40;400;0.554;100;77;23;816;2;8;1;1.412;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;46;30;16;46;0;46;0;1;0;0;6;4.963;0;60.864;0;0;0;0;0;NA;NA;0;0;839;0.0000166666666666667
41;410;0.56;100;79;21;816;2;8;1;1.412;4;0;0;0;0;0;0;0;1;2;4;4;4;2;0;2;0;0;0;0;0;0;42;26;16;42;0;42;0.095;NA;NA;0;6;4.565;0;59.977;0;0;0;0;0;2;1;0;0.0952380952380952;837;0.0000166666666666667
42;420;0.564;100;81;19;816;2;8;1;1.412;4;0;0;0;0;0;0;0;1;2;4;4;4;2;0;2;0;0;0;0;0;0;38;22;16;38;0;38;0.105;NA;NA;0;10;4.233;0;59.115;0;0;1;0;0;2;1;0;0.105263157894737;835;0.0000333333333333333
43;430;0.568;100;83;17;816;2;8;1;1.412;4;0;0;0;0;0;0;0;1;2;4;4;4;2;0;2;0;0;0;0;0;0;34;18;16;34;0;34;0.118;NA;NA;0;7;3.978;0;58.229;0;0;0;1;0;2;1;0;0.117647058823529;833;0.0000333333333333333
44;440;0.573;100;85;15;816;2;6;1;1.412;4;0;0;0;0;0;0;0;1;2;0;0;0;0;0;2;0;0;0;0;0;0;34;18;16;34;0;34;0;NA;NA;0;7;3.805;0;57.366;0;0;1;0;0;0;0;0;0;831;0.0000333333333333333
45;450;0.577;100;86;14;816;2;6;1;1.412;4;1;0;0;0;0;0;0;1;1;12;12;6;12;0;1;0;0;0;0;0;0;28;16;12;28;0;28;0.214;NA;NA;0;6;3.618;0;56.473;0;0;0;0;0;6;3;0;0.214285714285714;830;0.0000333333333333333
46;460;0.58;100;87;13;816;1;6;1;1.412;4;0;0;0;0;0;0;0;1;1;15;15;8;15;0;1;0;0;0;0;0;0;20;14;6;20;0;20;0.4;NA;NA;0;5;3.331;0;55.585;0;0;0;0;0;8;8;0;0.4;829;0.0000166666666666667
47;470;0.584;100;88;12;816;1;5;1;1.412;4;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;20;14;6;20;0;20;0;NA;NA;0;7;3.023;0;54.707;0;0;0;0;0;0;0;0;0;828;0
48;480;0.587;100;89;11;816;1;5;1;1.412;4;0;0;0;0;0;0;0;0;1;6;6;4;6;0;1;0;0;0;0;0;0;16;12;4;16;0;16;0.25;NA;NA;0;5;2.724;0;53.826;0;0;0;0;0;4;4;0;0.25;827;0
49;490;0.59;100;90;10;816;1;6;1;1.412;4;0;0;0;0;0;0;0;1;1;6;6;6;6;0;1;0;0;0;0;0;0;10;8;2;10;0;10;0.6;NA;NA;0;6;2.471;0;52.946;0;0;0;0;0;6;6;0;0.6;826;0.0000166666666666667
50;500;0.594;100;91;9;816;0;6;1;1.412;4;0;0;0;0;0;0;0;1;1;5;5;4;5;0;1;0;0;0;0;0;1;6;6;0;6;0;6;0.667;1;0;0;5;2.269;0;52.066;0;0;0;0;0;4;Inf;0;0.666666666666667;825;0.0000166666666666667
51;510;0.597;100;93;7;816;0;5;1;1.412;4;0;0;0;0;0;0;0;0;2;2;2;2;1;0;2;0;0;0;0;0;0;4;4;0;4;0;4;0.5;NA;NA;0;6;2.089;0;51.187;0;0;0;0;0;1;Inf;0;0.5;823;0
52;520;0.6;100;94;6;816;0;5;1;1.412;4;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;2;2;0;2;0;2;1;NA;NA;0;9;1.965;0;50.309;0;0;0;0;0;2;Inf;0;1;822;0.0000166666666666667
53;530;0.603;100;94;6;816;0;5;1;1.412;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.869;0;49.433;0;0;0;0;0;NA;NA;0;0;822;0.0000166666666666667
54;540;0.605;100;94;6;816;0;5;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.774;0;48.556;0;0;0;0;0;NA;NA;0;0;822;0
55;550;0.608;100;94;6;816;0;5;1;1.412;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.675;0;47.662;0;0;0;0;0;NA;NA;0;0;822;0.0000166666666666667
56;560;0.611;100;94;6;816;0;5;1;1.412;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;1.576;0;46.785;0;0;0;0;0;NA;NA;0;0;822;0.0000166666666666667
57;570;0.614;100;94;6;816;0;5;1;1.412;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;2;2;0;2;0;2;0;1;0;0;9;1.482;0;45.903;0;0;0;0;0;NA;NA;0;0;822;0.0000166666666666667
58;580;0.617;100;94;6;816;0;5;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.385;0;45.023;0;0;0;0;0;NA;NA;0;0;822;0
59;590;0.62;100;94;6;816;0;5;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.29;0;44.141;0;0;0;0;0;NA;NA;0;0;822;0
60;600;0.622;100;94;6;816;0;5;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.2;0;43.283;0;0;0;0;0;NA;NA;0;0;822;0
61;610;0.625;100;94;6;816;0;5;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.107;0;42.41;0;0;0;0;0;NA;NA;0;0;822;0
62;620;0.628;100;95;5;816;0;4;1;1.412;4;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;1;2;2;0;2;0;2;0;1;0;0;8;1.031;0;41.534;0;0;0;0;0;0;NA;0;0;821;0.0000166666666666667
63;630;0.631;100;96;4;816;0;3;1;1.412;4;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1;0;40.653;0;0;0;0;0;0;NA;0;0;820;0.0000166666666666667
64;640;0.633;100;96;4;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;0.974;0;39.771;0;0;0;0;0;NA;NA;0;0;820;0
65;650;0.637;100;96;4;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;0.947;0;38.895;0;0;0;1;0;NA;NA;0;0;820;0.0000166666666666667
66;660;0.639;100;96;4;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;0.92;0;38.017;0;0;0;0;0;NA;NA;0;0;820;0
67;670;0.642;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.896;0;37.161;0;0;0;0;0;2;Inf;NA;Inf;819;0.0000166666666666667
68;680;0.644;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.878;0;36.344;0;0;0;0;0;NA;NA;NA;NA;819;0
69;690;0.647;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.859;0;35.537;0;0;0;1;0;NA;NA;NA;NA;819;0.0000166666666666667
70;700;0.65;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.841;0;34.729;0;0;0;0;0;NA;NA;NA;NA;819;0
71;710;0.652;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.822;0;33.915;0;0;0;0;0;NA;NA;NA;NA;819;0.0000166666666666667
72;720;0.655;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.804;0;33.109;0;0;0;0;0;NA;NA;NA;NA;819;0
73;730;0.658;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.785;0;32.298;0;0;0;0;0;NA;NA;NA;NA;819;0
74;740;0.66;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.767;0;31.496;0;0;0;1;0;NA;NA;NA;NA;819;0.0000166666666666667
75;750;0.663;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.748;0;30.674;0;0;0;0;0;NA;NA;NA;NA;819;0
76;760;0.665;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.729;0;29.952;0;0;0;0;0;NA;NA;NA;NA;819;0
77;770;0.668;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.711;0;29.952;0;0;0;0;0;NA;NA;NA;NA;819;0
78;780;0.67;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.692;0;29.952;0;0;0;0;0;NA;NA;NA;NA;819;0
79;790;0.673;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.674;0;29.952;0;0;0;0;0;NA;NA;NA;NA;819;0
80;800;0.675;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.655;0;29.952;0;0;0;0;0;NA;NA;NA;NA;819;0
81;810;0.678;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.637;0;29.952;0;0;0;0;0;NA;NA;NA;NA;819;0.0000166666666666667
82;820;0.68;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.618;0;29.952;0;0;0;0;0;NA;NA;NA;NA;819;0.0000166666666666667
83;830;0.683;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;20;0.599;0;29.952;0;0;0;0;0;NA;NA;NA;NA;819;0
84;840;0.685;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.581;0;29.952;0;0;0;0;0;NA;NA;NA;NA;819;0.0000166666666666667
85;850;0.688;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.562;0;29.952;0;0;1;0;0;NA;NA;NA;NA;819;0.0000166666666666667
86;860;0.691;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.544;0;29.952;0;0;0;0;0;NA;NA;NA;NA;819;0
87;870;0.694;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.525;0;29.952;0;0;0;0;0;NA;NA;NA;NA;819;0
88;880;0.697;100;97;3;816;0;3;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.507;0;29.952;0;0;0;0;0;NA;NA;NA;NA;819;0
89;890;0.699;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.493;0;29.952;0;0;0;0;0;0;NA;NA;NA;818;0
90;900;0.701;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.485;0;29.952;0;0;0;1;0;NA;NA;NA;NA;818;0.0000166666666666667
91;910;0.704;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.477;0;29.952;0;0;0;0;0;NA;NA;NA;NA;818;0.0000166666666666667
92;920;0.706;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.468;0;29.952;0;0;0;0;0;NA;NA;NA;NA;818;0
93;930;0.709;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.46;0;29.952;0;0;0;0;0;NA;NA;NA;NA;818;0
94;940;0.711;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.452;0;29.952;0;0;0;0;0;NA;NA;NA;NA;818;0
95;950;0.714;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.444;0;29.952;0;0;0;0;0;NA;NA;NA;NA;818;0
96;960;0.717;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.436;0;29.952;0;0;0;0;0;NA;NA;NA;NA;818;0
97;970;0.719;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.428;0;29.952;0;0;0;0;0;NA;NA;NA;NA;818;0
98;980;0.721;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.42;0;29.952;0;0;0;0;0;NA;NA;NA;NA;818;0.0000166666666666667
99;990;0.724;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.412;0;29.952;0;0;0;0;0;NA;NA;NA;NA;818;0.0000166666666666667
100;1000;0.726;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.403;0;29.952;0;0;0;0;0;NA;NA;NA;NA;818;0
101;1010;0.728;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.395;0;29.952;0;0;0;0;0;NA;NA;NA;NA;818;0
102;1020;0.731;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.387;0;29.952;0;0;0;0;0;NA;NA;NA;NA;818;0
103;1030;0.734;100;98;2;816;0;2;1;1.412;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.379;0;29.952;0;0;0;0;0;NA;NA;NA;NA;818;0
104;1040;0.736;100;98;2;828;0;2;1;1.392;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.371;0;29.952;0;0;0;0;0;NA;NA;NA;NA;830;0
105;1050;0.739;100;98;2;828;0;2;1;1.392;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.336;0;29.952;0;0;0;0;0;NA;NA;NA;NA;830;0.0000166666666666667
106;1060;0.742;100;98;2;828;0;2;1;1.392;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.301;0;29.952;0;0;0;0;0;NA;NA;NA;NA;830;0
107;1070;0.744;100;99;1;828;0;1;1;1.392;5;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;0;NA;NA;NA;829;0.0000166666666666667
108;1080;0.747;100;99;1;828;0;1;1;1.392;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;829;0
109;1090;0.749;100;99;1;828;0;1;1;1.392;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;829;0
110;1100;0.752;100;99;1;828;0;1;1;1.392;5;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;829;0.0000166666666666667
111;1110;0.754;100;99;1;828;0;1;1;1.392;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;829;0
112;1120;0.756;100;99;1;828;0;1;1;1.392;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;829;0
113;1130;0.758;100;99;1;828;0;1;1;1.392;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;829;0
114;1140;0.761;100;99;1;828;0;1;1;1.392;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;829;0
115;1150;0.764;100;99;1;828;0;1;1;1.392;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;829;0
116;1160;0.766;100;99;1;828;0;1;1;1.392;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;829;0
117;1170;0.769;100;99;1;828;0;1;1;1.392;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;829;0
118;1180;0.772;100;99;1;828;0;1;1;1.392;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;829;0
119;1190;0.775;100;99;1;828;0;1;1;1.392;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;829;0
120;1200;0.777;100;99;1;828;0;1;1;1.392;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;829;0.0000166666666666667
1;10;0.006;100;0;100;814;8;1;100;1.976;6;132;1476;475;661;1136;340;814;14;0;0;0;0;0;0;0;0;0;0;0;0;28;814;252;562;814;0;814;1;5.214;4.714;1;41;52.194;26.628;99.168;0;0;3;29;0;Inf;Inf;1;1;914;0.00296666666666667
2;20;0.05;100;0;100;814;8;1;100;1.976;6;1;0;0;0;0;0;0;5;0;0;0;0;0;0;0;0;0;0;0;0;12;814;252;562;814;0;814;0;0.5;0.083;0;26;50.782;20.199;99.168;0;0;20;19;0;NA;NA;0;0;914;0.00075
3;30;0.084;100;0;100;814;8;1;100;1.976;6;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;10;814;252;562;814;0;814;0;0.2;0;0;16;49.451;13.832;99.168;0;0;14;9;0;NA;NA;0;0;914;0.000416666666666667
4;40;0.111;100;0;100;814;8;1;100;1.976;6;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;2;814;252;562;814;0;814;0;1;0;0;14;48.274;7.522;99.168;0;0;6;6;0;NA;NA;0;0;914;0.000233333333333333
5;50;0.135;100;0;100;814;8;1;100;1.976;6;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;2;814;252;562;814;0;814;0;0.5;0;0;8;47.028;1.468;99.168;0;0;3;3;0;NA;NA;0;0;914;0.000116666666666667
6;60;0.169;100;2;98;796;7;1;98;1.949;6;3;51;9;30;39;12;28;128;2;178;178;86;89;0;2;0;0;0;0;0;4;756;242;514;756;0;756;0.151;32.75;0.75;0.037;16;44.957;0;94.539;0;0;16;24;0;57;8.14285714285714;0.037037037037037;0.150793650793651;894;0.00285
7;70;0.197;100;2;98;796;7;1;98;Inf;Inf;2;64;9;35;44;20;38;4;20;66;66;28;3.3;0;0;0;0;20;0;0;1;756;242;514;756;0;756;0.087;6;2;0.05;11;43.491;0;93.773;0;0;8;7;0;3.3;0.471428571428571;0.0502645502645503;0.0873015873015873;894;0.00035
8;80;0.223;100;4;96;796;7;1;96;1.933;6;2;75;18;49;67;8;60;16;22;179;179;100;8.136;0;2;0;0;20;0;0;3;716;240;476;716;0;716;0.223;6;0.667;0.084;11;41.895;0;93.011;0;0;4;4;0;7.27272727272727;1.03896103896104;0.0837988826815642;0.223463687150838;892;0.000433333333333333
9;90;0.245;100;5;95;796;7;1;95;1.882;6;2;57;12;35;47;10;38;10;21;119;119;62;5.667;0;1;0;0;20;0;0;1;692;236;456;692;0;692;0.145;12;2;0.055;7;40.17;0;92.267;0;0;2;3;0;4.76190476190476;0.680272108843537;0.0549132947976879;0.144508670520231;891;0.000283333333333333
10;100;0.265;100;8;92;804;6;1;92;1.734;6;1;84;15;53;68;16;54;11;23;185;185;106;8.043;0;3;0;0;20;0;0;1;640;228;412;640;0;640;0.25;12;1;0.084;9;38.156;0;91.503;0;0;2;2;0;6.95652173913043;1.15942028985507;0.084375;0.25;896;0.000266666666666667
11;110;0.284;100;10;90;804;6;1;90;1.702;5;2;69;16;41;57;12;46;10;22;127;127;72;5.773;0;2;0;0;20;0;0;2;614;222;392;614;0;614;0.192;6;1;0.075;7;36.583;0;90.745;0;0;2;3;0;5.36363636363636;0.893939393939394;0.0749185667752443;0.192182410423453;894;0.000283333333333333
12;120;0.302;100;13;87;798;6;1;87;1.727;5;2;49;10;31;41;8;34;10;23;157;157;82;6.826;0;3;0;0;20;0;0;1;566;214;352;566;0;566;0.205;12;2;0.06;7;33.954;0;89.878;0;0;3;2;0;5.04347826086957;0.840579710144928;0.0600706713780919;0.204946996466431;885;0.000283333333333333
13;130;0.32;100;17;83;798;6;1;83;1.727;5;2;73;18;43;61;12;50;9;24;172;172;98;7.167;0;4;0;0;20;0;0;1;518;206;312;518;0;518;0.286;11;2;0.097;9;31.346;0;89.077;0;0;1;2;0;6.16666666666667;1.02777777777778;0.0965250965250965;0.285714285714286;881;0.000233333333333333
14;140;0.336;100;22;78;798;5;1;78;1.679;5;1;60;18;34;52;8;44;7;23;148;148;104;6.435;0;5;0;0;18;0;0;1;458;190;268;458;0;458;0.323;8;1;0.096;6;28.991;0;88.271;0;0;1;1;0;6.43478260869565;1.28695652173913;0.0960698689956332;0.323144104803493;876;0.000166666666666667
15;150;0.35;100;26;74;798;5;1;74;1.645;4;1;48;14;28;42;6;36;9;22;147;147;90;6.682;0;4;0;0;18;0;0;0;404;172;232;404;0;404;0.312;NA;NA;0.089;8;26.875;0;87.482;0;0;1;1;0;5.72727272727273;1.14545454545455;0.0891089108910891;0.311881188118812;872;0.0002
16;160;0.364;100;33;67;798;4;3;28;1.611;4;1;30;13;14;27;3;24;10;21;153;153;94;7.286;0;7;0;0;14;0;0;1;334;150;184;334;0;334;0.353;11;1;0.072;6;24.946;0;86.701;0;0;3;0;0;5.61904761904762;1.4047619047619;0.0718562874251497;0.353293413173653;865;0.000233333333333333
17;170;0.377;100;38;62;816;4;3;27;1.543;4;0;8;6;2;8;0;8;4;5;68;68;54;13.6;0;5;0;0;0;0;0;0;288;138;150;288;0;288;0.215;NA;NA;0.028;10;23.119;0;85.921;0;0;0;0;0;12.4;3.1;0.0277777777777778;0.215277777777778;878;0.0000666666666666667
18;180;0.388;100;42;58;816;4;4;27;1.529;4;0;26;10;11;21;5;16;4;4;73;73;64;18.25;0;4;0;0;0;0;0;1;240;122;118;240;0;240;0.333;4;0;0.067;10;21.472;0;84.557;0;0;0;0;0;20;5;0.0666666666666667;0.333333333333333;874;0.0000666666666666667
19;190;0.397;100;46;54;816;3;5;25;1.524;4;1;6;3;2;5;1;4;4;4;45;45;36;11.25;0;4;0;0;0;0;0;1;208;110;98;208;0;208;0.192;5;1;0.019;6;20.033;0;83.789;0;0;0;0;0;10;3.33333333333333;0.0192307692307692;0.192307692307692;870;0.0000833333333333333
20;200;0.406;100;48;52;816;3;5;25;1.516;4;0;8;5;2;7;1;6;5;2;22;22;18;11;0;2;0;0;0;0;0;0;196;106;90;196;0;196;0.122;NA;NA;0.031;8;18.677;0;83.028;0;0;0;0;0;12;4;0.0306122448979592;0.122448979591837;868;0.0000833333333333333
21;210;0.415;100;53;47;816;3;6;15;1.507;4;1;6;2;4;6;0;6;4;5;78;78;52;15.6;0;5;0;0;0;0;0;1;150;88;62;150;0;150;0.387;5;1;0.04;8;17.112;0;82.26;0;0;0;0;0;11.6;3.86666666666667;0.04;0.386666666666667;863;0.0000833333333333333
22;220;0.423;100;55;45;816;3;6;14;1.505;4;0;4;2;2;4;0;4;3;2;19;19;16;9.5;0;2;0;0;0;0;0;0;138;82;56;138;0;138;0.145;NA;NA;0.029;9;15.622;0;81.487;0;0;0;0;0;10;3.33333333333333;0.0289855072463768;0.144927536231884;861;0.00005
23;230;0.431;100;58;42;816;3;6;13;1.502;4;0;4;4;0;4;0;4;1;3;17;17;16;5.667;0;3;0;0;0;0;0;1;126;76;50;126;0;126;0.159;1;0;0.032;6;14.204;0;80.72;0;0;1;0;0;6.66666666666667;2.22222222222222;0.0317460317460317;0.158730158730159;858;0.0000333333333333333
24;240;0.438;100;60;40;816;2;7;13;1.502;4;0;0;0;0;0;0;0;1;2;8;8;8;4;0;2;0;0;0;0;0;0;118;70;48;118;0;118;0.068;NA;NA;0;6;12.978;0;79.952;0;0;0;0;0;4;2;0;0.0677966101694915;856;0.0000166666666666667
25;250;0.445;100;65;35;816;2;9;4;1.502;4;0;0;0;0;0;0;0;3;5;34;34;26;6.8;0;5;0;0;0;0;0;0;92;54;38;92;0;92;0.283;NA;NA;0;6;11.793;0;79.189;0;0;0;0;0;5.2;2.6;0;0.282608695652174;851;0.00005
26;260;0.451;100;67;33;816;2;8;4;1.502;4;0;0;0;0;0;0;0;1;2;4;4;4;2;0;2;0;0;0;0;0;0;88;52;36;88;0;88;0.045;NA;NA;0;5;10.763;0;78.428;0;0;0;0;0;2;1;0;0.0454545454545455;849;0.0000166666666666667
27;270;0.456;100;69;31;816;2;8;4;1.502;4;0;0;0;0;0;0;0;1;2;6;6;6;3;0;2;0;0;0;0;0;0;82;48;34;82;0;82;0.073;NA;NA;0;5;9.799;0;77.657;0;0;0;0;0;3;1.5;0;0.0731707317073171;847;0.0000166666666666667
28;280;0.462;100;71;29;810;2;8;3;1.478;4;1;0;0;0;0;0;0;2;2;23;23;14;11.5;0;2;0;0;0;0;0;0;68;44;24;68;0;68;0.206;NA;NA;0;9;8.847;0;76.901;0;0;0;0;0;7;3.5;0;0.205882352941176;839;0.00005
29;290;0.467;100;73;27;810;2;9;3;1.478;4;0;0;0;0;0;0;0;1;2;6;6;6;3;0;2;0;0;0;0;0;1;62;38;24;62;0;62;0.097;1;0;0;6;7.977;0;74.392;0;0;0;0;0;3;1.5;0;0.0967741935483871;837;0.0000166666666666667
30;300;0.472;100;74;26;810;2;9;3;1.478;4;0;0;0;0;0;0;0;2;1;14;14;8;14;0;1;0;0;0;0;0;0;54;36;18;54;0;54;0.148;NA;NA;0;11;7.159;0;68.385;0;0;0;0;0;8;4;0;0.148148148148148;836;0.0000333333333333333
31;310;0.478;100;76;24;810;1;9;2;1.473;4;1;6;4;2;6;0;6;2;2;19;19;16;9.5;0;2;0;0;0;0;0;0;44;32;12;44;0;44;0.5;NA;NA;0.136;12;6.375;0;66.633;0;0;0;0;0;11;11;0.136363636363636;0.5;834;0.00005
32;320;0.483;100;79;21;810;1;9;2;1.473;4;0;0;0;0;0;0;0;2;3;13;13;10;4.333;0;3;0;0;0;0;0;0;34;26;8;34;0;34;0.294;NA;NA;0;10;5.647;0;65.887;0;0;0;0;0;3.33333333333333;3.33333333333333;0;0.294117647058824;831;0.0000333333333333333
33;330;0.488;100;82;18;810;1;10;2;1.473;4;0;0;0;0;0;0;0;1;3;11;11;10;3.667;0;3;0;0;0;0;0;0;24;18;6;24;0;24;0.417;NA;NA;0;9;5.019;0;65.122;0;0;0;0;0;3.33333333333333;3.33333333333333;0;0.416666666666667;828;0.0000166666666666667
34;340;0.492;100;83;17;810;1;10;2;1.473;4;0;0;0;0;0;0;0;1;1;6;6;6;6;0;1;0;0;0;0;0;0;18;14;4;18;0;18;0.333;NA;NA;0;7;4.489;0;64.366;0;0;0;0;0;6;6;0;0.333333333333333;827;0.0000166666666666667
35;350;0.496;100;84;16;810;0;10;2;1.473;4;0;0;0;0;0;0;0;2;1;5;5;4;5;0;1;0;0;0;0;0;0;14;12;2;14;0;14;0.286;NA;NA;0;10;3.978;0;63.612;0;0;0;0;0;4;Inf;0;0.285714285714286;826;0.0000333333333333333
36;360;0.5;100;84;16;810;0;10;2;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;14;12;2;14;0;14;0;NA;NA;0;6;3.456;0;62.862;0;0;0;0;0;NA;NA;0;0;826;0
37;370;0.504;100;86;14;810;0;9;2;1.473;4;0;0;0;0;0;0;0;1;2;2;2;2;1;0;2;0;0;0;0;0;0;12;10;2;12;0;12;0.167;NA;NA;0;9;2.987;0;62.113;0;0;0;0;0;1;Inf;0;0.166666666666667;824;0.0000166666666666667
38;380;0.507;100;88;12;810;0;8;2;1.473;4;0;0;0;0;0;0;0;1;2;2;2;2;1;0;2;0;0;0;0;0;0;10;8;2;10;0;10;0.2;NA;NA;0;6;2.599;0;61.345;0;0;0;0;0;1;Inf;0;0.2;822;0.0000166666666666667
39;390;0.511;100;90;10;810;0;7;2;1.473;4;0;0;0;0;0;0;0;1;2;6;6;4;3;0;2;0;0;0;0;0;0;6;6;0;6;0;6;0.667;NA;NA;0;10;2.265;0;60.596;0;0;0;0;0;2;Inf;0;0.666666666666667;820;0.0000166666666666667
40;400;0.514;100;91;9;810;0;6;2;1.473;4;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;2.013;0;59.842;0;0;0;0;0;0;NA;0;0;819;0.0000166666666666667
41;410;0.517;100;93;7;810;0;5;1;1.473;4;0;0;0;0;0;0;0;1;2;2;2;2;1;0;2;0;0;0;0;0;0;4;4;0;4;0;4;0.5;NA;NA;0;6;1.79;0;59.08;0;0;0;0;0;1;Inf;0;0.5;817;0.0000166666666666667
42;420;0.52;100;94;6;810;0;5;1;1.473;4;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;2;2;0;2;0;2;1;NA;NA;0;6;1.615;0;56.098;0;0;0;0;0;2;Inf;0;1;816;0.0000166666666666667
43;430;0.523;100;94;6;810;0;5;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.449;0;52.78;0;0;0;0;0;NA;NA;0;0;816;0
44;440;0.525;100;94;6;810;0;5;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.28;0;49.402;0;0;0;0;0;NA;NA;0;0;816;0
45;450;0.528;100;95;5;810;0;5;1;1.473;4;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.109;0;45.896;0;0;0;0;0;2;Inf;NA;Inf;815;0.0000166666666666667
46;460;0.53;100;96;4;810;0;4;1;1.473;4;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.98;0;42.305;0;0;0;0;0;0;NA;NA;NA;814;0.0000166666666666667
47;470;0.533;100;96;4;810;0;4;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.878;0;38.888;0;0;1;0;0;NA;NA;NA;NA;814;0.0000166666666666667
48;480;0.535;100;96;4;810;0;4;1;1.473;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.779;0;35.606;0;0;0;0;0;NA;NA;NA;NA;814;0.0000166666666666667
49;490;0.537;100;97;3;810;0;3;1;1.473;4;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.696;0;32.379;0;0;0;0;0;0;NA;NA;NA;813;0.0000166666666666667
50;500;0.54;100;97;3;810;0;3;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.626;0;29.952;0;0;0;0;0;NA;NA;NA;NA;813;0
51;510;0.542;100;97;3;810;0;3;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.556;0;29.952;0;0;0;0;0;NA;NA;NA;NA;813;0
52;520;0.544;100;98;2;810;0;2;1;1.473;4;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.519;0;29.952;0;0;0;0;0;0;NA;NA;NA;812;0.0000166666666666667
53;530;0.547;100;98;2;810;0;2;1;1.473;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.484;0;29.952;0;0;0;0;0;NA;NA;NA;NA;812;0.0000166666666666667
54;540;0.549;100;98;2;810;0;2;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.452;0;29.952;0;0;0;0;0;NA;NA;NA;NA;812;0
55;550;0.551;100;98;2;810;0;2;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.419;0;29.952;0;0;0;0;0;NA;NA;NA;NA;812;0
56;560;0.554;100;98;2;810;0;2;1;1.473;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.386;0;29.952;0;0;0;0;0;NA;NA;NA;NA;812;0.0000166666666666667
57;570;0.556;100;98;2;810;0;2;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.35;0;29.952;0;0;0;0;0;NA;NA;NA;NA;812;0
58;580;0.558;100;98;2;810;0;2;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.317;0;29.952;0;0;0;0;0;NA;NA;NA;NA;812;0
59;590;0.561;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.3;0;29.952;0;0;0;0;0;0;NA;NA;NA;811;0
60;600;0.563;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
61;610;0.565;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
62;620;0.567;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
63;630;0.57;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
64;640;0.572;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
65;650;0.574;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
66;660;0.576;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
67;670;0.579;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
68;680;0.581;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
69;690;0.583;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0.0000166666666666667
70;700;0.585;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
71;710;0.587;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
72;720;0.589;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
73;730;0.591;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
74;740;0.594;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
75;750;0.596;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
76;760;0.598;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
77;770;0.6;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
78;780;0.603;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
79;790;0.605;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
80;800;0.607;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
81;810;0.609;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
82;820;0.611;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
83;830;0.614;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
84;840;0.616;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
85;850;0.618;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
86;860;0.62;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
87;870;0.622;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
88;880;0.624;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
89;890;0.627;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
90;900;0.629;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
91;910;0.632;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
92;920;0.634;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0.0000166666666666667
93;930;0.636;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
94;940;0.638;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
95;950;0.64;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
96;960;0.643;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
97;970;0.645;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
98;980;0.647;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
99;990;0.649;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
100;1000;0.651;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
101;1010;0.654;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
102;1020;0.656;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;0;0;0;0;NA;0;0;NA;7;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
103;1030;0.658;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
104;1040;0.66;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0.0000166666666666667
105;1050;0.663;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
106;1060;0.665;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
107;1070;0.667;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
108;1080;0.669;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
109;1090;0.672;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
110;1100;0.674;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
111;1110;0.676;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
112;1120;0.679;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
113;1130;0.681;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
114;1140;0.683;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
115;1150;0.685;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
116;1160;0.688;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
117;1170;0.69;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
118;1180;0.693;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0.0000166666666666667
119;1190;0.695;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
120;1200;0.697;100;99;1;810;0;1;1;1.473;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.3;0;29.952;0;0;0;0;0;NA;NA;NA;NA;811;0
1;10;0.004;100;0;100;810;8;1;100;1.971;5;79;1451;466;651;1117;334;810;5;0;0;0;0;0;0;0;0;0;0;0;0;21;810;258;552;810;0;810;1;4;3.762;1;35;53.623;26.06;98.318;0;0;3;25;0;Inf;Inf;1;1;910;0.00186666666666667
2;20;0.037;100;0;100;810;8;1;100;1.971;5;1;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;7;810;258;552;810;0;810;0;0.286;0.143;0;9;52.199;24.251;97.296;0;0;12;9;0;NA;NA;0;0;910;0.000383333333333333
3;30;0.062;100;0;100;812;8;1;100;1.908;5;3;38;9;21;30;8;22;7;18;52;52;22;2.889;0;0;0;0;18;0;0;10;810;258;552;810;0;810;0.054;1;0.3;0.027;16;51.003;22.981;96.159;0;0;12;15;0;2.44444444444444;0.305555555555556;0.0271604938271605;0.054320987654321;912;0.000616666666666667
4;40;0.092;100;0;100;812;8;1;100;1.908;5;2;38;9;21;30;8;22;5;18;68;68;22;3.778;0;0;0;0;18;0;0;4;810;258;552;810;0;810;0.054;1.75;0.5;0.027;15;49.798;20.608;94.995;0;0;5;5;0;2.44444444444444;0.305555555555556;0.0271604938271605;0.054320987654321;912;0.000283333333333333
5;50;0.119;100;0;100;812;8;1;100;1.908;5;2;38;9;21;30;8;22;5;18;68;68;22;3.778;0;0;0;0;18;0;0;2;810;258;552;810;0;810;0.054;3.5;1;0.027;8;48.635;18.654;94.019;0;0;4;5;0;2.44444444444444;0.305555555555556;0.0271604938271605;0.054320987654321;912;0.000266666666666667
6;60;0.145;100;0;100;812;8;1;100;1.908;5;2;38;9;21;30;8;22;3;18;68;68;22;3.778;0;0;0;0;18;0;0;3;810;258;552;810;0;810;0.054;1.667;0.667;0.027;9;47.451;15.78;92.979;0;0;4;5;0;2.44444444444444;0.305555555555556;0.0271604938271605;0.054320987654321;912;0.000233333333333333
7;70;0.172;100;0;100;812;8;1;100;1.908;5;2;38;9;21;30;8;22;4;18;68;68;22;3.778;0;0;0;0;18;0;0;3;810;258;552;810;0;810;0.054;2;0.667;0.027;10;46.287;13.273;91.943;0;0;5;5;0;2.44444444444444;0.305555555555556;0.0271604938271605;0.054320987654321;912;0.000266666666666667
8;80;0.196;100;0;100;812;8;1;100;1.908;5;2;38;9;21;30;8;22;3;18;68;68;22;3.778;0;0;0;0;18;0;0;1;810;258;552;810;0;810;0.054;5;2;0.027;8;45.087;10.081;91.168;0;0;3;3;0;2.44444444444444;0.305555555555556;0.0271604938271605;0.054320987654321;912;0.000183333333333333
9;90;0.224;100;0;100;812;8;1;100;1.908;5;1;38;9;21;30;8;22;4;18;68;68;22;3.778;0;0;0;0;18;0;0;3;810;258;552;810;0;810;0.054;1.667;0.333;0.027;11;43.844;7.744;90.394;0;0;5;5;0;2.44444444444444;0.305555555555556;0.0271604938271605;0.054320987654321;912;0.00025
10;100;0.252;100;0;100;812;8;1;100;1.908;5;1;38;9;21;30;8;22;3;18;68;68;22;3.778;0;0;0;0;18;0;0;2;810;258;552;810;0;810;0.054;2;0.5;0.027;10;42.666;5.461;89.615;0;0;2;3;0;2.44444444444444;0.305555555555556;0.0271604938271605;0.054320987654321;912;0.00015
11;110;0.28;100;0;100;812;8;1;100;1.908;5;1;38;9;21;30;8;22;4;18;68;68;22;3.778;0;0;0;0;18;0;0;3;810;258;552;810;0;810;0.054;1.667;0.333;0.027;11;41.463;3.171;88.835;0;0;3;5;0;2.44444444444444;0.305555555555556;0.0271604938271605;0.054320987654321;912;0.000216666666666667
12;120;0.307;100;0;100;812;8;1;100;1.908;5;1;38;9;21;30;8;22;3;18;68;68;22;3.778;0;0;0;0;18;0;0;2;810;258;552;810;0;810;0.054;2;0.5;0.027;10;40.234;0.625;88.045;0;0;3;4;0;2.44444444444444;0.305555555555556;0.0271604938271605;0.054320987654321;912;0.000183333333333333
13;130;0.333;100;1;99;814;8;1;99;1.891;5;2;70;18;43;61;9;52;51;37;128;128;68;3.459;0;1;0;0;36;0;0;2;794;252;542;794;0;794;0.151;26.5;1;0.065;7;39.028;0;87.279;0;0;2;3;0;3.24324324324324;0.405405405405405;0.0654911838790932;0.151133501259446;913;0.000966666666666667
14;140;0.357;100;1;99;814;8;1;99;1.891;5;1;64;16;39;55;9;46;24;36;115;115;46;3.194;0;0;0;0;36;0;0;2;794;252;542;794;0;794;0.116;12.5;0.5;0.058;7;37.871;0;86.516;0;0;2;2;0;2.55555555555556;0.319444444444444;0.0579345088161209;0.115869017632242;913;0.000483333333333333
15;150;0.383;100;2;98;814;7;1;98;1.891;5;2;64;16;39;55;9;46;10;37;157;157;76;4.243;0;1;0;0;36;0;0;2;764;246;518;764;0;764;0.16;6;1;0.06;7;36.703;0;85.736;0;0;2;2;0;3.2972972972973;0.471042471042471;0.0602094240837696;0.159685863874346;912;0.000266666666666667
16;160;0.409;100;7;93;814;7;2;56;1.862;5;1;63;18;35;53;10;44;17;37;230;230;122;6.216;0;5;0;0;32;0;0;2;686;224;462;686;0;686;0.242;9;0.5;0.064;7;34.284;0;84.977;0;0;4;2;0;4.48648648648649;0.640926640926641;0.0641399416909621;0.24198250728863;907;0.0004
17;170;0.426;100;13;87;814;6;3;54;1.823;5;2;95;25;52;77;18;62;15;36;244;244;150;6.778;0;6;0;0;30;0;0;2;598;204;394;598;0;598;0.355;8.5;1;0.104;7;31.832;0;84.21;0;0;2;2;0;5.88888888888889;0.981481481481482;0.103678929765886;0.354515050167224;901;0.00035
18;180;0.442;100;18;82;814;6;4;52;1.816;5;1;61;17;29;46;15;34;8;35;144;144;82;4.114;0;5;0;0;30;0;0;1;550;188;362;550;0;550;0.211;9;1;0.062;7;29.823;0;83.414;0;0;1;2;0;3.31428571428571;0.552380952380952;0.0618181818181818;0.210909090909091;896;0.0002
19;190;0.455;100;22;78;826;6;4;52;1.717;5;1;57;16;27;43;14;32;4;34;108;108;56;3.176;0;4;0;0;30;0;0;1;526;178;348;526;0;526;0.167;5;1;0.061;8;27.968;0;82.559;0;0;2;1;0;2.58823529411765;0.431372549019608;0.0608365019011407;0.167300380228137;904;0.000133333333333333
20;200;0.469;100;25;75;826;6;4;52;1.717;5;1;57;16;27;43;14;32;3;33;95;95;50;2.879;0;3;0;0;30;0;0;1;508;172;336;508;0;508;0.161;4;1;0.063;7;26.2;0;81.787;0;0;2;1;0;2.48484848484848;0.414141414141414;0.062992125984252;0.161417322834646;901;0.000116666666666667
21;210;0.481;100;32;68;826;6;4;47;1.699;5;1;48;15;29;44;4;40;15;19;190;190;116;10;0;7;0;0;12;0;0;1;432;156;276;432;0;432;0.361;16;1;0.093;7;24.565;0;81.028;0;0;1;1;0;8.21052631578947;1.36842105263158;0.0925925925925926;0.361111111111111;894;0.0003
22;220;0.494;100;34;66;826;6;4;46;1.688;5;1;14;7;6;13;1;12;3;14;42;42;24;3;0;2;0;0;12;0;0;1;420;152;268;420;0;420;0.086;4;1;0.029;10;23.206;0;80.27;0;0;2;1;0;2.57142857142857;0.428571428571429;0.0285714285714286;0.0857142857142857;892;0.000116666666666667
23;230;0.505;100;36;64;826;6;5;46;1.688;5;0;14;7;6;13;1;12;4;14;49;49;30;3.5;0;2;0;0;12;0;0;1;402;146;256;402;0;402;0.104;4;0;0.03;11;21.945;0;79.508;0;0;1;1;0;3;0.5;0.0298507462686567;0.104477611940299;890;0.0001
24;240;0.517;100;39;61;826;6;5;44;1.688;5;0;22;9;9;18;4;14;3;13;51;51;38;3.923;0;3;0;0;10;0;0;1;378;134;244;378;0;378;0.138;3;0;0.037;6;20.712;0;78.75;0;0;0;1;0;4;0.666666666666667;0.037037037037037;0.137566137566138;887;0.0000666666666666667
25;250;0.527;100;42;58;826;6;5;43;1.685;5;0;24;11;9;20;4;16;4;13;47;47;38;3.615;0;3;0;0;10;0;0;1;356;124;232;356;0;356;0.152;4;0;0.045;7;19.546;0;77.99;0;0;1;1;0;4.15384615384615;0.692307692307692;0.0449438202247191;0.151685393258427;884;0.0001
26;260;0.537;100;43;57;826;6;5;43;1.682;5;1;22;9;9;18;4;14;1;11;25;25;18;2.273;0;1;0;0;10;0;0;1;352;122;230;352;0;352;0.091;2;1;0.04;7;18.481;0;77.237;0;0;1;1;0;2.90909090909091;0.484848484848485;0.0397727272727273;0.0909090909090909;883;0.0000666666666666667
27;270;0.547;100;46;54;826;6;5;43;1.682;5;1;24;11;9;20;4;16;2;13;47;47;36;3.615;0;3;0;0;10;0;0;1;332;112;220;332;0;332;0.157;3;1;0.048;7;17.472;0;77.23;0;0;2;1;0;4;0.666666666666667;0.0481927710843374;0.156626506024096;880;0.0001
28;280;0.558;100;48;52;826;6;5;43;1.681;5;0;24;11;9;20;4;16;2;12;38;38;26;3.167;0;2;0;0;10;0;0;1;322;108;214;322;0;322;0.13;2;0;0.05;10;16.523;0;77.229;0;0;1;1;0;3.5;0.583333333333333;0.0496894409937888;0.130434782608696;878;0.0000666666666666667
29;290;0.566;100;51;49;826;6;4;42;1.676;5;1;46;17;20;37;9;28;6;13;76;76;48;5.846;0;3;0;0;10;0;0;1;302;104;198;302;0;302;0.252;7;1;0.093;6;15.644;0;77.227;0;0;1;0;0;5.84615384615385;0.974358974358974;0.0927152317880795;0.251655629139073;875;0.000133333333333333
30;300;0.575;100;54;46;826;5;4;39;1.653;5;1;44;19;19;38;6;32;7;13;105;105;68;8.077;0;3;0;0;10;0;0;1;266;98;168;266;0;266;0.376;8;1;0.12;9;14.804;0;77.226;0;0;1;1;0;7.69230769230769;1.53846153846154;0.120300751879699;0.37593984962406;872;0.000166666666666667
31;310;0.584;100;55;45;826;5;4;38;1.642;5;0;22;9;9;18;4;14;2;11;40;40;30;3.636;0;1;0;0;10;0;0;0;250;90;160;250;0;250;0.176;NA;NA;0.056;6;13.96;0;77.225;0;0;1;1;0;4;0.8;0.056;0.176;871;0.0000666666666666667
32;320;0.593;100;59;41;800;5;6;33;1.655;10;0;28;12;14;26;2;24;4;12;77;77;54;6.417;0;4;0;0;8;0;0;0;220;78;142;220;0;220;0.355;NA;NA;0.109;6;13.218;0;77.224;0;0;1;1;0;6.5;1.3;0.109090909090909;0.354545454545455;841;0.0001
33;330;0.6;100;62;38;800;5;5;31;1.645;10;0;22;9;9;18;4;14;4;9;37;37;32;4.111;0;3;0;0;6;0;0;1;202;74;128;202;0;202;0.228;4;0;0.069;6;12.214;0;77.223;0;0;0;1;0;5.11111111111111;1.02222222222222;0.0693069306930693;0.227722772277228;838;0.0000833333333333333
34;340;0.607;100;65;35;800;5;4;30;1.564;6;0;14;9;4;13;1;12;4;9;51;51;38;5.667;0;3;0;0;6;0;0;1;176;70;106;176;0;176;0.284;4;0;0.068;6;11.416;0;77.222;0;0;0;1;0;5.55555555555556;1.11111111111111;0.0681818181818182;0.284090909090909;835;0.0000833333333333333
35;350;0.614;100;67;33;800;4;4;28;1.539;5;1;18;13;4;17;1;16;3;8;57;57;36;7.125;0;2;0;0;6;0;0;0;156;66;90;156;0;156;0.333;NA;NA;0.103;6;10.425;0;77.222;0;0;0;0;0;6.5;1.625;0.102564102564103;0.333333333333333;833;0.0000666666666666667
36;360;0.62;100;70;30;800;3;4;25;1.501;5;0;14;8;4;12;2;10;7;9;87;87;58;9.667;0;3;0;0;6;0;0;1;108;54;54;108;0;108;0.63;7;0;0.093;11;9.443;0;77.22;0;0;0;1;0;7.55555555555556;2.51851851851852;0.0925925925925926;0.62962962962963;830;0.000133333333333333
37;370;0.626;100;73;27;800;3;4;24;1.499;5;1;18;11;4;15;3;12;2;9;30;30;24;3.333;0;3;0;0;6;0;0;0;96;48;48;96;0;96;0.375;NA;NA;0.125;8;8.562;0;77.219;0;0;0;0;0;4;1.33333333333333;0.125;0.375;827;0.00005
38;380;0.631;100;73;27;800;3;4;24;1.489;5;0;8;5;2;7;1;6;1;6;8;8;6;1.333;0;0;0;0;6;0;0;0;96;48;48;96;0;96;0.125;NA;NA;0.063;7;7.753;0;77.218;0;0;0;1;0;2;0.666666666666667;0.0625;0.125;827;0.0000333333333333333
39;390;0.637;100;78;22;800;2;5;5;1.468;5;0;8;8;0;8;0;8;3;7;61;61;46;8.714;0;5;0;0;2;0;0;0;58;36;22;58;0;58;0.931;NA;NA;0.138;8;7.035;0;77.217;0;0;1;0;0;7.71428571428571;3.85714285714286;0.137931034482759;0.931034482758621;822;0.0000666666666666667
40;400;0.643;100;79;21;800;2;6;5;1.468;5;0;2;2;0;2;0;2;1;3;12;12;10;4;0;1;0;0;2;0;0;0;50;32;18;50;0;50;0.24;NA;NA;0.04;8;6.347;0;77.216;0;0;0;0;0;4;2;0.04;0.24;821;0.0000166666666666667
41;410;0.647;100;79;21;800;2;6;5;1.468;5;0;2;2;0;2;0;2;1;2;2;2;2;1;0;0;0;0;2;0;0;0;50;32;18;50;0;50;0.08;NA;NA;0.04;6;5.711;0;77.215;0;0;0;0;0;2;1;0.04;0.08;821;0.0000166666666666667
42;420;0.652;100;82;18;800;2;5;4;1.461;5;1;6;4;2;6;0;6;3;5;25;25;20;5;0;3;0;0;2;0;0;0;36;26;10;36;0;36;0.722;NA;NA;0.167;10;5.117;0;77.214;0;0;0;0;0;5.2;2.6;0.166666666666667;0.722222222222222;818;0.0000666666666666667
43;430;0.657;100;84;16;800;1;6;4;1.451;5;0;4;4;0;4;0;4;2;4;17;17;16;4.25;0;2;0;0;2;0;0;0;24;20;4;24;0;24;0.833;NA;NA;0.167;10;4.599;0;77.214;0;0;0;0;0;5;5;0.166666666666667;0.833333333333333;816;0.0000333333333333333
44;440;0.663;100;85;15;800;1;6;4;1.451;5;0;2;2;0;2;0;2;1;3;7;7;6;2.333;0;1;0;0;2;0;0;0;20;18;2;20;0;20;0.4;NA;NA;0.1;6;4.124;0;77.214;0;0;0;0;0;2.66666666666667;2.66666666666667;0.1;0.4;815;0.0000166666666666667
45;450;0.668;100;86;14;800;1;7;4;1.451;5;0;2;2;0;2;0;2;1;3;6;6;6;2;0;1;0;0;2;0;0;0;16;14;2;16;0;16;0.5;NA;NA;0.125;9;3.701;0;77.214;0;0;0;0;0;2.66666666666667;2.66666666666667;0.125;0.5;814;0.0000166666666666667
46;460;0.674;100;87;13;800;1;7;3;1.451;5;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;14;12;2;14;0;14;0.143;NA;NA;0;10;3.317;0;77.214;0;0;0;0;0;2;2;0;0.142857142857143;813;0.0000166666666666667
47;470;0.683;100;88;12;800;0;7;3;1.451;5;0;0;0;0;0;0;0;1;1;6;6;4;6;0;1;0;0;0;0;0;0;10;10;0;10;0;10;0.4;NA;NA;0;10;2.929;0;77.214;0;0;0;0;0;4;Inf;0;0.4;812;0.0000166666666666667
48;480;0.688;100;90;10;800;0;7;2;1.451;5;0;0;0;0;0;0;0;1;2;4;4;4;2;0;2;0;0;0;0;0;0;6;6;0;6;0;6;0.667;NA;NA;0;12;2.599;0;77.214;0;0;1;0;0;2;Inf;0;0.666666666666667;810;0.0000333333333333333
49;490;0.695;100;92;8;800;0;6;1;1.451;5;0;0;0;0;0;0;0;1;2;2;2;2;1;0;2;0;0;0;0;0;0;4;4;0;4;0;4;0.5;NA;NA;0;10;2.34;0;77.214;0;0;0;0;0;1;Inf;0;0.5;808;0.0000166666666666667
50;500;0.7;100;92;8;800;0;6;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;9;2.123;0;77.214;0;0;0;0;0;NA;NA;0;0;808;0
51;510;0.705;100;93;7;800;0;5;1;1.451;5;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;10;1.923;0;77.214;0;0;0;0;0;0;NA;0;0;807;0.0000166666666666667
52;520;0.709;100;93;7;800;0;5;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;10;1.739;0;77.214;0;0;0;0;0;NA;NA;0;0;807;0
53;530;0.714;100;94;6;800;0;4;1;1.451;5;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;9;1.586;0;77.214;0;0;0;0;0;0;NA;0;0;806;0.0000166666666666667
54;540;0.72;100;95;5;800;0;5;1;1.451;5;0;0;0;0;0;0;0;2;1;4;4;4;4;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;1.465;0;77.214;0;0;0;0;0;4;Inf;NA;Inf;805;0.0000333333333333333
55;550;0.724;100;96;4;800;0;4;1;1.451;5;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.379;0;77.214;0;0;0;0;0;0;NA;NA;NA;804;0.0000166666666666667
56;560;0.727;100;97;3;800;0;3;1;1.451;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;1.313;0;77.214;0;0;0;0;0;0;NA;NA;NA;803;0
57;570;0.73;100;97;3;800;0;3;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;0;0;0;0;NA;0;0;NA;10;1.269;0;77.214;0;0;0;0;0;NA;NA;NA;NA;803;0
58;580;0.734;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;1.258;0;77.214;0;0;0;0;0;0;NA;NA;NA;802;0
59;590;0.738;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;1.249;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0.0000166666666666667
60;600;0.74;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;1.24;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
61;610;0.744;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;12;1.232;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0.0000166666666666667
62;620;0.748;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;1.223;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0.0000166666666666667
63;630;0.752;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;1.214;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0.0000166666666666667
64;640;0.755;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;1.206;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
65;650;0.758;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;1.197;0;77.214;0;0;0;1;0;NA;NA;NA;NA;802;0.0000166666666666667
66;660;0.76;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;1.189;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
67;670;0.763;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.18;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
68;680;0.765;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;1.171;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
69;690;0.768;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;1.163;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
70;700;0.771;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.154;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0.0000166666666666667
71;710;0.773;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.145;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
72;720;0.775;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.137;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
73;730;0.778;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.128;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
74;740;0.78;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.119;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
75;750;0.782;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.111;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
76;760;0.785;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.102;0;77.214;0;0;1;0;0;NA;NA;NA;NA;802;0.0000166666666666667
77;770;0.787;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.093;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
78;780;0.789;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.085;0;77.214;0;0;1;0;0;NA;NA;NA;NA;802;0.0000166666666666667
79;790;0.792;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.076;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
80;800;0.795;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.067;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
81;810;0.797;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;1.059;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
82;820;0.8;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.05;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
83;830;0.802;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.041;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
84;840;0.804;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.033;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
85;850;0.806;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.024;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0.0000166666666666667
86;860;0.809;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.016;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
87;870;0.811;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.007;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
88;880;0.814;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.998;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
89;890;0.817;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.99;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
90;900;0.819;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.981;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
91;910;0.821;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.972;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
92;920;0.823;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.964;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
93;930;0.826;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.955;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
94;940;0.829;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.946;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
95;950;0.831;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.938;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
96;960;0.834;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.929;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
97;970;0.837;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.92;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
98;980;0.84;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.912;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
99;990;0.842;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.903;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
100;1000;0.845;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.895;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
101;1010;0.847;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.886;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
102;1020;0.849;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.877;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
103;1030;0.852;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.869;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
104;1040;0.854;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.86;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
105;1050;0.856;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.851;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
106;1060;0.859;100;98;2;800;0;2;1;1.451;5;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.843;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0.0000166666666666667
107;1070;0.861;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.834;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
108;1080;0.864;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.825;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
109;1090;0.866;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.817;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
110;1100;0.869;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.808;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
111;1110;0.871;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.799;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
112;1120;0.874;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;18;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.791;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0.0003
113;1130;0.876;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.782;0;77.214;0;0;0;0;0;NA;NA;NA;NA;802;0
114;1140;0.878;100;98;2;800;0;2;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.773;0;77.214;0;0;1;0;0;NA;NA;NA;NA;802;0.0000166666666666667
115;1150;0.88;100;99;1;800;0;1;1;1.451;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.772;0;77.214;0;0;0;0;0;0;NA;NA;NA;801;0
116;1160;0.883;100;99;1;800;0;1;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.772;0;77.214;0;0;0;0;0;NA;NA;NA;NA;801;0
117;1170;0.885;100;99;1;800;0;1;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.772;0;77.214;0;0;0;0;0;NA;NA;NA;NA;801;0
118;1180;0.887;100;99;1;800;0;1;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.772;0;77.214;0;0;0;0;0;NA;NA;NA;NA;801;0
119;1190;0.889;100;99;1;800;0;1;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.772;0;77.214;0;0;0;0;0;NA;NA;NA;NA;801;0
120;1200;0.891;100;99;1;800;0;1;1;1.451;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.772;0;77.214;0;0;0;0;0;NA;NA;NA;NA;801;0
1;10;0.004;100;0;100;802;8;2;99;NA;5;81;1363;457;613;1070;293;802;6;0;0;0;0;0;0;0;0;0;0;0;0;11;802;272;530;802;0;802;1;7.909;7.364;1;60;53.357;24.37;97.606;0;0;3;29;0;Inf;Inf;1;1;902;0.00198333333333333
2;20;0.036;100;0;100;802;8;2;99;NA;5;0;0;0;0;0;0;0;3;0;0;0;0;0;0;0;0;0;0;0;0;10;802;272;530;802;0;802;0;0.3;0;0;20;52.266;20.79;95.993;0;0;13;15;0;NA;NA;0;0;902;0.000516666666666667
3;30;0.058;100;0;100;802;8;2;99;NA;5;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;11;802;272;530;802;0;802;0;0.182;0;0;17;51.227;16.611;95.907;0;0;7;8;0;NA;NA;0;0;902;0.000283333333333333
4;40;0.086;100;0;100;802;8;2;99;NA;5;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;4;802;272;530;802;0;802;0;0.5;0;0;15;50.146;13.251;95.907;0;0;4;5;0;NA;NA;0;0;902;0.000183333333333333
5;50;0.1;100;0;100;798;8;2;99;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;802;272;530;802;0;802;0;1;0;0;12;49.166;9.673;95.907;0;0;2;4;0;NA;NA;0;0;898;0.000116666666666667
6;60;0.115;100;0;100;798;8;2;99;NA;5;1;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;3;802;272;530;802;0;802;0;0.667;0.333;0;10;48.153;5.346;95.907;0;0;3;2;0;NA;NA;0;0;898;0.000116666666666667
7;70;0.131;100;0;100;800;8;2;99;NA;8;4;40;9;27;36;4;32;5;12;50;50;32;4.167;0;0;0;0;12;0;0;3;802;272;530;802;0;802;0.08;3;1.333;0.04;14;47.156;2.14;95.907;0;0;12;14;0;5.33333333333333;0.666666666666667;0.0399002493765586;0.0798004987531172;900;0.000583333333333333
8;80;0.147;100;3;97;800;7;2;96;NA;5;2;70;21;39;60;10;50;74;15;223;223;110;14.867;0;3;0;0;12;0;0;3;742;264;478;742;0;742;0.216;25.333;0.667;0.067;14;46.016;0;95.907;0;0;3;3;0;10.6666666666667;1.52380952380952;0.0673854447439353;0.215633423180593;897;0.00136666666666667
9;90;0.161;100;3;97;800;7;2;96;NA;5;1;24;4;17;21;3;18;4;12;61;61;18;5.083;0;0;0;0;12;0;0;3;742;264;478;742;0;742;0.049;1.667;0.333;0.024;7;45.011;0;95.907;0;0;3;4;0;3;0.428571428571429;0.0242587601078167;0.0485175202156334;897;0.0002
10;100;0.174;100;3;97;800;7;2;96;NA;5;1;24;4;17;21;3;18;2;12;61;61;18;5.083;0;0;0;0;12;0;0;2;742;264;478;742;0;742;0.049;1.5;0.5;0.024;7;44.046;0;95.907;0;0;2;2;0;3;0.428571428571429;0.0242587601078167;0.0485175202156334;897;0.000116666666666667
11;110;0.189;100;3;97;800;7;2;96;NA;5;3;65;17;32;49;16;34;4;20;84;84;34;4.2;0;0;0;0;20;0;0;3;742;264;478;742;0;742;0.092;2.333;1;0.046;13;43.076;0;95.907;0;0;3;3;0;3.4;0.485714285714286;0.045822102425876;0.091644204851752;897;0.000216666666666667
12;120;0.203;100;3;97;800;7;2;96;NA;5;1;65;17;32;49;16;34;3;20;84;84;34;4.2;0;0;0;0;20;0;0;1;742;264;478;742;0;742;0.092;4;1;0.046;10;42.065;0;95.907;0;0;2;2;0;3.4;0.485714285714286;0.045822102425876;0.091644204851752;897;0.000133333333333333
13;130;0.217;100;7;93;794;7;2;92;NA;Inf;3;69;21;32;53;16;38;21;24;204;204;108;8.5;0;4;0;0;20;0;0;4;672;246;426;672;0;672;0.217;6;0.75;0.057;12;40.663;0;95.907;0;0;2;3;0;6.08333333333333;0.869047619047619;0.056547619047619;0.217261904761905;887;0.000483333333333333
14;140;0.232;100;9;91;794;7;2;90;NA;Inf;1;63;17;30;47;16;32;8;22;112;112;64;5.091;0;2;0;0;20;0;0;1;640;232;408;640;0;640;0.15;9;1;0.05;9;39.177;0;95.907;0;0;2;2;0;4.36363636363636;0.623376623376623;0.05;0.15;885;0.000216666666666667
15;150;0.246;100;11;89;794;6;2;88;NA;Inf;2;75;21;38;59;16;44;9;22;147;147;80;6.682;0;2;0;0;20;0;0;2;604;224;380;604;0;604;0.205;5.5;1;0.073;10;38.044;0;95.907;0;0;3;3;0;5.63636363636364;0.939393939393939;0.0728476821192053;0.205298013245033;883;0.000283333333333333
16;160;0.261;100;12;88;798;6;2;87;NA;Inf;1;77;20;39;59;18;42;6;19;103;103;56;5.421;0;1;0;0;18;0;0;2;590;220;370;590;0;590;0.166;3.5;0.5;0.071;11;37.022;0;95.907;0;0;2;3;0;5.15789473684211;0.859649122807018;0.0711864406779661;0.166101694915254;886;0.0002
17;170;0.273;100;12;88;798;6;2;87;NA;Inf;2;63;17;30;47;16;32;3;18;72;72;32;4;0;0;0;0;18;0;0;2;590;220;370;590;0;590;0.108;2.5;1;0.054;10;36.025;0;95.907;0;0;2;3;0;3.55555555555556;0.592592592592593;0.0542372881355932;0.108474576271186;886;0.000166666666666667
18;180;0.286;100;15;85;798;6;2;84;NA;Inf;1;77;25;36;61;16;46;7;21;145;145;82;6.905;0;3;0;0;18;0;0;2;554;212;342;554;0;554;0.231;4;0.5;0.083;11;35.095;0;95.907;0;0;2;3;0;6.09523809523809;1.01587301587302;0.0830324909747292;0.231046931407942;883;0.000216666666666667
19;190;0.298;100;16;84;804;6;2;83;NA;Inf;1;62;18;31;49;13;36;4;19;89;89;46;4.684;0;1;0;0;18;0;0;1;544;210;334;544;0;544;0.151;5;1;0.066;7;34.221;0;95.907;0;0;2;2;0;4.31578947368421;0.719298245614035;0.0661764705882353;0.150735294117647;888;0.00015
20;200;0.308;100;16;84;804;6;2;83;NA;Inf;2;54;15;27;42;12;30;2;18;68;68;30;3.778;0;0;0;0;18;0;0;1;544;210;334;544;0;544;0.11;4;2;0.055;10;33.332;0;95.907;0;0;2;2;0;3.33333333333333;0.555555555555556;0.0551470588235294;0.110294117647059;888;0.000133333333333333
21;210;0.318;100;18;82;804;6;2;81;NA;Inf;1;64;22;29;51;13;38;4;20;96;96;56;4.8;0;2;0;0;18;0;0;1;526;204;322;526;0;526;0.179;5;1;0.072;7;32.459;0;95.907;0;0;1;1;0;4.7;0.783333333333333;0.0722433460076046;0.178707224334601;886;0.000116666666666667
22;220;0.327;100;20;80;804;6;2;79;NA;Inf;2;66;22;31;53;13;40;4;20;116;116;66;5.8;0;2;0;0;18;0;0;1;500;200;300;500;0;500;0.212;6;2;0.08;9;31.603;0;95.907;0;0;2;1;0;5.3;0.883333333333333;0.08;0.212;884;0.00015
23;230;0.336;100;23;77;804;6;2;76;NA;Inf;1;62;22;27;49;13;36;4;19;97;97;58;5.105;0;3;0;0;16;0;0;0;478;192;286;478;0;478;0.197;NA;NA;0.075;5;30.652;0;95.907;0;0;1;1;0;4.94736842105263;0.824561403508772;0.0753138075313808;0.196652719665272;881;0.000116666666666667
24;240;0.344;100;28;72;794;5;4;31;NA;Inf;1;50;18;22;40;10;30;5;23;126;126;86;5.478;0;5;0;0;18;0;0;0;422;176;246;422;0;422;0.275;NA;NA;0.071;5;29.669;0;95.907;0;0;1;1;0;5.04347826086957;1.00869565217391;0.0710900473933649;0.274881516587678;866;0.000133333333333333
25;250;0.351;100;31;69;788;5;4;29;NA;Inf;1;30;12;13;25;5;20;3;17;63;63;50;3.706;0;3;0;0;14;0;0;1;392;164;228;392;0;392;0.179;4;1;0.051;6;28.765;0;95.907;0;0;1;1;0;4.11764705882353;0.823529411764706;0.0510204081632653;0.178571428571429;857;0.0001
26;260;0.358;100;32;68;788;5;4;28;NA;Inf;1;30;12;13;25;5;20;2;15;26;26;24;1.733;0;1;0;0;14;0;0;1;388;160;228;388;0;388;0.113;3;1;0.052;11;27.878;0;95.907;0;0;1;1;0;2.93333333333333;0.586666666666667;0.0515463917525773;0.11340206185567;856;0.0000833333333333333
27;270;0.365;100;37;63;788;5;6;26;NA;Inf;1;20;10;10;20;0;20;4;15;70;70;56;4.667;0;5;0;0;10;0;0;1;352;144;208;352;0;352;0.216;5;1;0.057;7;27.042;0;95.907;0;0;1;0;0;5.06666666666667;1.01333333333333;0.0568181818181818;0.215909090909091;851;0.0001
28;280;0.371;100;37;63;788;5;6;26;NA;Inf;1;14;6;8;14;0;14;0;10;14;14;14;1.4;0;0;0;0;10;0;0;1;352;144;208;352;0;352;0.08;1;1;0.04;6;26.32;0;95.907;0;0;1;0;0;2.8;0.56;0.0397727272727273;0.0795454545454545;851;0.0000333333333333333
29;290;0.377;100;40;60;788;5;6;25;NA;6;0;20;10;10;20;0;20;4;13;72;72;48;5.538;0;3;0;0;10;0;0;0;324;136;188;324;0;324;0.21;NA;NA;0.062;10;25.667;0;95.907;0;0;1;1;0;5.23076923076923;1.04615384615385;0.0617283950617284;0.209876543209877;848;0.0001
30;300;0.383;100;41;59;788;5;5;25;NA;5;1;14;6;8;14;0;14;1;11;14;14;14;1.273;0;1;0;0;10;0;0;0;324;136;188;324;0;324;0.086;NA;NA;0.043;6;24.938;0;95.907;0;0;1;1;0;2.54545454545455;0.509090909090909;0.0432098765432099;0.0864197530864197;847;0.0000666666666666667
31;310;0.389;100;41;59;788;5;5;25;NA;5;0;14;6;8;14;0;14;1;10;14;14;14;1.4;0;0;0;0;10;0;0;0;324;136;188;324;0;324;0.086;NA;NA;0.043;6;24.333;0;95.907;0;0;1;1;0;2.8;0.56;0.0432098765432099;0.0864197530864197;847;0.00005
32;320;0.396;100;41;59;788;5;5;25;NA;5;1;14;6;8;14;0;14;1;10;14;14;14;1.4;0;0;0;0;10;0;0;1;324;136;188;324;0;324;0.086;2;1;0.043;10;23.725;0;95.907;0;0;1;0;0;2.8;0.56;0.0432098765432099;0.0864197530864197;847;0.00005
33;330;0.403;100;44;56;788;5;6;18;NA;5;0;53;21;21;42;11;32;3;9;72;72;56;8;0;3;0;0;6;0;0;1;300;128;172;300;0;300;0.293;3;0;0.107;6;23.184;0;95.907;0;0;0;1;0;9.77777777777778;1.95555555555556;0.106666666666667;0.293333333333333;844;0.0000666666666666667
34;340;0.409;100;46;54;788;5;7;17;NA;5;1;18;6;10;16;2;14;2;8;32;32;28;4;0;2;0;0;6;0;0;0;286;120;166;286;0;286;0.147;NA;NA;0.049;8;22.71;0;95.907;0;0;0;1;0;5.25;1.05;0.048951048951049;0.146853146853147;842;0.0000666666666666667
35;350;0.414;100;48;52;788;5;7;17;NA;5;0;4;0;4;4;0;4;1;6;22;22;18;3.667;0;2;0;0;4;0;0;0;272;114;158;272;0;272;0.081;NA;NA;0.015;5;22.26;0;95.907;0;0;1;1;0;3.66666666666667;0.733333333333333;0.0147058823529412;0.0808823529411765;840;0.00005
36;360;0.419;100;49;51;788;5;7;17;NA;5;0;4;0;4;4;0;4;2;5;6;6;6;1.2;0;1;0;0;4;0;0;1;270;112;158;270;0;270;0.037;2;0;0.015;11;21.869;0;95.907;0;0;1;1;0;2;0.4;0.0148148148148148;0.037037037037037;839;0.0000666666666666667
37;370;0.425;100;51;49;788;5;7;17;NA;5;1;4;0;4;4;0;4;2;6;14;14;12;2.333;0;2;0;0;4;0;0;0;262;108;154;262;0;262;0.061;NA;NA;0.015;11;21.526;0;95.907;0;0;2;1;0;2.66666666666667;0.533333333333333;0.0152671755725191;0.0610687022900763;837;0.0001
38;380;0.429;100;53;47;788;5;7;15;NA;5;0;6;2;4;6;0;6;2;6;14;14;14;2.333;0;2;0;0;4;0;0;0;254;104;150;254;0;254;0.079;NA;NA;0.024;6;21.213;0;95.907;0;0;0;0;0;3.33333333333333;0.666666666666667;0.0236220472440945;0.078740157480315;835;0.0000333333333333333
39;390;0.433;100;54;46;788;5;7;15;NA;5;1;6;2;4;6;0;6;2;5;13;13;12;2.6;0;1;0;0;4;0;0;0;248;102;146;248;0;248;0.073;NA;NA;0.024;9;20.895;0;95.907;0;0;1;1;0;3.6;0.72;0.0241935483870968;0.0725806451612903;834;0.0000833333333333333
40;400;0.438;100;54;46;788;5;7;15;NA;5;0;4;0;4;4;0;4;1;4;4;4;4;1;0;0;0;0;4;0;0;0;248;102;146;248;0;248;0.032;NA;NA;0.016;6;20.587;0;95.907;0;0;1;1;0;2;0.4;0.0161290322580645;0.032258064516129;834;0.00005
41;410;0.442;100;54;46;788;5;7;15;NA;5;0;4;0;4;4;0;4;0;4;4;4;4;1;0;0;0;0;4;0;0;1;248;102;146;248;0;248;0.032;0;0;0.016;6;20.279;0;95.907;0;0;1;1;0;2;0.4;0.0161290322580645;0.032258064516129;834;0.0000333333333333333
42;420;0.448;100;56;44;788;5;7;13;NA;5;0;8;4;4;8;0;8;3;6;27;27;24;4.5;0;2;0;0;4;0;0;1;232;98;134;232;0;232;0.138;3;0;0.034;10;19.982;0;95.907;0;0;1;1;0;5.33333333333333;1.06666666666667;0.0344827586206897;0.137931034482759;832;0.0000833333333333333
43;430;0.452;100;58;42;788;5;7;12;NA;5;0;4;0;4;4;0;4;2;6;12;12;12;2;0;2;0;0;4;0;0;1;224;92;132;224;0;224;0.071;2;0;0.018;5;19.719;0;95.907;0;0;1;1;0;2.66666666666667;0.533333333333333;0.0178571428571429;0.0714285714285714;830;0.0000666666666666667
44;440;0.456;100;58;42;788;5;7;12;NA;5;0;4;0;4;4;0;4;1;4;4;4;4;1;0;0;0;0;4;0;0;0;224;92;132;224;0;224;0.036;NA;NA;0.018;6;19.476;0;95.907;0;0;0;0;0;2;0.4;0.0178571428571429;0.0357142857142857;830;0.0000166666666666667
45;450;0.46;100;59;41;788;5;8;8;NA;5;0;4;0;4;4;0;4;2;5;8;8;8;1.6;0;1;0;0;4;0;0;0;220;88;132;220;0;220;0.055;NA;NA;0.018;6;19.236;0;95.907;0;0;0;1;0;2.4;0.48;0.0181818181818182;0.0545454545454545;829;0.00005
46;460;0.463;100;59;41;788;5;8;8;NA;5;0;4;0;4;4;0;4;1;4;4;4;4;1;0;0;0;0;4;0;0;0;220;88;132;220;0;220;0.036;NA;NA;0.018;6;18.954;0;95.907;0;0;1;0;0;2;0.4;0.0181818181818182;0.0363636363636364;829;0.0000333333333333333
47;470;0.467;100;61;39;788;5;6;8;NA;5;0;4;0;4;4;0;4;1;6;4;4;4;0.667;0;2;0;0;4;0;0;0;220;88;132;220;0;220;0.036;NA;NA;0.018;10;18.737;0;95.907;0;0;0;1;0;1.33333333333333;0.266666666666667;0.0181818181818182;0.0363636363636364;827;0.0000333333333333333
48;480;0.47;100;61;39;788;5;6;8;NA;5;0;4;0;4;4;0;4;0;4;4;4;4;1;0;0;0;0;4;0;0;0;220;88;132;220;0;220;0.036;NA;NA;0.018;6;18.547;0;95.907;0;0;1;1;0;2;0.4;0.0181818181818182;0.0363636363636364;827;0.0000333333333333333
49;490;0.474;100;62;38;788;5;6;8;NA;5;0;4;0;4;4;0;4;1;5;6;6;6;1.2;0;1;0;0;4;0;0;1;218;86;132;218;0;218;0.046;1;0;0.018;9;18.356;0;95.907;0;0;1;1;0;2;0.4;0.018348623853211;0.0458715596330275;826;0.00005
50;500;0.477;100;62;38;788;5;6;8;NA;5;0;4;0;4;4;0;4;0;4;4;4;4;1;0;0;0;0;4;0;0;0;218;86;132;218;0;218;0.037;NA;NA;0.018;6;18.187;0;95.907;0;0;1;1;0;2;0.4;0.018348623853211;0.036697247706422;826;0.0000333333333333333
51;510;0.48;100;63;37;788;5;6;8;NA;5;0;4;0;4;4;0;4;1;5;6;6;6;1.2;0;1;0;0;4;0;0;0;216;84;132;216;0;216;0.046;NA;NA;0.019;8;18.058;0;95.907;0;0;0;0;0;2;0.4;0.0185185185185185;0.0462962962962963;825;0.0000166666666666667
52;520;0.484;100;63;37;778;5;6;8;NA;5;0;6;0;6;6;0;6;1;6;6;6;6;1;0;0;0;0;6;0;0;1;216;84;132;216;0;216;0.056;1;0;0.028;6;17.928;0;95.907;0;0;1;1;0;2;0.4;0.0277777777777778;0.0555555555555556;815;0.00005
53;530;0.487;100;64;36;778;5;6;8;NA;5;0;6;0;6;6;0;6;2;7;8;8;8;1.143;0;1;0;0;6;0;0;1;214;82;132;214;0;214;0.065;2;0;0.028;10;17.815;0;95.907;0;0;1;1;0;2;0.4;0.0280373831775701;0.0654205607476635;814;0.0000666666666666667
54;540;0.49;100;65;35;778;5;7;6;NA;5;0;6;0;6;6;0;6;1;7;12;12;12;1.714;0;1;0;0;6;0;0;0;208;76;132;208;0;208;0.087;NA;NA;0.029;6;17.722;0;95.907;0;0;1;1;0;2.57142857142857;0.514285714285714;0.0288461538461538;0.0865384615384615;813;0.00005
55;550;0.493;100;66;34;778;6;6;6;NA;5;0;6;0;6;6;0;6;1;7;6;6;6;0.857;0;1;0;0;6;0;0;1;208;76;132;208;0;208;0.058;1;0;0.029;7;17.664;0;95.907;0;0;1;1;0;1.71428571428571;0.285714285714286;0.0288461538461538;0.0576923076923077;812;0.00005
56;560;0.497;100;66;34;778;6;6;6;NA;5;0;6;0;6;6;0;6;1;6;6;6;6;1;0;0;0;0;6;0;0;0;208;76;132;208;0;208;0.058;NA;NA;0.029;6;17.61;0;95.907;0;0;0;1;0;2;0.333333333333333;0.0288461538461538;0.0576923076923077;812;0.0000333333333333333
57;570;0.5;100;66;34;778;6;6;6;NA;5;0;6;0;6;6;0;6;1;6;6;6;6;1;0;0;0;0;6;0;0;0;208;76;132;208;0;208;0.058;NA;NA;0.029;5;17.554;0;95.907;0;0;1;1;0;2;0.333333333333333;0.0288461538461538;0.0576923076923077;812;0.00005
58;580;0.503;100;66;34;778;6;6;6;NA;5;0;6;0;6;6;0;6;1;6;6;6;6;1;0;0;0;0;6;0;0;1;208;76;132;208;0;208;0.058;1;0;0.029;9;17.5;0;95.907;0;0;1;1;0;2;0.333333333333333;0.0288461538461538;0.0576923076923077;812;0.00005
59;590;0.506;100;66;34;778;6;6;6;NA;5;0;6;0;6;6;0;6;1;6;6;6;6;1;0;0;0;0;6;0;0;0;208;76;132;208;0;208;0.058;NA;NA;0.029;8;17.446;0;95.907;0;0;1;0;0;2;0.333333333333333;0.0288461538461538;0.0576923076923077;812;0.0000333333333333333
60;600;0.509;100;66;34;778;6;6;6;NA;5;0;6;0;6;6;0;6;1;6;6;6;6;1;0;0;0;0;6;0;0;0;208;76;132;208;0;208;0.058;NA;NA;0.029;6;17.391;0;95.907;0;0;1;1;0;2;0.333333333333333;0.0288461538461538;0.0576923076923077;812;0.00005
61;610;0.512;100;66;34;778;6;6;6;NA;5;0;6;0;6;6;0;6;1;6;6;6;6;1;0;0;0;0;6;0;0;0;208;76;132;208;0;208;0.058;NA;NA;0.029;8;17.337;0;95.907;0;0;0;1;0;2;0.333333333333333;0.0288461538461538;0.0576923076923077;812;0.0000333333333333333
62;620;0.515;100;67;33;778;6;6;6;NA;5;1;6;0;6;6;0;6;1;7;8;8;8;1.143;0;1;0;0;6;0;0;0;206;74;132;206;0;206;0.068;NA;NA;0.029;6;17.284;0;95.907;0;0;0;0;0;2;0.333333333333333;0.029126213592233;0.0679611650485437;811;0.0000333333333333333
63;630;0.518;100;67;33;780;6;6;6;NA;5;0;8;0;8;8;0;8;1;8;8;8;8;1;0;0;0;0;8;0;0;1;206;74;132;206;0;206;0.078;1;0;0.039;9;17.238;0;95.907;0;0;1;1;0;2;0.333333333333333;0.0388349514563107;0.0776699029126214;813;0.00005
64;640;0.523;100;78;22;780;3;6;6;NA;5;1;48;19;22;41;7;34;13;11;244;244;158;22.182;0;11;0;0;0;0;0;0;82;42;40;82;0;82;2.341;NA;NA;0.415;6;6.589;0;78.912;0;0;0;0;0;17.4545454545455;5.81818181818182;0.414634146341463;2.34146341463415;802;0.000233333333333333
65;650;0.528;100;80;20;780;3;6;5;NA;5;0;4;4;0;4;0;4;3;2;28;28;24;14;0;2;0;0;0;0;0;0;62;32;30;62;0;62;0.452;NA;NA;0.065;6;6.047;0;78.912;0;0;0;0;0;14;4.66666666666667;0.0645161290322581;0.451612903225806;800;0.00005
66;660;0.533;100;81;19;780;2;6;5;NA;5;0;2;2;0;2;0;2;1;1;12;12;10;12;0;1;0;0;0;0;0;0;54;30;24;54;0;54;0.222;NA;NA;0.037;8;5.504;0;78.912;0;0;0;0;0;12;6;0.037037037037037;0.222222222222222;799;0.0000166666666666667
67;670;0.537;100;81;19;780;2;6;5;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;54;30;24;54;0;54;0;NA;NA;0;10;4.992;0;78.912;0;0;0;0;0;NA;NA;0;0;799;0
68;680;0.541;100;83;17;780;2;5;5;NA;5;0;0;0;0;0;0;0;1;2;9;9;8;4.5;0;2;0;0;0;0;0;0;46;26;20;46;0;46;0.174;NA;NA;0;8;4.485;0;78.912;0;0;0;0;0;4;2;0;0.173913043478261;797;0.0000166666666666667
69;690;0.545;100;85;15;780;2;6;3;NA;5;0;6;3;2;5;1;4;2;2;19;19;18;9.5;0;2;0;0;0;0;0;0;32;20;12;32;0;32;0.688;NA;NA;0.125;8;4.101;0;78.912;0;0;0;0;0;11;5.5;0.125;0.6875;795;0.0000333333333333333
70;700;0.549;100;85;15;780;2;6;3;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;32;20;12;32;0;32;0;NA;NA;0;8;3.745;0;78.912;0;0;0;0;0;NA;NA;0;0;795;0
71;710;0.552;100;87;13;780;2;5;3;NA;5;1;4;2;2;4;0;4;1;2;12;12;10;6;0;2;0;0;0;0;0;0;26;18;8;26;0;26;0.538;NA;NA;0.154;8;3.384;0;78.912;0;0;0;0;0;7;3.5;0.153846153846154;0.538461538461538;793;0.0000333333333333333
72;720;0.556;100;88;12;780;2;5;3;NA;5;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;24;16;8;24;0;24;0.083;NA;NA;0;8;3.111;0;78.912;0;0;0;0;0;2;1;0;0.0833333333333333;792;0
73;730;0.559;100;90;10;780;1;4;3;NA;5;0;2;2;0;2;0;2;1;2;12;12;10;6;0;2;0;0;0;0;0;0;16;12;4;16;0;16;0.75;NA;NA;0.125;8;2.873;0;78.912;0;0;0;0;0;6;6;0.125;0.75;790;0.0000166666666666667
74;740;0.562;100;90;10;782;1;4;3;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;16;12;4;16;0;16;0;NA;NA;0;5;2.626;0;78.912;0;0;0;0;0;NA;NA;0;0;792;0
75;750;0.565;100;93;7;782;0;5;2;NA;4;0;0;0;0;0;0;0;1;3;16;16;12;5.333;0;3;0;0;0;0;0;0;4;4;0;4;0;4;3;NA;NA;0;6;2.407;0;78.912;0;0;0;0;0;4;Inf;0;3;789;0.0000166666666666667
76;760;0.567;100;93;7;782;0;5;2;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;6;2.261;0;78.912;0;0;0;0;0;NA;NA;0;0;789;0
77;770;0.57;100;94;6;782;0;5;2;NA;4;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;2;2;0;2;0;2;1;NA;NA;0;5;2.146;0;78.912;0;0;0;0;0;2;Inf;0;1;788;0.0000166666666666667
78;780;0.573;100;94;6;782;0;5;2;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;2.038;0;78.912;0;0;0;0;0;NA;NA;0;0;788;0
79;790;0.576;100;94;6;782;0;5;2;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.924;0;78.912;0;0;0;0;0;NA;NA;0;0;788;0
80;800;0.578;100;94;6;782;0;5;2;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.81;0;78.912;0;0;0;0;0;NA;NA;0;0;788;0
81;810;0.581;100;94;6;782;0;5;2;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.697;0;78.912;0;0;0;0;0;NA;NA;0;0;788;0
82;820;0.584;100;96;4;782;0;4;1;NA;4;0;0;0;0;0;0;0;1;2;2;2;2;1;0;2;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;1.596;0;78.912;0;0;0;0;0;1;Inf;NA;Inf;786;0.0000166666666666667
83;830;0.587;100;96;4;782;0;4;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;1.551;0;78.912;0;0;0;0;0;NA;NA;NA;NA;786;0
84;840;0.589;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;1.536;0;78.912;0;0;0;0;0;0;NA;NA;NA;785;0
85;850;0.591;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;1.528;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0
86;860;0.594;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.52;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0.0000166666666666667
87;870;0.596;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;1.512;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0
88;880;0.599;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.503;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0
89;890;0.601;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.495;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0
90;900;0.603;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.487;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0
91;910;0.606;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;1.479;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0
92;920;0.608;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.471;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0
93;930;0.611;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;1.463;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0
94;940;0.613;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;1.455;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0
95;950;0.616;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;1.447;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0
96;960;0.619;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;1.439;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0
97;970;0.622;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;0;0;0;0;NA;0;0;NA;5;1.43;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0
98;980;0.624;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.422;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0
99;990;0.627;100;97;3;782;0;3;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;1.414;0;78.912;0;0;0;0;0;NA;NA;NA;NA;785;0
100;1000;0.629;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.407;0;78.912;0;0;0;0;0;0;NA;NA;NA;784;0.0000166666666666667
101;1010;0.631;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
102;1020;0.634;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
103;1030;0.636;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
104;1040;0.639;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
105;1050;0.641;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
106;1060;0.643;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
107;1070;0.645;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
108;1080;0.647;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
109;1090;0.65;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;1.407;0;78.912;0;0;1;0;0;NA;NA;NA;NA;784;0.0000166666666666667
110;1100;0.652;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
111;1110;0.655;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
112;1120;0.657;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
113;1130;0.66;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
114;1140;0.662;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
115;1150;0.665;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
116;1160;0.668;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
117;1170;0.67;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
118;1180;0.672;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
119;1190;0.674;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
120;1200;0.677;100;98;2;782;0;2;1;NA;4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;1.407;0;78.912;0;0;0;0;0;NA;NA;NA;NA;784;0
1;10;0.005;100;0;100;798;7;1;100;1.812;5;92;1385;462;616;1078;307;798;7;0;0;0;0;0;0;0;0;0;0;0;0;22;798;274;524;798;0;798;1;4.5;4.182;1;54;56.408;26.125;97.022;0;0;3;27;0;Inf;Inf;1;1;898;0.00215
2;20;0.035;100;0;100;798;7;1;100;1.812;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;9;798;274;524;798;0;798;0;0.111;0;0;19;54.906;23.318;96.215;0;0;9;15;0;NA;NA;0;0;898;0.000416666666666667
3;30;0.058;100;0;100;798;7;1;100;1.812;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;12;798;274;524;798;0;798;0;0.083;0;0;17;53.538;19.958;95.407;0;0;8;4;0;NA;NA;0;0;898;0.000216666666666667
4;40;0.081;100;0;100;798;7;1;100;1.812;5;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;5;798;274;524;798;0;798;0;0.4;0;0;16;52.097;16.073;94.588;0;0;6;6;0;NA;NA;0;0;898;0.000233333333333333
5;50;0.104;100;0;100;800;7;1;100;1.791;5;2;16;8;6;14;2;12;2;10;20;20;12;2;0;0;0;0;10;0;0;2;798;274;524;798;0;798;0.03;2;1;0.015;15;50.768;12.128;93.797;0;0;13;10;0;2.4;0.342857142857143;0.0150375939849624;0.0300751879699248;900;0.00045
6;60;0.126;100;0;100;800;7;1;100;1.786;5;1;16;8;6;14;2;12;3;10;16;16;12;1.6;0;0;0;0;10;0;0;3;798;274;524;798;0;798;0.03;1.333;0.333;0.015;12;49.439;7.959;92.9;0;0;7;8;0;2.4;0.342857142857143;0.0150375939849624;0.0300751879699248;900;0.000316666666666667
7;70;0.148;100;0;100;800;7;1;100;1.786;5;1;16;8;6;14;2;12;1;10;16;16;12;1.6;0;0;0;0;10;0;0;3;798;274;524;798;0;798;0.03;0.667;0.333;0.015;10;48.132;3.906;91.949;0;0;3;5;0;2.4;0.342857142857143;0.0150375939849624;0.0300751879699248;900;0.000166666666666667
8;80;0.169;100;1;99;802;7;1;99;1.769;5;3;36;14;18;32;4;28;44;11;78;78;50;7.091;0;1;0;0;10;0;0;3;776;272;504;776;0;776;0.101;15.667;1;0.036;13;46.84;0;91.132;0;0;17;13;0;7.09090909090909;1.01298701298701;0.0360824742268041;0.100515463917526;901;0.00128333333333333
9;90;0.194;100;2;98;802;7;1;98;1.728;5;1;20;12;6;18;2;16;16;11;45;45;34;4.091;0;1;0;0;10;0;0;4;758;270;488;758;0;758;0.066;4.25;0.25;0.021;13;45.181;0;90.253;0;0;4;5;0;4.54545454545455;0.649350649350649;0.0211081794195251;0.0659630606860158;900;0.000433333333333333
10;100;0.223;100;3;97;808;7;1;97;1.601;6;0;26;11;11;22;4;18;7;11;52;52;38;4.727;0;1;0;0;10;0;0;3;738;264;474;738;0;738;0.076;2.333;0;0.024;11;43.283;0;89.08;0;0;3;3;0;5.09090909090909;0.727272727272727;0.024390243902439;0.0758807588075881;905;0.000216666666666667
11;110;0.246;100;5;95;816;7;1;95;Inf;Inf;1;44;18;19;37;7;32;13;16;124;124;78;7.75;0;2;0;0;14;0;0;1;690;260;430;690;0;690;0.159;14;1;0.046;6;41.469;0;88.073;0;0;2;2;0;6.875;0.982142857142857;0.0463768115942029;0.159420289855072;911;0.0003
12;120;0.265;100;7;93;804;7;1;93;1.549;6;1;24;13;8;21;3;18;6;12;48;48;40;4;0;2;0;0;10;0;0;2;668;250;418;668;0;668;0.087;3.5;0.5;0.027;11;40.039;0;87.086;0;0;3;5;0;4.83333333333333;0.69047619047619;0.0269461077844311;0.0868263473053892;897;0.00025
13;130;0.282;100;8;92;802;7;1;92;1.549;6;1;42;15;22;37;5;32;5;27;75;75;46;2.778;0;1;0;0;26;0;0;2;654;246;408;654;0;654;0.119;3;0.5;0.049;10;38.565;0;86.157;0;0;3;3;0;2.88888888888889;0.412698412698413;0.0489296636085627;0.119266055045872;894;0.0002
14;140;0.298;100;10;90;802;6;1;90;1.546;6;1;52;21;26;47;5;42;5;28;115;115;68;4.107;0;2;0;0;26;0;0;2;628;240;388;628;0;628;0.175;3;0.5;0.067;10;37.086;0;85.405;0;0;2;2;0;3.92857142857143;0.654761904761905;0.0668789808917197;0.17515923566879;892;0.000166666666666667
15;150;0.315;100;10;90;802;6;1;90;1.545;6;0;42;15;22;37;5;32;2;26;58;58;32;2.231;0;0;0;0;26;0;0;1;628;240;388;628;0;628;0.102;2;0;0.051;7;35.636;0;84.643;0;0;1;2;0;2.46153846153846;0.41025641025641;0.0509554140127389;0.101910828025478;892;0.0000833333333333333
16;160;0.33;100;16;84;802;6;2;75;1.521;6;1;46;19;22;41;5;36;16;30;172;172;108;5.733;0;6;0;0;24;0;0;2;556;214;342;556;0;556;0.259;8.5;0.5;0.065;9;34.187;0;83.889;0;0;4;2;0;4.8;0.8;0.0647482014388489;0.258992805755396;886;0.000383333333333333
17;170;0.345;100;18;82;802;6;2;74;1.521;6;1;42;15;22;37;5;32;6;26;97;97;54;3.731;0;2;0;0;24;0;0;1;534;210;324;534;0;534;0.161;7;1;0.06;6;32.538;0;83.127;0;0;2;2;0;3.30769230769231;0.551282051282051;0.0599250936329588;0.161048689138577;884;0.000183333333333333
18;180;0.361;100;18;82;802;6;2;74;1.507;6;1;40;13;22;35;5;30;2;24;56;56;30;2.333;0;0;0;0;24;0;0;1;534;210;324;534;0;534;0.112;3;1;0.056;9;30.943;0;82.367;0;0;1;2;0;2.5;0.416666666666667;0.0561797752808989;0.112359550561798;884;0.0001
19;190;0.374;100;22;78;808;5;3;56;1.473;8;0;42;14;22;36;6;30;9;22;151;151;100;6.864;0;4;0;0;18;0;0;1;464;188;276;464;0;464;0.28;9;0;0.065;6;29.283;0;81.612;0;0;1;1;0;5.90909090909091;1.18181818181818;0.0646551724137931;0.280172413793103;886;0.000183333333333333
20;200;0.387;100;26;74;802;5;3;53;1.474;8;1;72;31;32;63;9;54;9;38;169;169;114;4.447;0;4;0;0;34;0;0;1;404;172;232;404;0;404;0.416;10;1;0.134;9;27.625;0;80.856;0;0;0;0;0;4.42105263157895;0.88421052631579;0.133663366336634;0.415841584158416;876;0.000166666666666667
21;210;0.4;100;29;71;802;5;3;51;1.423;8;1;114;31;60;91;23;70;6;37;153;153;114;4.135;0;3;0;0;34;0;0;1;360;164;196;360;0;360;0.511;7;1;0.194;9;26.028;0;80.099;0;0;0;0;0;4.97297297297297;0.994594594594595;0.194444444444444;0.511111111111111;873;0.000116666666666667
22;220;0.412;100;32;68;810;4;3;50;1.398;8;0;70;34;28;62;8;56;5;47;107;107;78;2.277;0;3;0;0;44;0;0;1;336;156;180;336;0;336;0.399;5;0;0.167;6;24.653;0;79.351;0;0;0;1;0;2.85106382978723;0.712765957446808;0.166666666666667;0.398809523809524;878;0.0001
23;230;0.424;100;35;65;810;4;3;48;1.392;8;1;74;35;32;67;7;60;4;47;118;118;84;2.511;0;3;0;0;44;0;0;0;312;148;164;312;0;312;0.462;NA;NA;0.192;8;23.397;0;77.936;0;0;0;1;0;3.06382978723404;0.765957446808511;0.192307692307692;0.461538461538462;875;0.0001
24;240;0.435;100;36;64;810;4;3;48;1.391;8;1;66;32;28;60;6;54;3;45;80;80;58;1.778;0;1;0;0;44;0;0;0;308;146;162;308;0;308;0.364;NA;NA;0.175;7;22.168;0;77.168;0;0;0;1;0;2.48888888888889;0.622222222222222;0.175324675324675;0.363636363636364;874;0.0000833333333333333
25;250;0.446;100;40;60;810;4;3;44;1.389;8;1;80;37;36;73;7;66;8;48;171;171;116;3.563;0;4;0;0;44;0;0;0;258;130;128;258;0;258;0.705;NA;NA;0.256;6;20.822;0;76.414;0;0;1;1;0;3.79166666666667;0.947916666666667;0.255813953488372;0.705426356589147;870;0.000183333333333333
26;260;0.455;100;45;55;810;3;3;41;1.382;8;0;62;32;24;56;6;50;4;39;125;125;94;3.205;0;5;0;0;34;0;0;0;214;114;100;214;0;214;0.673;NA;NA;0.234;6;19.364;0;75.659;0;0;0;0;0;3.69230769230769;1.23076923076923;0.233644859813084;0.672897196261682;865;0.0000666666666666667
27;270;0.464;100;49;51;810;3;4;38;1.382;8;1;52;22;24;46;6;40;4;36;99;99;66;2.75;0;4;0;0;32;0;0;1;188;102;86;188;0;188;0.564;5;1;0.213;6;17.905;0;74.89;0;0;0;0;0;2.94444444444444;0.981481481481482;0.212765957446809;0.563829787234043;861;0.0000833333333333333
28;280;0.472;100;51;49;810;3;4;36;1.382;8;1;48;23;20;43;5;38;3;30;67;67;50;2.233;0;2;0;0;28;0;0;0;176;98;78;176;0;176;0.5;NA;NA;0.216;10;16.601;0;74.135;0;0;1;0;0;2.93333333333333;0.977777777777778;0.215909090909091;0.5;859;0.0000833333333333333
29;290;0.479;100;55;45;810;3;7;35;1.382;8;1;40;19;18;37;3;34;4;26;96;96;68;3.692;0;4;0;0;22;0;0;0;142;84;58;142;0;142;0.718;NA;NA;0.239;9;15.48;0;73.384;0;0;0;1;0;3.92307692307692;1.30769230769231;0.23943661971831;0.71830985915493;855;0.0001
30;300;0.487;100;58;42;810;2;7;33;1.367;7;1;28;20;6;26;2;24;3;23;71;71;48;3.087;0;3;0;0;20;0;0;0;118;76;42;118;0;118;0.61;NA;NA;0.203;10;14.329;0;72.634;0;0;0;0;0;3.1304347826087;1.56521739130435;0.203389830508475;0.610169491525424;852;0.0000666666666666667
31;310;0.494;100;62;38;810;2;8;28;1.361;7;0;16;12;4;16;0;16;2;20;45;45;38;2.25;0;4;0;0;16;0;0;0;96;64;32;96;0;96;0.563;NA;NA;0.167;7;13.381;0;71.878;0;0;1;0;0;2.7;1.35;0.166666666666667;0.5625;848;0.00005
32;320;0.5;100;63;37;810;2;7;28;1.36;7;1;16;12;4;16;0;16;1;17;18;18;16;1.059;0;1;0;0;16;0;0;0;96;64;32;96;0;96;0.333;NA;NA;0.167;5;12.483;0;71.117;0;0;0;0;0;1.88235294117647;0.941176470588235;0.166666666666667;0.333333333333333;847;0.0000333333333333333
33;330;0.506;100;64;36;810;2;7;27;1.36;7;0;14;10;4;14;0;14;1;15;28;28;22;1.867;0;1;0;0;14;0;0;0;88;62;26;88;0;88;0.409;NA;NA;0.159;8;11.657;0;70.366;0;0;1;0;0;2.4;1.2;0.159090909090909;0.409090909090909;846;0.0000333333333333333
34;340;0.512;100;64;36;814;2;7;27;1.351;4;0;14;10;4;14;0;14;1;14;16;16;14;1.143;0;0;0;0;14;0;0;0;88;62;26;88;0;88;0.318;NA;NA;0.159;6;10.84;0;69.603;0;0;0;0;0;2;1;0.159090909090909;0.318181818181818;850;0.0000166666666666667
35;350;0.518;100;65;35;814;2;8;25;1.351;4;0;14;10;4;14;0;14;2;15;22;22;20;1.467;0;1;0;0;14;0;0;0;82;58;24;82;0;82;0.415;NA;NA;0.171;6;10.021;0;68.856;0;0;0;0;0;2.26666666666667;1.13333333333333;0.170731707317073;0.414634146341463;849;0.0000333333333333333
36;360;0.525;100;67;33;822;2;10;17;1.323;4;0;8;4;4;8;0;8;2;10;20;20;18;2;0;2;0;0;8;0;0;0;72;48;24;72;0;72;0.361;NA;NA;0.111;8;9.269;0;65.465;0;0;0;0;0;2.6;1.3;0.111111111111111;0.361111111111111;855;0.0000333333333333333
37;370;0.53;100;69;31;822;2;11;13;1.323;4;0;8;4;4;8;0;8;2;10;18;18;16;1.8;0;2;0;0;8;0;0;0;64;40;24;64;0;64;0.375;NA;NA;0.125;6;8.615;0;62.104;0;0;0;1;0;2.4;1.2;0.125;0.375;853;0.00005
38;380;0.536;100;72;28;810;1;11;12;1.328;5;0;8;4;4;8;0;8;2;11;24;24;20;2.182;0;3;0;0;8;0;0;0;52;34;18;52;0;52;0.538;NA;NA;0.154;7;7.962;0;58.593;0;0;0;0;0;2.54545454545455;2.54545454545455;0.153846153846154;0.538461538461538;838;0.0000333333333333333
39;390;0.54;100;74;26;810;1;10;11;1.319;5;0;10;6;4;10;0;10;1;10;18;18;16;1.8;0;2;0;0;8;0;0;0;46;32;14;46;0;46;0.565;NA;NA;0.217;6;7.385;0;55.038;0;0;0;0;0;2.6;2.6;0.217391304347826;0.565217391304348;836;0.0000166666666666667
40;400;0.545;100;76;24;810;1;9;10;1.319;5;0;8;4;4;8;0;8;1;10;14;14;12;1.4;0;2;0;0;8;0;0;0;42;30;12;42;0;42;0.476;NA;NA;0.19;7;6.88;0;51.762;0;0;0;0;0;2;2;0.19047619047619;0.476190476190476;834;0.0000166666666666667
41;410;0.55;100;77;23;810;1;9;10;1.319;5;0;6;4;2;6;0;6;2;7;22;22;14;3.143;0;1;0;0;6;0;0;0;34;28;6;34;0;34;0.588;NA;NA;0.176;10;6.394;0;48.209;0;0;0;0;0;2.85714285714286;2.85714285714286;0.176470588235294;0.588235294117647;833;0.0000333333333333333
42;420;0.555;100;78;22;810;1;9;10;1.319;5;0;6;4;2;6;0;6;1;7;10;10;8;1.429;0;1;0;0;6;0;0;0;32;26;6;32;0;32;0.438;NA;NA;0.188;7;5.951;0;44.661;0;0;0;0;0;2;2;0.1875;0.4375;832;0.0000166666666666667
43;430;0.559;100;80;20;810;1;7;10;1.319;5;0;6;4;2;6;0;6;1;8;8;8;6;1;0;2;0;0;6;0;0;0;32;26;6;32;0;32;0.375;NA;NA;0.188;10;5.541;0;42.609;0;0;0;0;0;1.5;1.5;0.1875;0.375;830;0.0000166666666666667
44;440;0.563;100;80;20;810;1;7;10;1.319;5;0;6;4;2;6;0;6;1;6;8;8;6;1.333;0;0;0;0;6;0;0;0;32;26;6;32;0;32;0.375;NA;NA;0.188;6;5.194;0;41.858;0;0;0;0;0;2;2;0.1875;0.375;830;0.0000166666666666667
45;450;0.568;100;80;20;810;1;7;10;1.316;5;0;6;6;0;6;0;6;1;6;8;8;6;1.333;0;0;0;0;6;0;0;0;32;26;6;32;0;32;0.375;NA;NA;0.188;7;4.833;0;41.096;0;0;0;0;0;2;2;0.1875;0.375;830;0.0000166666666666667
46;460;0.572;100;81;19;810;1;6;10;1.314;5;0;6;6;0;6;0;6;1;7;6;6;6;0.857;0;1;0;0;6;0;0;0;32;26;6;32;0;32;0.375;NA;NA;0.188;10;4.504;0;40.342;0;0;0;1;0;1.71428571428571;1.71428571428571;0.1875;0.375;829;0.0000333333333333333
47;470;0.576;100;81;19;810;1;6;10;1.314;5;0;6;6;0;6;0;6;1;6;6;6;6;1;0;0;0;0;6;0;0;0;32;26;6;32;0;32;0.375;NA;NA;0.188;9;4.178;0;39.58;0;0;0;0;0;2;2;0.1875;0.375;829;0.0000166666666666667
48;480;0.58;100;83;17;810;1;4;10;1.314;5;1;6;6;0;6;0;6;1;8;6;6;6;0.75;0;2;0;0;6;0;0;0;32;26;6;32;0;32;0.375;NA;NA;0.188;6;3.893;0;38.824;0;0;0;0;0;1.5;1.5;0.1875;0.375;827;0.0000333333333333333
49;490;0.584;100;84;16;810;2;3;10;1.314;5;0;6;6;0;6;0;6;0;7;6;6;6;0.857;0;1;0;0;6;0;0;0;32;26;6;32;0;32;0.375;NA;NA;0.188;5;3.643;0;38.068;0;0;0;0;0;1.71428571428571;0.857142857142857;0.1875;0.375;826;0
50;500;0.588;100;85;15;810;2;3;10;1.314;5;0;6;6;0;6;0;6;1;7;8;8;8;1.143;0;1;0;0;6;0;0;0;30;24;6;30;0;30;0.467;NA;NA;0.2;8;3.43;0;37.307;0;0;0;0;0;2;1;0.2;0.466666666666667;825;0.0000166666666666667
51;510;0.592;100;85;15;810;2;3;10;1.314;5;0;6;6;0;6;0;6;1;6;6;6;6;1;0;0;0;0;6;0;0;1;30;24;6;30;0;30;0.4;1;0;0.2;6;3.245;0;36.551;0;0;0;0;0;2;1;0.2;0.4;825;0.0000166666666666667
52;520;0.595;100;85;15;810;2;3;10;1.314;5;0;6;6;0;6;0;6;0;6;6;6;6;1;0;0;0;0;6;0;0;0;30;24;6;30;0;30;0.4;NA;NA;0.2;10;3.053;0;35.799;0;0;0;0;0;2;1;0.2;0.4;825;0
53;530;0.599;100;86;14;810;2;3;10;1.314;5;1;6;6;0;6;0;6;1;7;8;8;8;1.143;0;1;0;0;6;0;0;0;28;22;6;28;0;28;0.5;NA;NA;0.214;6;2.871;0;35.039;0;0;0;0;0;2;1;0.214285714285714;0.5;824;0.0000333333333333333
54;540;0.603;100;86;14;810;2;3;10;1.314;5;0;6;6;0;6;0;6;1;6;6;6;6;1;0;0;0;0;6;0;0;0;28;22;6;28;0;28;0.429;NA;NA;0.214;9;2.716;0;34.288;0;0;0;0;0;2;1;0.214285714285714;0.428571428571429;824;0.0000166666666666667
55;550;0.606;100;87;13;810;1;3;10;1.314;5;0;6;6;0;6;0;6;1;7;12;12;10;1.714;0;1;0;0;6;0;0;0;24;20;4;24;0;24;0.667;NA;NA;0.25;6;2.595;0;33.53;0;0;0;0;0;2.28571428571429;2.28571428571429;0.25;0.666666666666667;823;0.0000166666666666667
56;560;0.61;100;88;12;810;2;2;10;1.314;5;1;6;6;0;6;0;6;0;7;6;6;6;0.857;0;1;0;0;6;0;0;0;24;20;4;24;0;24;0.5;NA;NA;0.25;8;2.5;0;32.771;0;0;0;0;0;1.71428571428571;0.857142857142857;0.25;0.5;822;0.0000166666666666667
57;570;0.613;100;88;12;810;2;2;10;1.314;5;0;6;6;0;6;0;6;1;6;6;6;6;1;0;0;0;0;6;0;0;0;24;20;4;24;0;24;0.5;NA;NA;0.25;6;2.415;0;32.018;0;0;0;0;0;2;1;0.25;0.5;822;0.0000166666666666667
58;580;0.617;100;89;11;810;1;3;7;1.314;5;0;6;6;0;6;0;6;1;7;12;12;12;1.714;0;1;0;0;6;0;0;0;18;16;2;18;0;18;1;NA;NA;0.333;7;2.303;0;29.929;0;0;1;0;0;2.57142857142857;2.57142857142857;0.333333333333333;1;821;0.0000333333333333333
59;590;0.62;100;89;11;810;1;3;7;1.314;5;0;6;6;0;6;0;6;0;6;6;6;6;1;0;0;0;0;6;0;0;1;18;16;2;18;0;18;0.667;0;0;0.333;7;2.173;0;29.928;0;0;0;0;0;2;2;0.333333333333333;0.666666666666667;821;0
60;600;0.623;100;89;11;810;1;3;7;1.314;5;0;6;6;0;6;0;6;0;6;6;6;6;1;0;0;0;0;6;0;0;0;18;16;2;18;0;18;0.667;NA;NA;0.333;6;2.044;0;29.927;0;0;0;0;0;2;2;0.333333333333333;0.666666666666667;821;0
61;610;0.627;100;89;11;810;1;3;7;1.314;5;0;6;6;0;6;0;6;1;6;6;6;6;1;0;0;0;0;6;0;0;0;18;16;2;18;0;18;0.667;NA;NA;0.333;7;1.915;0;29.926;0;0;0;0;0;2;2;0.333333333333333;0.666666666666667;821;0.0000166666666666667
62;620;0.63;100;90;10;810;1;3;7;1.314;5;1;6;6;0;6;0;6;1;7;8;8;8;1.143;0;1;0;0;6;0;0;0;16;14;2;16;0;16;0.875;NA;NA;0.375;11;1.788;0;29.925;0;0;0;0;0;2;2;0.375;0.875;820;0.0000333333333333333
63;630;0.633;100;91;9;810;1;4;1;1.314;5;0;4;4;0;4;0;4;1;5;10;10;10;2;0;1;0;0;4;0;0;0;10;10;0;10;0;10;1.4;NA;NA;0.4;6;1.557;0;29.924;0;0;0;0;0;2.8;2.8;0.4;1.4;819;0.0000166666666666667
64;640;0.636;100;91;9;810;1;4;1;1.314;5;1;4;4;0;4;0;4;0;4;4;4;4;1;0;0;0;0;4;0;0;0;10;10;0;10;0;10;0.8;NA;NA;0.4;6;1.32;0;29.923;0;0;0;0;0;2;2;0.4;0.8;819;0.0000166666666666667
65;650;0.64;100;93;7;810;0;5;1;1.314;5;0;0;0;0;0;0;0;2;2;6;6;6;3;0;2;0;0;0;0;0;1;4;4;0;4;0;4;1.5;2;0;0;8;1.119;0;29.922;0;0;0;0;0;3;Inf;0;1.5;817;0.0000333333333333333
66;660;0.643;100;94;6;810;0;5;1;1.314;5;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;2;2;0;2;0;2;1;NA;NA;0;9;0.948;0;29.921;0;0;0;0;0;2;Inf;0;1;816;0.0000166666666666667
67;670;0.647;100;95;5;810;0;4;1;1.314;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;0.815;0;29.92;0;0;0;0;0;0;NA;0;0;815;0
68;680;0.65;100;96;4;810;0;4;1;1.314;5;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.73;0;29.919;0;0;0;0;0;2;Inf;NA;Inf;814;0
69;690;0.653;100;96;4;810;0;4;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.659;0;29.918;0;0;1;0;0;NA;NA;NA;NA;814;0.0000166666666666667
70;700;0.656;100;96;4;810;0;4;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.581;0;29.917;0;0;0;0;0;NA;NA;NA;NA;814;0
71;710;0.659;100;96;4;810;0;4;1;1.314;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.506;0;29.916;0;0;0;0;0;NA;NA;NA;NA;814;0.0000166666666666667
72;720;0.663;100;97;3;810;0;3;1;1.314;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.452;0;29.915;0;0;0;0;0;0;NA;NA;NA;813;0
73;730;0.667;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.418;0;29.914;0;0;0;0;0;0;NA;NA;NA;812;0
74;740;0.67;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.411;0;29.913;0;0;0;0;0;NA;NA;NA;NA;812;0
75;750;0.674;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.403;0;29.912;0;0;0;0;0;NA;NA;NA;NA;812;0.0000166666666666667
76;760;0.676;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.396;0;29.911;0;0;0;0;0;NA;NA;NA;NA;812;0
77;770;0.679;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;11;0.388;0;29.91;0;0;1;0;0;NA;NA;NA;NA;812;0.0000166666666666667
78;780;0.683;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.381;0;29.909;0;0;0;0;0;NA;NA;NA;NA;812;0
79;790;0.686;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.373;0;29.908;0;0;1;0;0;NA;NA;NA;NA;812;0.0000166666666666667
80;800;0.689;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.366;0;29.907;0;0;0;0;0;NA;NA;NA;NA;812;0
81;810;0.692;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.358;0;29.906;0;0;0;1;0;NA;NA;NA;NA;812;0.0000166666666666667
82;820;0.695;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.351;0;29.905;0;0;1;0;0;NA;NA;NA;NA;812;0.0000166666666666667
83;830;0.698;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.343;0;29.905;0;0;0;0;0;NA;NA;NA;NA;812;0
84;840;0.702;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.335;0;29.904;0;0;0;0;0;NA;NA;NA;NA;812;0
85;850;0.706;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.328;0;29.903;0;0;0;0;0;NA;NA;NA;NA;812;0
86;860;0.709;100;98;2;810;0;2;1;1.314;5;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.32;0;29.902;0;0;0;0;0;NA;NA;NA;NA;812;0.0000166666666666667
87;870;0.712;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.313;0;29.901;0;0;0;0;0;NA;NA;NA;NA;812;0
88;880;0.715;100;98;2;810;0;2;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.305;0;29.9;0;0;0;0;0;NA;NA;NA;NA;812;0
89;890;0.717;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;0;0;0;0;NA;NA;NA;811;0
90;900;0.719;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
91;910;0.722;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0.0000166666666666667
92;920;0.724;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
93;930;0.727;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
94;940;0.729;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
95;950;0.731;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;1;0;0;NA;NA;NA;NA;811;0.0000166666666666667
96;960;0.733;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
97;970;0.735;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;1;0;0;NA;NA;NA;NA;811;0.0000166666666666667
98;980;0.738;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
99;990;0.74;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0.0000166666666666667
100;1000;0.742;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
101;1010;0.745;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
102;1020;0.747;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
103;1030;0.75;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
104;1040;0.753;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
105;1050;0.755;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
106;1060;0.757;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
107;1070;0.759;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;11;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
108;1080;0.762;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
109;1090;0.764;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
110;1100;0.766;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
111;1110;0.768;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
112;1120;0.771;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
113;1130;0.773;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
114;1140;0.775;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
115;1150;0.778;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;1;0;0;NA;NA;NA;NA;811;0.0000166666666666667
116;1160;0.78;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
117;1170;0.782;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
118;1180;0.784;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
119;1190;0.787;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0
120;1200;0.789;100;99;1;810;0;1;1;1.314;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.299;0;29.899;0;0;0;0;0;NA;NA;NA;NA;811;0.0000166666666666667
1;10;0.005;100;0;100;814;8;2;98;NA;6;116;1472;486;642;1128;344;808;4;0;0;0;0;0;0;0;0;0;0;0;0;16;808;260;548;808;0;808;1;7.5;7.25;1;52;56.11;26.973;97.13;0;0;2;31;0;Inf;Inf;1;1;914;0.00255
2;20;0.035;100;0;100;814;8;2;98;NA;6;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;11;808;260;548;808;0;808;0;0.182;0;0;17;54.687;21.647;96.209;0;0;16;15;0;NA;NA;0;0;914;0.00055
3;30;0.061;100;0;100;814;8;2;98;NA;6;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;5;808;260;548;808;0;808;0;0.4;0;0;17;53.41;15.871;95.427;0;0;5;5;0;NA;NA;0;0;914;0.0002
4;40;0.085;100;0;100;814;8;2;98;NA;6;1;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;5;808;260;548;808;0;808;0;0.4;0.2;0;15;52.143;10.102;94.654;0;0;3;3;0;NA;NA;0;0;914;0.000133333333333333
5;50;0.109;100;0;100;814;8;2;98;NA;6;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;2;808;260;548;808;0;808;0;0.5;0;0;8;50.856;3.597;93.893;0;0;3;3;0;NA;NA;0;0;914;0.000116666666666667
6;60;0.133;100;1;99;832;7;2;97;NA;6;1;0;0;0;0;0;0;30;1;28;28;20;28;0;1;0;0;0;0;0;4;788;254;534;788;0;788;0.025;7.75;0.25;0;10;49.581;0;93.13;0;0;8;8;0;20;2.85714285714286;0;0.0253807106598985;931;0.000783333333333333
7;70;0.152;100;1;99;832;7;2;97;NA;Inf;3;51;11;24;35;16;32;2;16;45;45;20;2.813;0;0;0;0;16;0;0;2;788;254;534;788;0;788;0.066;2.5;1.5;0.041;13;48.212;0;92.357;0;0;14;14;0;3.25;0.464285714285714;0.0406091370558376;0.065989847715736;931;0.00055
8;80;0.173;100;2;98;832;7;2;96;NA;6;3;59;16;27;43;16;28;35;17;111;111;52;6.529;0;1;0;0;16;0;0;4;764;250;514;764;0;764;0.105;9.5;0.75;0.037;13;46.81;0;91.593;0;0;13;6;0;4.70588235294118;0.672268907563025;0.0366492146596859;0.104712041884817;930;0.00095
9;90;0.194;100;2;98;830;7;2;96;NA;19;3;75;25;32;57;18;40;3;18;64;64;40;3.556;0;0;0;0;18;0;0;3;764;250;514;764;0;764;0.105;2;1;0.052;14;45.462;0;90.834;0;0;4;4;0;4.44444444444444;0.634920634920635;0.0523560209424084;0.104712041884817;928;0.000233333333333333
10;100;0.216;100;2;98;830;7;2;96;NA;17;1;63;18;30;48;15;34;2;18;54;54;34;3;0;0;0;0;18;0;0;2;764;250;514;764;0;764;0.089;1.5;0.5;0.045;8;44.079;0;90.067;0;0;2;3;0;3.77777777777778;0.53968253968254;0.0445026178010471;0.0890052356020942;928;0.000133333333333333
11;110;0.237;100;2;98;830;7;2;96;NA;17;1;63;18;30;48;15;34;2;18;54;54;34;3;0;0;0;0;18;0;0;3;764;250;514;764;0;764;0.089;1;0.333;0.045;12;42.746;0;89.297;0;0;2;4;0;3.77777777777778;0.53968253968254;0.0445026178010471;0.0890052356020942;928;0.00015
12;120;0.259;100;4;96;830;7;2;94;NA;17;2;63;18;30;48;15;34;14;20;149;149;84;7.45;0;2;0;0;18;0;0;3;714;240;474;714;0;714;0.165;5.333;0.667;0.048;8;41.468;0;88.526;0;0;2;3;0;5.9;0.842857142857143;0.0476190476190476;0.165266106442577;926;0.00035
13;130;0.281;100;7;93;830;7;2;91;NA;17;1;93;27;50;77;16;62;12;21;185;185;112;8.81;0;3;0;0;18;0;0;1;664;228;436;664;0;664;0.262;13;1;0.093;7;39.787;0;87.746;0;0;2;2;0;8.28571428571429;1.18367346938776;0.0933734939759036;0.262048192771084;923;0.000283333333333333
14;140;0.302;100;9;91;830;6;2;89;NA;17;2;79;24;38;62;17;46;7;20;114;114;74;5.7;0;2;0;0;18;0;0;1;636;222;414;636;0;636;0.189;9;2;0.072;7;37.621;0;86.98;0;0;2;2;0;6;1;0.0723270440251572;0.188679245283019;921;0.000216666666666667
15;150;0.321;100;13;87;830;6;2;85;NA;17;2;107;31;51;82;25;58;14;22;173;173;122;7.864;0;4;0;0;18;0;0;2;572;206;366;572;0;572;0.315;8;1;0.101;8;35.494;0;86.206;0;0;2;2;0;8.18181818181818;1.36363636363636;0.101398601398601;0.314685314685315;917;0.000333333333333333
16;160;0.337;100;17;83;830;6;4;70;NA;17;1;63;18;30;48;15;34;11;22;147;147;90;6.682;0;4;0;0;18;0;0;1;516;188;328;516;0;516;0.24;12;1;0.066;10;33.243;0;85.449;0;0;2;1;0;5.63636363636364;0.939393939393939;0.0658914728682171;0.24031007751938;913;0.00025
17;170;0.35;100;20;80;830;6;4;67;NA;17;1;69;21;32;53;16;38;7;21;126;126;72;6;0;3;0;0;18;0;0;1;482;180;302;482;0;482;0.228;8;1;0.079;10;31.127;0;84.683;0;0;1;1;0;5.23809523809524;0.873015873015873;0.0788381742738589;0.228215767634855;910;0.000166666666666667
18;180;0.36;100;24;76;822;5;5;57;1.518;15;1;75;27;32;59;16;44;5;26;136;136;88;5.231;0;4;0;0;22;0;0;1;438;166;272;438;0;438;0.301;6;1;0.1;7;29.618;0;83.92;0;0;1;1;0;5.07692307692308;1.01538461538462;0.100456621004566;0.301369863013699;898;0.000133333333333333
19;190;0.371;100;27;73;822;5;5;55;1.482;5;2;83;24;44;68;15;54;7;25;145;145;92;5.8;0;3;0;0;22;0;0;1;400;158;242;400;0;400;0.365;9;2;0.135;17;27.654;0;83.155;0;0;1;1;0;5.84;1.168;0.135;0.365;895;0.000183333333333333
20;200;0.383;100;32;68;828;5;6;33;1.491;9;1;81;25;35;60;21;42;8;25;133;133;88;5.32;0;5;0;0;20;0;0;0;354;140;214;354;0;354;0.367;NA;NA;0.119;11;25.973;0;82.387;0;0;0;0;0;5.2;1.04;0.11864406779661;0.367231638418079;896;0.00015
21;210;0.393;100;34;66;828;4;6;31;1.486;9;1;85;26;39;65;20;48;6;22;116;116;74;5.273;0;2;0;0;20;0;0;1;328;138;190;328;0;328;0.372;7;1;0.146;11;24.272;0;81.637;0;0;0;1;0;5.54545454545455;1.38636363636364;0.146341463414634;0.371951219512195;894;0.000133333333333333
22;220;0.403;100;39;61;828;4;7;31;1.483;9;2;113;34;48;82;31;54;5;25;145;145;104;5.8;0;5;0;0;20;0;0;0;278;122;156;278;0;278;0.568;NA;NA;0.194;6;22.634;0;80.865;0;0;0;0;0;6.32;1.58;0.194244604316547;0.568345323741007;889;0.000116666666666667
23;230;0.412;100;40;60;828;4;7;30;1.483;9;1;73;20;33;53;20;36;2;21;64;64;40;3.048;0;1;0;0;20;0;0;0;274;120;154;274;0;274;0.277;NA;NA;0.131;7;21.124;0;80.111;0;0;0;0;0;3.61904761904762;0.904761904761905;0.131386861313869;0.277372262773723;888;0.00005
24;240;0.424;100;45;55;828;4;8;28;1.48;9;1;93;28;41;69;24;48;6;25;140;140;100;5.6;0;5;0;0;20;0;0;0;222;104;118;222;0;222;0.667;NA;NA;0.216;6;19.737;0;79.357;0;0;0;1;0;5.92;1.48;0.216216216216216;0.666666666666667;883;0.000133333333333333
25;250;0.433;100;47;53;828;3;8;27;1.479;9;2;81;25;35;60;21;42;4;22;89;89;62;4.045;0;2;0;0;20;0;0;0;202;98;104;202;0;202;0.515;NA;NA;0.208;11;18.568;0;78.601;0;0;1;0;0;4.72727272727273;1.57575757575758;0.207920792079208;0.514851485148515;881;0.000116666666666667
26;260;0.445;100;49;51;828;3;8;27;1.478;9;2;81;24;37;61;20;44;4;22;85;85;56;3.864;0;2;0;0;20;0;0;0;190;94;96;190;0;190;0.526;NA;NA;0.232;12;17.446;0;77.853;0;0;0;0;0;4.54545454545455;1.51515151515152;0.231578947368421;0.526315789473684;879;0.0001
27;270;0.455;100;50;50;828;3;9;24;1.478;9;1;71;20;31;51;20;34;2;19;63;63;40;3.316;0;1;0;0;18;0;0;1;184;90;94;184;0;184;0.402;3;1;0.185;10;16.41;0;77.085;0;0;0;1;0;3.89473684210526;1.29824561403509;0.184782608695652;0.402173913043478;878;0.0000666666666666667
28;280;0.464;100;53;47;828;3;9;24;1.477;9;1;73;22;31;53;20;36;3;21;78;78;52;3.714;0;3;0;0;18;0;0;0;168;84;84;168;0;168;0.524;NA;NA;0.214;11;15.433;0;76.328;0;0;0;0;0;4.19047619047619;1.3968253968254;0.214285714285714;0.523809523809524;875;0.0000666666666666667
29;290;0.473;100;54;46;828;3;9;23;1.477;9;1;71;20;31;51;20;34;2;19;60;60;38;3.158;0;1;0;0;18;0;0;1;164;80;84;164;0;164;0.439;3;1;0.207;10;14.47;0;75.573;0;0;0;0;0;3.78947368421053;1.26315789473684;0.207317073170732;0.439024390243902;874;0.00005
30;300;0.484;100;57;43;828;3;8;22;1.477;9;1;71;20;31;51;20;34;3;21;63;63;40;3;0;3;0;0;18;0;0;0;158;76;82;158;0;158;0.468;NA;NA;0.215;10;13.356;0;74.816;0;0;0;0;0;3.52380952380952;1.17460317460317;0.215189873417722;0.468354430379747;871;0.0000666666666666667
31;310;0.492;100;58;42;828;3;8;22;1.477;9;1;69;18;31;49;20;32;2;17;56;56;34;3.294;0;1;0;0;16;0;0;0;156;74;82;156;0;156;0.423;NA;NA;0.205;6;12.39;0;74.066;0;0;1;0;0;3.88235294117647;1.29411764705882;0.205128205128205;0.423076923076923;870;0.0000666666666666667
32;320;0.498;100;60;40;824;3;9;17;1.483;9;1;79;26;36;62;17;46;4;22;93;93;64;4.227;0;2;0;0;20;0;0;0;138;68;70;138;0;138;0.797;NA;NA;0.333;8;11.431;0;73.311;0;0;0;1;0;5;1.66666666666667;0.333333333333333;0.797101449275362;864;0.0001
33;330;0.505;100;62;38;824;3;8;17;1.483;9;1;61;18;28;46;15;32;2;22;60;60;34;2.727;0;2;0;0;20;0;0;0;136;66;70;136;0;136;0.485;NA;NA;0.235;6;10.486;0;72.547;0;0;0;0;0;3;1;0.235294117647059;0.485294117647059;862;0.00005
34;340;0.512;100;62;38;824;3;8;17;1.483;9;0;61;18;28;46;15;32;1;20;58;58;32;2.9;0;0;0;0;20;0;0;0;136;66;70;136;0;136;0.471;NA;NA;0.235;8;9.605;0;71.797;0;0;0;1;0;3.2;1.06666666666667;0.235294117647059;0.470588235294118;862;0.0000333333333333333
35;350;0.518;100;65;35;824;3;8;8;1.483;9;0;59;18;26;44;15;30;3;21;73;73;42;3.476;0;3;0;0;18;0;0;0;124;60;64;124;0;124;0.581;NA;NA;0.242;6;8.806;0;71.043;0;0;0;1;0;3.42857142857143;1.14285714285714;0.241935483870968;0.580645161290323;859;0.0000666666666666667
36;360;0.525;100;67;33;824;3;9;8;1.483;9;1;34;12;15;27;7;20;3;18;53;53;38;2.944;0;2;0;0;16;0;0;0;106;54;52;106;0;106;0.547;NA;NA;0.189;10;8.038;0;70.277;0;0;1;0;0;3.22222222222222;1.07407407407407;0.188679245283019;0.547169811320755;857;0.0000833333333333333
37;370;0.53;100;70;30;824;2;9;7;1.472;9;0;12;7;4;11;1;10;3;5;59;59;42;11.8;0;3;0;0;2;0;0;0;74;44;30;74;0;74;0.703;NA;NA;0.135;7;7.349;0;69.525;0;0;0;0;0;10.4;5.2;0.135135135135135;0.702702702702703;854;0.00005
38;380;0.535;100;71;29;824;2;10;7;1.458;9;0;4;4;0;4;0;4;1;3;14;14;12;4.667;0;1;0;0;2;0;0;0;66;40;26;66;0;66;0.242;NA;NA;0.061;5;6.644;0;68.763;0;0;0;0;0;5.33333333333333;2.66666666666667;0.0606060606060606;0.242424242424242;853;0.0000166666666666667
39;390;0.54;100;74;26;824;1;10;6;1.451;9;0;6;6;0;6;0;6;2;5;30;30;22;6;0;3;0;0;2;0;0;1;50;34;16;50;0;50;0.56;2;0;0.12;9;5.932;0;68.006;0;0;1;0;0;5.6;5.6;0.12;0.56;850;0.00005
40;400;0.545;100;76;24;824;1;10;5;1.446;9;0;2;2;0;2;0;2;1;4;9;9;8;2.25;0;2;0;0;2;0;0;0;44;30;14;44;0;44;0.227;NA;NA;0.045;5;5.325;0;67.249;0;0;0;0;0;2.5;2.5;0.0454545454545455;0.227272727272727;848;0.0000166666666666667
41;410;0.549;100;78;22;824;1;10;5;1.438;9;0;2;2;0;2;0;2;2;2;13;13;12;6.5;0;2;0;0;0;0;0;0;34;26;8;34;0;34;0.412;NA;NA;0.059;12;4.804;0;66.496;0;0;0;0;0;7;7;0.0588235294117647;0.411764705882353;846;0.0000333333333333333
42;420;0.553;100;81;19;824;1;9;5;1.438;9;0;0;0;0;0;0;0;1;3;4;4;4;1.333;0;3;0;0;0;0;0;0;30;22;8;30;0;30;0.133;NA;NA;0;6;4.38;0;65.741;0;0;0;0;0;1.33333333333333;1.33333333333333;0;0.133333333333333;843;0.0000166666666666667
43;430;0.557;100;83;17;824;1;9;4;1.438;9;0;0;0;0;0;0;0;1;2;11;11;8;5.5;0;2;0;0;0;0;0;0;22;18;4;22;0;22;0.364;NA;NA;0;6;3.985;0;64.984;0;0;0;0;0;4;4;0;0.363636363636364;841;0.0000166666666666667
44;440;0.56;100;83;17;824;1;9;4;1.438;9;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;22;18;4;22;0;22;0;NA;NA;0;8;3.62;0;64.241;0;0;0;0;0;NA;NA;0;0;841;0.0000166666666666667
45;450;0.565;100;84;16;824;1;8;4;1.438;9;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;22;18;4;22;0;22;0;NA;NA;0;10;3.28;0;63.489;0;0;0;1;0;0;0;0;0;840;0.0000333333333333333
46;460;0.568;100;90;10;824;1;6;2;1.438;9;0;0;0;0;0;0;0;2;6;15;15;12;2.5;0;6;0;0;0;0;0;0;10;10;0;10;0;10;1.2;NA;NA;0;6;2.959;0;62.724;0;0;0;0;0;2;2;0;1.2;834;0.0000333333333333333
47;470;0.571;100;90;10;824;1;6;2;1.438;9;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;10;10;0;10;0;10;0;NA;NA;0;6;2.722;0;61.96;0;0;0;0;0;NA;NA;0;0;834;0.0000166666666666667
48;480;0.574;100;92;8;824;0;7;2;1.438;9;0;0;0;0;0;0;0;2;2;8;8;8;4;0;2;0;0;0;0;0;0;2;2;0;2;0;2;4;NA;NA;0;7;2.548;0;60.222;0;0;0;0;0;4;Inf;0;4;832;0.0000333333333333333
49;490;0.578;100;92;8;824;0;7;2;1.438;9;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;2.392;0;58.957;0;0;0;0;0;NA;NA;0;0;832;0.0000166666666666667
50;500;0.581;100;93;7;824;0;6;2;1.438;9;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;21;2.272;0;58.957;0;0;0;0;0;0;NA;0;0;831;0
51;510;0.584;100;94;6;824;0;5;2;1.438;9;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;2.169;0;58.957;0;0;0;0;0;0;NA;0;0;830;0
52;520;0.587;100;94;6;824;0;5;2;1.438;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;2.086;0;58.957;0;0;0;0;0;NA;NA;0;0;830;0
53;530;0.59;100;94;6;824;0;5;2;1.438;9;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;2.001;0;58.957;0;0;0;0;0;NA;NA;0;0;830;0.0000166666666666667
54;540;0.594;100;94;6;824;0;5;2;1.438;9;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.916;0;58.957;0;0;0;0;0;NA;NA;0;0;830;0.0000166666666666667
55;550;0.598;100;94;6;824;0;5;2;1.438;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.826;0;58.957;0;0;0;0;0;NA;NA;0;0;830;0
56;560;0.601;100;94;6;824;0;5;2;1.438;9;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.739;0;58.957;0;0;0;0;0;NA;NA;0;0;830;0.0000166666666666667
57;570;0.604;100;94;6;824;0;5;2;1.438;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;1.655;0;58.957;0;0;0;0;0;NA;NA;0;0;830;0
58;580;0.608;100;94;6;824;0;5;2;1.438;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;1.572;0;58.957;0;0;0;0;0;NA;NA;0;0;830;0
59;590;0.612;100;94;6;824;0;5;2;1.438;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.485;0;58.957;0;0;0;0;0;NA;NA;0;0;830;0
60;600;0.615;100;94;6;824;0;5;2;1.438;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;1.401;0;58.957;0;0;0;0;0;NA;NA;0;0;830;0
61;610;0.618;100;94;6;824;0;5;2;1.438;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.316;0;58.957;0;0;0;0;0;NA;NA;0;0;830;0
62;620;0.622;100;94;6;824;0;5;2;1.438;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;1.229;0;58.957;0;0;0;0;0;NA;NA;0;0;830;0
63;630;0.626;100;95;5;842;0;4;2;1.434;9;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;1.167;0;58.957;0;0;0;0;0;0;NA;0;0;847;0.0000166666666666667
64;640;0.629;100;95;5;842;0;4;2;1.434;9;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.116;0;58.957;0;0;0;0;0;NA;NA;0;0;847;0.0000166666666666667
65;650;0.632;100;95;5;842;0;4;2;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.066;0;58.957;0;0;0;0;0;NA;NA;0;0;847;0
66;660;0.636;100;96;4;842;0;3;2;1.434;9;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;1.026;0;58.957;0;0;0;0;0;0;NA;0;0;846;0.0000166666666666667
67;670;0.64;100;96;4;842;0;3;2;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;1.009;0;58.957;0;0;0;0;0;NA;NA;0;0;846;0
68;680;0.643;100;96;4;842;0;3;2;1.434;9;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;11;0.991;0;58.957;0;0;0;0;0;NA;NA;0;0;846;0.0000166666666666667
69;690;0.647;100;96;4;842;0;3;2;1.434;9;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.974;0;58.957;0;0;0;0;0;NA;NA;0;0;846;0.0000166666666666667
70;700;0.651;100;96;4;842;0;3;2;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;0.957;0;58.957;0;0;0;0;0;NA;NA;0;0;846;0
71;710;0.654;100;96;4;842;0;3;2;1.434;9;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.939;0;58.957;0;0;0;0;0;NA;NA;0;0;846;0.0000166666666666667
72;720;0.656;100;96;4;842;0;3;2;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;0.922;0;58.957;0;0;0;0;0;NA;NA;0;0;846;0
73;730;0.658;100;97;3;842;0;2;2;1.434;9;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.914;0;58.957;0;0;0;0;0;0;NA;0;0;845;0
74;740;0.661;100;97;3;842;0;2;2;1.434;9;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.906;0;58.957;0;0;0;0;0;NA;NA;0;0;845;0.0000166666666666667
75;750;0.663;100;97;3;842;0;2;2;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;0.899;0;58.957;0;0;0;0;0;NA;NA;0;0;845;0
76;760;0.666;100;97;3;842;0;2;2;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.891;0;58.957;0;0;0;0;0;NA;NA;0;0;845;0
77;770;0.668;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.889;0;58.957;0;0;0;0;0;2;Inf;NA;Inf;844;0
78;780;0.67;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
79;790;0.672;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.889;0;58.957;0;0;0;1;0;NA;NA;NA;NA;844;0.0000166666666666667
80;800;0.674;100;98;2;842;0;2;1;1.434;9;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0.0000166666666666667
81;810;0.677;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
82;820;0.679;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
83;830;0.681;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
84;840;0.683;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
85;850;0.686;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
86;860;0.688;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
87;870;0.69;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
88;880;0.692;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
89;890;0.695;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;11;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
90;900;0.697;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
91;910;0.699;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
92;920;0.701;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0.0000166666666666667
93;930;0.704;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0.0000166666666666667
94;940;0.707;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
95;950;0.709;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
96;960;0.712;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
97;970;0.714;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
98;980;0.716;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
99;990;0.719;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
100;1000;0.722;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
101;1010;0.724;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
102;1020;0.726;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
103;1030;0.729;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0.0000166666666666667
104;1040;0.731;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
105;1050;0.733;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
106;1060;0.735;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
107;1070;0.737;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
108;1080;0.74;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
109;1090;0.742;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
110;1100;0.744;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
111;1110;0.746;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
112;1120;0.748;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;1;0;NA;NA;NA;NA;844;0.0000166666666666667
113;1130;0.751;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
114;1140;0.753;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;11;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
115;1150;0.755;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
116;1160;0.758;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
117;1170;0.76;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
118;1180;0.762;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
119;1190;0.765;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
120;1200;0.767;100;98;2;842;0;2;1;1.434;9;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;11;0.889;0;58.957;0;0;0;0;0;NA;NA;NA;NA;844;0
1;10;0.005;100;0;100;820;8;1;100;1.999;6;105;1512;465;681;1146;366;820;5;0;0;0;0;0;0;0;0;0;0;0;0;21;820;256;564;820;0;820;1;5.238;5;1;39;51.347;27.172;98.87;0;0;3;20;0;Inf;Inf;1;1;920;0.00221666666666667
2;20;0.032;100;0;100;820;8;1;100;1.999;6;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;6;820;256;564;820;0;820;0;0.333;0;0;15;49.966;24.038;98.87;0;0;18;11;0;NA;NA;0;0;920;0.000516666666666667
3;30;0.053;100;0;100;832;8;1;100;NA;6;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;12;820;256;564;820;0;820;0;0.167;0;0;17;48.742;21.369;98.87;0;0;5;5;0;NA;NA;0;0;932;0.0002
4;40;0.075;100;0;100;828;8;1;100;NA;14;6;57;13;34;47;10;38;3;12;56;56;38;4.667;0;0;0;0;12;0;0;4;820;256;564;820;0;820;0.093;2.25;1.5;0.046;14;47.55;18.847;95.41;0;0;15;17;0;6.33333333333333;0.791666666666667;0.0463414634146341;0.0926829268292683;928;0.000683333333333333
5;50;0.095;100;0;100;828;8;1;100;NA;6;2;14;3;10;13;1;12;2;12;28;28;12;2.333;0;0;0;0;12;0;0;4;820;256;564;820;0;820;0.029;1;0.5;0.015;13;46.356;16.376;94.311;0;0;18;7;0;2;0.25;0.0146341463414634;0.0292682926829268;928;0.000483333333333333
6;60;0.117;100;0;100;820;8;1;100;NA;6;3;42;11;26;37;5;32;7;24;55;55;32;2.292;0;0;0;0;24;0;0;4;820;256;564;820;0;820;0.078;2.5;0.75;0.039;13;45.167;14.146;93.266;0;0;7;8;0;2.66666666666667;0.333333333333333;0.0390243902439024;0.0780487804878049;920;0.000416666666666667
7;70;0.141;100;0;100;832;8;1;100;NA;6;3;32;6;22;28;4;24;6;24;50;50;24;2.083;0;0;0;0;24;0;0;4;820;256;564;820;0;820;0.059;2.25;0.75;0.029;14;43.989;11.415;92.177;0;0;6;6;0;2;0.25;0.0292682926829268;0.0585365853658537;932;0.00035
8;80;0.163;100;0;100;832;8;1;100;NA;6;3;32;6;22;28;4;24;5;24;50;50;24;2.083;0;0;0;0;24;0;0;3;820;256;564;820;0;820;0.059;2.667;1;0.029;14;42.741;8.61;91.23;0;0;4;4;0;2;0.25;0.0292682926829268;0.0585365853658537;932;0.000266666666666667
9;90;0.19;100;0;100;832;8;1;100;NA;6;2;32;6;22;28;4;24;6;24;50;50;24;2.083;0;0;0;0;24;0;0;3;820;256;564;820;0;820;0.059;2.667;0.667;0.029;14;41.473;6.117;91.197;0;0;4;5;0;2;0.25;0.0292682926829268;0.0585365853658537;932;0.000283333333333333
10;100;0.208;100;0;100;832;8;1;100;NA;6;1;32;6;22;28;4;24;6;24;50;50;24;2.083;0;0;0;0;24;0;0;1;820;256;564;820;0;820;0.059;7;1;0.029;8;40.259;3.041;91.197;0;0;4;3;0;2;0.25;0.0292682926829268;0.0585365853658537;932;0.000233333333333333
11;110;0.228;100;0;100;832;8;1;100;NA;6;1;32;6;22;28;4;24;3;24;50;50;24;2.083;0;0;0;0;24;0;0;2;820;256;564;820;0;820;0.059;2;0.5;0.029;7;39.04;0.547;91.197;0;0;3;3;0;2;0.25;0.0292682926829268;0.0585365853658537;932;0.000166666666666667
12;120;0.248;100;1;99;832;8;1;99;NA;6;4;34;8;22;30;4;26;55;25;71;71;42;2.84;0;1;0;0;24;0;0;3;804;250;554;804;0;804;0.085;19.667;1.333;0.032;11;37.899;0;91.197;0;0;3;3;0;2.72;0.34;0.0323383084577114;0.0845771144278607;931;0.00108333333333333
13;130;0.267;100;1;99;832;8;1;99;NA;6;1;32;6;22;28;4;24;3;24;50;50;24;2.083;0;0;0;0;24;0;0;2;804;250;554;804;0;804;0.06;2;0.5;0.03;7;36.754;0;91.197;0;0;3;3;0;2;0.25;0.0298507462686567;0.0597014925373134;931;0.000166666666666667
14;140;0.284;100;4;96;824;7;1;96;1.726;6;2;72;18;46;64;8;56;26;23;235;235;134;10.217;0;3;0;0;20;0;0;2;726;240;486;726;0;726;0.262;14;1;0.077;9;35.536;0;91.197;0;0;1;3;0;8.26086956521739;1.18012422360248;0.0771349862258953;0.261707988980716;920;0.000533333333333333
15;150;0.301;100;5;95;824;7;1;95;1.695;5;2;32;8;21;29;3;26;7;21;75;75;46;3.571;0;1;0;0;20;0;0;2;706;232;474;706;0;706;0.102;4.5;1;0.037;7;34.277;0;85.264;0;0;3;2;0;3.42857142857143;0.489795918367347;0.0368271954674221;0.101983002832861;919;0.000233333333333333
16;160;0.32;100;6;94;824;7;1;94;1.693;5;1;26;6;17;23;3;20;6;21;63;63;34;3;0;1;0;0;20;0;0;1;692;226;466;692;0;692;0.078;7;1;0.029;9;33.164;0;84.482;0;0;3;2;0;2.57142857142857;0.36734693877551;0.0289017341040462;0.0780346820809249;918;0.0002
17;170;0.34;100;7;93;824;7;1;93;1.69;5;2;34;9;21;30;4;26;6;21;79;79;44;3.762;0;1;0;0;20;0;0;2;674;220;454;674;0;674;0.104;4;1;0.039;9;32.083;0;83.708;0;0;2;1;0;3.33333333333333;0.476190476190476;0.0385756676557863;0.103857566765579;917;0.000183333333333333
18;180;0.362;100;7;93;824;7;1;93;1.688;5;1;30;7;19;26;4;22;3;20;47;47;22;2.35;0;0;0;0;20;0;0;2;674;220;454;674;0;674;0.065;2;0.5;0.033;11;30.952;0;82.924;0;0;1;4;0;2.2;0.314285714285714;0.0326409495548961;0.0652818991097923;917;0.00015
19;190;0.384;100;10;90;818;6;1;90;1.684;5;3;125;28;70;98;27;90;12;35;195;195;124;5.571;0;3;0;0;32;0;0;2;628;214;414;628;0;628;0.341;7.5;1.5;0.143;11;29.777;0;82.156;0;0;3;3;0;6.11428571428571;1.01904761904762;0.143312101910828;0.340764331210191;908;0.00035
20;200;0.398;100;15;85;818;6;1;85;1.657;5;2;116;28;71;99;17;84;14;35;294;294;156;8.4;0;5;0;0;30;0;0;1;556;202;354;556;0;556;0.432;16;2;0.151;11;28.298;0;81.374;0;0;1;1;0;6.85714285714286;1.14285714285714;0.151079136690647;0.431654676258993;903;0.0003
21;210;0.412;100;15;85;818;6;1;85;1.617;5;1;58;14;39;53;5;48;4;30;84;84;48;2.8;0;0;0;0;30;0;0;2;556;202;354;556;0;556;0.173;2.5;0.5;0.086;10;27.025;0;80.598;0;0;1;2;0;3.2;0.533333333333333;0.0863309352517986;0.172661870503597;903;0.000133333333333333
22;220;0.425;100;19;81;834;6;1;81;NA;5;2;111;29;70;99;12;88;8;32;235;235;142;7.344;0;4;0;0;28;0;0;1;502;190;312;502;0;502;0.458;10;2;0.175;7;25.605;0;80.598;0;0;1;1;0;7.1875;1.19791666666667;0.175298804780877;0.458167330677291;915;0.0002
23;230;0.436;100;21;79;834;5;1;79;NA;5;1;56;15;37;52;4;48;5;28;125;125;82;4.464;0;2;0;0;26;0;0;1;468;186;282;468;0;468;0.278;6;1;0.103;11;24.383;0;80.598;0;0;1;1;0;4.64285714285714;0.928571428571429;0.102564102564103;0.277777777777778;913;0.000133333333333333
24;240;0.448;100;25;75;840;5;1;75;NA;5;1;56;22;29;51;5;46;4;28;123;123;84;4.393;0;4;0;0;24;0;0;1;430;176;254;430;0;430;0.302;5;1;0.107;6;23.203;0;80.598;0;0;1;1;0;4.64285714285714;0.928571428571429;0.106976744186047;0.302325581395349;915;0.000116666666666667
25;250;0.459;100;31;69;840;5;3;60;NA;5;1;34;11;20;31;3;28;10;26;143;143;94;5.5;0;6;0;0;20;0;0;1;364;150;214;364;0;364;0.335;11;1;0.077;8;22.072;0;80.598;0;0;3;1;0;4.69230769230769;0.938461538461538;0.0769230769230769;0.335164835164835;909;0.00025
26;260;0.468;100;35;65;838;4;3;58;NA;5;0;65;18;35;53;12;42;5;18;124;124;84;6.889;0;4;0;0;14;0;0;0;322;140;182;322;0;322;0.391;NA;NA;0.13;6;20.957;0;80.598;0;0;0;1;0;7;1.75;0.130434782608696;0.391304347826087;903;0.0001
27;270;0.478;100;39;61;838;4;3;55;NA;5;1;42;14;22;36;6;30;3;16;92;92;64;5.75;0;4;0;0;12;0;0;1;288;132;156;288;0;288;0.326;4;1;0.104;7;20.004;0;80.598;0;0;0;0;0;5.875;1.46875;0.104166666666667;0.326388888888889;899;0.0000666666666666667
28;280;0.486;100;44;56;838;4;3;52;NA;5;0;28;9;14;23;5;18;5;15;70;70;50;4.667;0;5;0;0;10;0;0;0;256;122;134;256;0;256;0.266;NA;NA;0.07;9;19.141;0;80.598;0;0;0;1;0;4.53333333333333;1.13333333333333;0.0703125;0.265625;894;0.0001
29;290;0.495;100;45;55;838;4;3;52;NA;5;1;26;7;14;21;5;16;2;11;27;27;20;2.455;0;1;0;0;10;0;0;0;252;120;132;252;0;252;0.143;NA;NA;0.063;8;18.325;0;80.598;0;0;0;0;0;3.27272727272727;0.818181818181818;0.0634920634920635;0.142857142857143;893;0.00005
30;300;0.503;100;47;53;836;4;3;51;NA;5;0;16;5;9;14;2;12;1;10;26;26;20;2.6;0;2;0;0;8;0;0;1;244;116;128;244;0;244;0.131;1;0;0.049;6;17.571;0;80.598;0;0;1;1;0;3.2;0.8;0.0491803278688525;0.131147540983607;889;0.00005
31;310;0.511;100;49;51;836;4;3;49;NA;5;0;16;7;7;14;2;12;3;8;38;38;28;4.75;0;2;0;0;6;0;0;0;228;112;116;228;0;228;0.175;NA;NA;0.053;10;16.844;0;80.598;0;0;0;1;0;5;1.25;0.0526315789473684;0.175438596491228;887;0.0000666666666666667
32;320;0.518;100;49;51;824;4;3;49;NA;5;0;16;5;9;14;2;12;1;8;15;15;12;1.875;0;0;0;0;8;0;0;1;228;112;116;228;0;228;0.105;1;0;0.053;13;16.132;0;80.598;0;0;0;1;0;3;0.75;0.0526315789473684;0.105263157894737;875;0.0000333333333333333
33;330;0.527;100;52;48;824;4;2;47;NA;5;0;16;5;9;14;2;12;3;11;59;59;34;5.364;0;3;0;0;8;0;0;1;206;108;98;206;0;206;0.223;3;0;0.058;7;15.071;0;80.598;0;0;1;1;0;4.18181818181818;1.04545454545455;0.058252427184466;0.223300970873786;872;0.0000833333333333333
34;340;0.534;100;52;48;824;4;2;47;NA;5;0;16;5;9;14;2;12;0;8;15;15;12;1.875;0;0;0;0;8;0;0;0;206;108;98;206;0;206;0.117;NA;NA;0.058;6;14.273;0;80.598;0;0;1;1;0;3;0.75;0.058252427184466;0.116504854368932;872;0.0000333333333333333
35;350;0.541;100;55;45;838;3;3;41;NA;5;1;34;8;20;28;6;22;4;9;67;67;50;7.444;0;3;0;0;6;0;0;0;178;98;80;178;0;178;0.404;NA;NA;0.124;6;13.555;0;80.598;0;0;0;1;0;8;2.66666666666667;0.123595505617978;0.404494382022472;883;0.0001
36;360;0.548;100;58;42;838;3;5;30;NA;5;0;16;8;6;14;2;12;3;7;54;54;42;7.714;0;3;0;0;4;0;0;1;148;84;64;148;0;148;0.365;3;0;0.081;9;12.935;0;80.598;0;0;1;1;0;7.71428571428571;2.57142857142857;0.0810810810810811;0.364864864864865;880;0.0000833333333333333
37;370;0.554;100;60;40;838;3;5;28;NA;5;1;4;4;0;4;0;4;1;4;16;16;14;4;0;2;0;0;2;0;0;0;138;80;58;138;0;138;0.13;NA;NA;0.029;5;12.376;0;80.598;0;0;0;0;0;4.5;1.5;0.0289855072463768;0.130434782608696;878;0.0000333333333333333
38;380;0.56;100;60;40;838;3;5;28;NA;5;0;2;2;0;2;0;2;1;2;2;2;2;1;0;0;0;0;2;0;0;0;138;80;58;138;0;138;0.029;NA;NA;0.014;10;11.832;0;80.598;0;0;0;0;0;2;0.666666666666667;0.0144927536231884;0.0289855072463768;878;0.0000166666666666667
39;390;0.567;100;66;34;838;3;5;14;NA;5;0;6;6;0;6;0;6;3;8;48;48;40;6;0;6;0;0;2;0;0;0;104;64;40;104;0;104;0.442;NA;NA;0.058;5;11.153;0;80.598;0;0;0;1;0;5.75;1.91666666666667;0.0576923076923077;0.442307692307692;872;0.0000666666666666667
40;400;0.572;100;68;32;838;2;6;10;NA;5;0;4;4;0;4;0;4;1;4;21;21;18;5.25;0;2;0;0;2;0;0;0;90;58;32;90;0;90;0.244;NA;NA;0.044;7;10.527;0;80.598;0;0;0;0;0;5.5;2.75;0.0444444444444444;0.244444444444444;870;0.0000166666666666667
41;410;0.577;100;68;32;838;2;6;10;NA;5;0;2;2;0;2;0;2;1;2;2;2;2;1;0;0;0;0;2;0;0;0;90;58;32;90;0;90;0.044;NA;NA;0.022;6;9.916;0;80.598;0;0;0;0;0;2;1;0.0222222222222222;0.0444444444444444;870;0.0000166666666666667
42;420;0.581;100;71;29;838;2;7;10;NA;5;0;2;2;0;2;0;2;1;5;17;17;14;3.4;0;3;0;0;2;0;0;0;78;50;28;78;0;78;0.205;NA;NA;0.026;6;9.359;0;80.598;0;0;1;0;0;3.2;1.6;0.0256410256410256;0.205128205128205;867;0.0000333333333333333
43;430;0.586;100;72;28;838;2;8;10;NA;5;0;2;2;0;2;0;2;1;3;14;14;12;4.667;0;1;0;0;2;0;0;0;68;44;24;68;0;68;0.206;NA;NA;0.029;6;8.886;0;80.598;0;0;0;1;0;4.66666666666667;2.33333333333333;0.0294117647058824;0.205882352941176;866;0.0000333333333333333
44;440;0.59;100;73;27;838;2;8;10;NA;5;0;2;2;0;2;0;2;1;3;4;4;4;1.333;0;1;0;0;2;0;0;0;66;42;24;66;0;66;0.091;NA;NA;0.03;6;8.455;0;80.598;0;0;0;0;0;2;1;0.0303030303030303;0.0909090909090909;865;0.0000166666666666667
45;450;0.594;100;75;25;838;2;7;9;NA;5;0;4;4;0;4;0;4;2;4;20;20;14;5;0;2;0;0;2;0;0;0;56;40;16;56;0;56;0.321;NA;NA;0.071;6;8.013;0;80.598;0;0;0;0;0;4.5;2.25;0.0714285714285714;0.321428571428571;863;0.0000333333333333333
46;460;0.598;100;76;24;838;2;8;9;NA;5;0;2;2;0;2;0;2;1;3;6;6;6;2;0;1;0;0;2;0;0;1;52;36;16;52;0;52;0.154;1;0;0.038;6;7.665;0;80.598;0;0;0;0;0;2.66666666666667;1.33333333333333;0.0384615384615385;0.153846153846154;862;0.0000166666666666667
47;470;0.602;100;77;23;838;2;8;9;NA;5;0;2;2;0;2;0;2;1;3;4;4;4;1.333;0;1;0;0;2;0;0;0;50;34;16;50;0;50;0.12;NA;NA;0.04;11;7.355;0;80.598;0;0;0;0;0;2;1;0.04;0.12;861;0.0000166666666666667
48;480;0.606;100;78;22;838;2;8;9;NA;5;0;6;4;2;6;0;6;1;3;15;15;12;5;0;1;0;0;2;0;0;0;44;32;12;44;0;44;0.409;NA;NA;0.136;7;7.063;0;80.598;0;0;0;0;0;6;3;0.136363636363636;0.409090909090909;860;0.0000166666666666667
49;490;0.61;100;79;21;838;1;8;8;NA;5;0;0;0;0;0;0;0;1;1;4;4;4;4;0;1;0;0;0;0;0;0;40;28;12;40;0;40;0.1;NA;NA;0;6;6.809;0;80.598;0;0;0;0;0;4;4;0;0.1;859;0.0000166666666666667
50;500;0.614;100;80;20;838;1;8;7;NA;5;0;4;2;2;4;0;4;1;1;17;17;12;17;0;1;0;0;0;0;0;0;32;26;6;32;0;32;0.5;NA;NA;0.125;5;6.58;0;80.598;0;0;0;0;0;16;16;0.125;0.5;858;0.0000166666666666667
51;510;0.617;100;82;18;838;1;8;7;NA;5;0;0;0;0;0;0;0;2;2;8;8;6;4;0;2;0;0;0;0;0;0;26;22;4;26;0;26;0.231;NA;NA;0;10;6.377;0;80.598;0;0;0;0;0;3;3;0;0.230769230769231;856;0.0000333333333333333
52;520;0.621;100;82;18;838;1;8;7;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;26;22;4;26;0;26;0;NA;NA;0;10;6.181;0;80.598;0;0;0;0;0;NA;NA;0;0;856;0
53;530;0.624;100;82;18;838;1;8;7;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;26;22;4;26;0;26;0;NA;NA;0;6;6.001;0;80.598;0;0;0;0;0;NA;NA;0;0;856;0.0000166666666666667
54;540;0.627;100;83;17;838;1;8;6;NA;5;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;24;20;4;24;0;24;0.083;NA;NA;0;6;5.835;0;80.598;0;0;0;0;0;2;2;0;0.0833333333333333;855;0.0000166666666666667
55;550;0.63;100;85;15;838;1;6;6;NA;5;0;0;0;0;0;0;0;0;2;0;0;0;0;0;2;0;0;0;0;0;0;24;20;4;24;0;24;0;NA;NA;0;8;5.706;0;80.598;0;0;1;0;0;0;0;0;0;853;0.0000166666666666667
56;560;0.634;100;86;14;838;1;6;5;NA;5;0;0;0;0;0;0;0;1;1;9;9;8;9;0;1;0;0;0;0;0;0;16;16;0;16;0;16;0.5;NA;NA;0;6;5.621;0;80.598;0;0;0;0;0;8;8;0;0.5;852;0.0000166666666666667
57;570;0.637;100;86;14;838;1;6;5;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;16;16;0;16;0;16;0;NA;NA;0;6;5.464;0;80.598;0;0;0;0;0;NA;NA;0;0;852;0.0000166666666666667
58;580;0.64;100;86;14;838;1;6;5;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;16;16;0;16;0;16;0;NA;NA;0;8;5.307;0;80.598;0;0;0;0;0;NA;NA;0;0;852;0.0000166666666666667
59;590;0.643;100;87;13;838;0;7;2;NA;5;0;0;0;0;0;0;0;1;1;4;4;4;4;0;1;0;0;0;0;0;0;12;12;0;12;0;12;0.333;NA;NA;0;5;5.18;0;80.598;0;0;0;0;0;4;Inf;0;0.333333333333333;851;0.0000166666666666667
60;600;0.646;100;88;12;838;0;7;2;NA;5;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;10;10;0;10;0;10;0.2;NA;NA;0;8;5.074;0;80.598;0;0;0;0;0;2;Inf;0;0.2;850;0
61;610;0.648;100;89;11;830;0;7;2;NA;5;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;8;8;0;8;0;8;0.25;NA;NA;0;6;5.017;0;80.598;0;0;1;0;0;2;Inf;0;0.25;841;0.0000166666666666667
62;620;0.651;100;89;11;830;0;7;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;7;4.975;0;80.598;0;0;0;0;0;NA;NA;0;0;841;0
63;630;0.654;100;89;11;830;0;7;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.933;0;80.598;0;0;0;1;0;NA;NA;0;0;841;0.0000166666666666667
64;640;0.656;100;89;11;830;0;7;2;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;8;8;0;8;0;8;0;1;0;0;10;4.891;0;80.598;0;0;0;0;0;NA;NA;0;0;841;0.0000166666666666667
65;650;0.66;100;89;11;830;0;7;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;11;4.848;0;80.598;0;0;0;0;0;NA;NA;0;0;841;0
66;660;0.663;100;89;11;830;0;7;2;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;8;8;0;8;0;8;0;1;0;0;7;4.806;0;80.598;0;0;0;0;0;NA;NA;0;0;841;0.0000166666666666667
67;670;0.665;100;89;11;830;0;7;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.764;0;80.598;0;0;0;0;0;NA;NA;0;0;841;0
68;680;0.668;100;89;11;830;0;7;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.723;0;80.598;0;0;1;0;0;NA;NA;0;0;841;0.0000166666666666667
69;690;0.67;100;89;11;830;0;7;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.682;0;80.598;0;0;1;0;0;NA;NA;0;0;841;0.0000166666666666667
70;700;0.673;100;89;11;830;0;7;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.638;0;80.598;0;0;1;0;0;NA;NA;0;0;841;0.0000166666666666667
71;710;0.676;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.611;0;80.598;0;0;0;0;0;0;NA;0;0;840;0
72;720;0.678;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.603;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
73;730;0.681;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.596;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
74;740;0.683;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.588;0;80.598;0;0;0;1;0;NA;NA;0;0;840;0.0000166666666666667
75;750;0.685;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;7;4.58;0;80.598;0;0;0;1;0;NA;NA;0;0;840;0.0000166666666666667
76;760;0.688;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;8;8;0;8;0;8;0;0;0;0;6;4.573;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
77;770;0.691;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.565;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
78;780;0.693;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.558;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
79;790;0.696;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.55;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
80;800;0.698;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;10;4.542;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
81;810;0.701;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.535;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0.0000166666666666667
82;820;0.703;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;7;4.527;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0.0000166666666666667
83;830;0.705;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;5;4.52;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
84;840;0.708;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.512;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
85;850;0.711;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;7;4.504;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
86;860;0.714;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;7;4.497;0;80.598;0;0;1;0;0;NA;NA;0;0;840;0.0000166666666666667
87;870;0.716;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;9;4.489;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
88;880;0.719;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.482;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
89;890;0.723;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;15;4.474;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
90;900;0.727;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;11;4.466;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
91;910;0.731;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;11;4.459;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
92;920;0.735;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.451;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
93;930;0.737;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;7;4.444;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
94;940;0.74;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;7;4.436;0;80.598;0;0;0;1;0;NA;NA;0;0;840;0.0000166666666666667
95;950;0.743;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;8;8;0;8;0;8;0;0;0;0;6;4.428;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
96;960;0.746;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.421;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
97;970;0.748;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;6;4.413;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0
98;980;0.751;100;90;10;830;0;6;2;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;8;8;0;8;0;8;0;NA;NA;0;9;4.406;0;80.598;0;0;0;0;0;NA;NA;0;0;840;0.0000166666666666667
99;990;0.753;100;91;9;826;0;6;1;NA;5;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;6;6;0;6;0;6;0.333;NA;NA;0;8;4.403;0;80.598;0;0;0;0;0;2;Inf;0;0.333333333333333;835;0.0000166666666666667
100;1000;0.755;100;91;9;826;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;835;0
101;1010;0.758;100;91;9;826;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;835;0
102;1020;0.76;100;91;9;826;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;835;0
103;1030;0.762;100;91;9;826;0;6;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;7;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;835;0.0000166666666666667
104;1040;0.765;100;91;9;826;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;6;6;0;6;0;6;0;0;0;0;6;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;835;0
105;1050;0.767;100;91;9;826;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;835;0
106;1060;0.769;100;91;9;826;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;835;0
107;1070;0.772;100;91;9;826;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;835;0
108;1080;0.775;100;91;9;828;0;6;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;7;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;837;0.0000166666666666667
109;1090;0.777;100;91;9;828;0;6;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;837;0.0000166666666666667
110;1100;0.78;100;91;9;828;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;837;0
111;1110;0.783;100;91;9;828;0;6;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;8;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;837;0.0000166666666666667
112;1120;0.785;100;91;9;828;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;837;0
113;1130;0.787;100;91;9;828;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;837;0
114;1140;0.79;100;91;9;828;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;8;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;837;0
115;1150;0.793;100;91;9;828;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;8;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;837;0
116;1160;0.795;100;91;9;828;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;8;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;837;0
117;1170;0.797;100;91;9;828;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;4.403;0;80.598;0;0;1;0;0;NA;NA;0;0;837;0.0000166666666666667
118;1180;0.8;100;91;9;828;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;9;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;837;0
119;1190;0.802;100;91;9;828;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;837;0
120;1200;0.805;100;91;9;828;0;6;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;7;4.403;0;80.598;0;0;0;0;0;NA;NA;0;0;837;0
1;10;0.004;100;0;100;736;7;1;100;1.819;5;76;1330;463;562;1025;305;736;5;0;0;0;0;0;0;0;0;0;0;0;0;18;736;256;480;736;0;736;1;4.5;4.222;1;37;52.341;26.045;97.401;0;0;2;22;0;Inf;Inf;1;1;836;0.00175
2;20;0.035;100;0;100;736;7;1;100;1.819;5;1;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;8;736;256;480;736;0;736;0;0.25;0.125;0;21;51.011;22.226;96.525;0;0;11;11;0;NA;NA;0;0;836;0.0004
3;30;0.058;100;0;100;736;7;1;100;1.819;5;1;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;4;736;256;480;736;0;736;0;0.5;0.25;0;11;49.882;17.426;95.763;0;0;7;7;0;NA;NA;0;0;836;0.000266666666666667
4;40;0.082;100;0;100;736;7;1;100;1.819;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;2;736;256;480;736;0;736;0;0.5;0;0;19;48.766;12.753;95.011;0;0;3;3;0;NA;NA;0;0;836;0.000116666666666667
5;50;0.104;100;0;100;736;7;1;100;1.819;5;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;2;736;256;480;736;0;736;0;1;0;0;7;47.641;7.554;94.24;0;0;2;2;0;NA;NA;0;0;836;0.0001
6;60;0.125;100;0;100;736;7;1;100;1.819;5;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;2;736;256;480;736;0;736;0;1;0;0;9;46.533;1.793;93.488;0;0;4;4;0;NA;NA;0;0;836;0.000166666666666667
7;70;0.147;100;2;98;736;7;1;98;1.816;5;2;28;5;17;22;6;16;50;2;75;75;58;37.5;0;2;0;0;0;0;0;1;694;248;446;694;0;694;0.107;52;2;0.023;12;45.211;0;92.723;0;0;11;8;0;37;5.28571428571429;0.0230547550432277;0.106628242074928;834;0.00118333333333333
8;80;0.172;100;3;97;736;7;1;97;1.81;5;2;32;7;21;28;4;24;6;1;58;58;36;58;0;1;0;0;0;0;0;3;682;246;436;682;0;682;0.088;2.667;0.667;0.035;12;43.855;0;91.955;0;0;21;10;0;60;8.57142857142857;0.0351906158357771;0.0879765395894428;833;0.00065
9;90;0.197;100;3;97;736;7;1;97;1.807;5;1;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;1;682;246;436;682;0;682;0;3;1;0;33;42.575;0;91.208;0;0;4;3;0;NA;NA;0;0;833;0.000166666666666667
10;100;0.224;100;5;95;736;6;1;95;1.785;5;1;44;17;21;38;6;32;14;2;106;106;64;53;0;2;0;0;0;0;0;2;650;244;406;650;0;650;0.148;7.5;0.5;0.049;11;41.178;0;90.444;0;0;3;4;0;48;8;0.0492307692307692;0.147692307692308;831;0.000366666666666667
11;110;0.246;100;6;94;736;6;1;94;1.767;5;1;6;4;2;6;0;6;3;1;18;18;14;18;0;1;0;0;0;0;0;2;642;242;400;642;0;642;0.031;2;0.5;0.009;11;39.888;0;89.685;0;0;3;3;0;20;3.33333333333333;0.00934579439252336;0.0311526479750779;830;0.000166666666666667
12;120;0.263;100;8;92;736;6;1;92;1.76;5;0;4;4;0;4;0;4;5;2;56;56;40;28;0;2;0;0;0;0;0;1;606;232;374;606;0;606;0.073;5;0;0.007;8;38.604;0;88.918;0;0;2;2;0;22;3.66666666666667;0.0066006600660066;0.0726072607260726;828;0.00015
13;130;0.281;100;9;91;736;6;1;91;1.76;5;0;0;0;0;0;0;0;3;1;29;29;18;29;0;1;0;0;0;0;0;1;588;226;362;588;0;588;0.031;3;0;0;9;37.289;0;88.16;0;0;1;1;0;18;3;0;0.0306122448979592;827;0.0000833333333333333
14;140;0.299;100;10;90;740;6;1;90;1.731;7;0;0;0;0;0;0;0;2;1;16;16;12;16;0;1;0;0;0;0;0;1;576;220;356;576;0;576;0.021;2;0;0;12;35.827;0;87.395;0;0;2;1;0;12;2;0;0.0208333333333333;830;0.0000833333333333333
15;150;0.316;100;12;88;740;6;1;88;1.73;7;0;4;2;2;4;0;4;3;2;28;28;22;14;0;2;0;0;0;0;0;1;558;210;348;558;0;558;0.047;3;0;0.007;6;33.604;0;87.366;0;0;2;1;0;13;2.16666666666667;0.00716845878136201;0.046594982078853;828;0.0001
16;160;0.336;100;15;85;740;6;1;85;1.73;7;0;0;0;0;0;0;0;6;3;48;48;36;16;0;3;0;0;0;0;0;1;522;200;322;522;0;522;0.069;6;0;0;9;31.937;0;87.366;0;0;2;2;0;12;2;0;0.0689655172413793;825;0.000166666666666667
17;170;0.352;100;17;83;740;5;1;83;1.723;7;1;18;4;11;15;3;12;5;2;59;59;38;29.5;0;2;0;0;0;0;0;0;496;194;302;496;0;496;0.101;NA;NA;0.024;7;30.482;0;87.366;0;0;2;1;0;25;5;0.0241935483870968;0.100806451612903;823;0.00015
18;180;0.37;100;21;79;746;5;1;79;1.678;7;1;60;24;29;53;7;46;12;16;147;147;104;9.188;0;4;0;0;12;0;0;0;438;186;252;438;0;438;0.342;NA;NA;0.105;6;29.073;0;87.366;0;0;0;0;0;9.375;1.875;0.105022831050228;0.342465753424658;825;0.000216666666666667
19;190;0.383;100;27;73;746;5;2;65;1.629;5;0;16;11;4;15;1;14;7;14;125;125;84;8.929;0;6;0;0;8;0;0;1;368;166;202;368;0;368;0.266;7;0;0.038;7;27.524;0;87.366;0;0;4;1;0;7;1.4;0.0380434782608696;0.266304347826087;819;0.0002
20;200;0.395;100;28;72;746;5;2;64;1.625;5;0;12;7;4;11;1;10;3;9;22;22;18;2.444;0;1;0;0;8;0;0;0;360;162;198;360;0;360;0.078;NA;NA;0.028;14;26.217;0;87.366;0;0;0;1;0;3.11111111111111;0.622222222222222;0.0277777777777778;0.0777777777777778;818;0.0000666666666666667
21;210;0.407;100;29;71;746;4;2;63;1.595;5;0;16;8;6;14;2;12;3;9;33;33;24;3.667;0;1;0;0;8;0;0;0;348;160;188;348;0;348;0.103;NA;NA;0.034;7;24.663;0;87.366;0;0;0;1;0;4;1;0.0344827586206897;0.103448275862069;817;0.0000666666666666667
22;220;0.42;100;32;68;746;4;2;60;1.595;5;1;30;12;14;26;4;22;6;11;85;85;56;7.727;0;3;0;0;8;0;0;0;314;152;162;314;0;314;0.248;NA;NA;0.07;6;23.394;0;87.366;0;0;2;0;0;7.09090909090909;1.77272727272727;0.0700636942675159;0.248407643312102;814;0.00015
23;230;0.43;100;33;67;746;4;2;59;1.568;5;1;12;5;6;11;1;10;2;7;29;29;20;4.143;0;1;0;0;6;0;0;0;304;148;156;304;0;304;0.099;NA;NA;0.033;6;22.139;0;87.366;0;0;0;0;0;4.28571428571429;1.07142857142857;0.0328947368421053;0.0986842105263158;813;0.00005
24;240;0.441;100;36;64;746;4;4;54;1.566;5;1;12;5;6;11;1;10;3;9;51;51;34;5.667;0;3;0;0;6;0;0;0;280;136;144;280;0;280;0.157;NA;NA;0.036;7;20.89;0;87.366;0;0;0;1;0;4.88888888888889;1.22222222222222;0.0357142857142857;0.157142857142857;810;0.0000833333333333333
25;250;0.45;100;39;61;744;4;4;40;1.529;5;1;22;8;8;16;6;14;3;9;38;38;28;4.222;0;3;0;0;6;0;0;1;262;130;132;262;0;262;0.16;4;1;0.053;10;19.709;0;87.366;0;0;1;0;0;4.66666666666667;1.16666666666667;0.0534351145038168;0.16030534351145;805;0.0000833333333333333
26;260;0.461;100;43;57;748;3;4;37;1.478;5;0;44;17;20;37;7;30;3;10;85;85;72;8.5;0;4;0;0;6;0;0;0;220;118;102;220;0;220;0.464;NA;NA;0.136;7;18.602;0;87.366;0;0;0;1;0;10.2;3.4;0.136363636363636;0.463636363636364;805;0.0000666666666666667
27;270;0.471;100;46;54;748;3;4;35;1.463;5;0;18;7;7;14;4;10;2;9;34;34;22;3.778;0;3;0;0;6;0;0;0;208;112;96;208;0;208;0.154;NA;NA;0.048;6;17.352;0;87.366;0;0;1;0;0;3.55555555555556;1.18518518518519;0.0480769230769231;0.153846153846154;802;0.00005
28;280;0.48;100;49;51;748;3;5;6;1.463;5;1;20;9;7;16;4;12;4;9;31;31;26;3.444;0;3;0;0;6;0;0;0;194;102;92;194;0;194;0.196;NA;NA;0.062;7;15.778;0;87.366;0;0;0;0;0;4.22222222222222;1.40740740740741;0.0618556701030928;0.195876288659794;799;0.0000833333333333333
29;290;0.488;100;54;46;748;3;6;6;1.463;5;1;46;16;20;36;10;26;3;11;82;82;64;7.455;0;5;0;0;6;0;0;1;156;86;70;156;0;156;0.577;4;1;0.167;9;14.248;0;87.366;0;0;1;1;0;8.18181818181818;2.72727272727273;0.166666666666667;0.576923076923077;794;0.0001
30;300;0.495;100;60;40;748;3;7;6;1.451;5;0;20;8;9;17;3;14;4;6;60;60;48;10;0;6;0;0;0;0;0;0;122;72;50;122;0;122;0.508;NA;NA;0.115;10;12.939;0;87.366;0;0;0;0;0;10.3333333333333;3.44444444444444;0.114754098360656;0.508196721311475;788;0.0000666666666666667
31;310;0.501;100;66;34;748;2;7;3;1.438;5;1;20;9;9;18;2;16;5;6;58;58;48;9.667;0;6;0;0;0;0;0;0;90;58;32;90;0;90;0.711;NA;NA;0.178;10;11.885;0;87.366;0;0;0;0;0;10.6666666666667;5.33333333333333;0.177777777777778;0.711111111111111;782;0.0001
32;320;0.507;100;67;33;748;2;8;3;1.433;5;0;4;2;2;4;0;4;2;1;15;15;12;15;0;1;0;0;0;0;0;0;82;54;28;82;0;82;0.195;NA;NA;0.049;6;11.048;0;87.366;0;0;0;0;0;16;8;0.0487804878048781;0.195121951219512;781;0.0000333333333333333
33;330;0.512;100;68;32;748;2;9;3;1.432;5;0;0;0;0;0;0;0;1;1;10;10;8;10;0;1;0;0;0;0;0;0;74;48;26;74;0;74;0.108;NA;NA;0;6;10.179;0;87.366;0;0;0;0;0;8;4;0;0.108108108108108;780;0.0000166666666666667
34;340;0.517;100;74;26;748;1;10;1;1.432;5;1;10;5;4;9;1;8;3;6;39;39;34;6.5;0;6;0;0;0;0;0;0;48;34;14;48;0;48;0.875;NA;NA;0.167;9;9.412;0;87.366;0;0;0;0;0;7;7;0.166666666666667;0.875;774;0.0000666666666666667
35;350;0.521;100;77;23;748;1;10;1;1.423;5;0;2;2;0;2;0;2;1;3;20;20;14;6.667;0;3;0;0;0;0;0;0;36;28;8;36;0;36;0.444;NA;NA;0.056;5;8.846;0;87.366;0;0;1;0;0;5.33333333333333;5.33333333333333;0.0555555555555556;0.444444444444444;771;0.0000333333333333333
36;360;0.525;100;77;23;748;1;10;1;1.423;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;36;28;8;36;0;36;0;1;0;0;11;8.314;0;87.366;0;0;0;0;0;NA;NA;0;0;771;0.0000166666666666667
37;370;0.529;100;78;22;748;1;10;1;1.423;5;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;34;26;8;34;0;34;0.059;NA;NA;0;8;7.784;0;87.366;0;0;0;0;0;2;2;0;0.0588235294117647;770;0.0000166666666666667
38;380;0.533;100;79;21;748;1;10;1;1.423;5;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;32;24;8;32;0;32;0.063;NA;NA;0;6;7.306;0;87.366;0;0;1;0;0;2;2;0;0.0625;769;0.0000166666666666667
39;390;0.537;100;80;20;748;1;9;1;1.423;5;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;32;24;8;32;0;32;0;NA;NA;0;9;6.831;0;87.366;0;0;0;0;0;0;0;0;0;768;0.0000166666666666667
40;400;0.541;100;82;18;748;1;9;1;1.423;5;0;0;0;0;0;0;0;1;2;14;14;10;7;0;2;0;0;0;0;0;0;22;20;2;22;0;22;0.455;NA;NA;0;6;6.427;0;87.366;0;0;0;0;0;5;5;0;0.454545454545455;766;0.0000166666666666667
41;410;0.545;100;83;17;748;1;9;1;1.423;5;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;20;18;2;20;0;20;0.1;NA;NA;0;9;6.05;0;87.366;0;0;1;0;0;2;2;0;0.1;765;0.0000166666666666667
42;420;0.548;100;84;16;748;1;8;1;1.423;5;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;20;18;2;20;0;20;0;NA;NA;0;6;5.681;0;87.366;0;0;0;0;0;0;0;0;0;764;0.0000166666666666667
43;430;0.551;100;84;16;748;1;8;1;1.423;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;20;18;2;20;0;20;0;NA;NA;0;6;5.356;0;87.366;0;0;1;0;0;NA;NA;0;0;764;0.0000166666666666667
44;440;0.554;100;85;15;748;1;8;1;1.423;5;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;18;16;2;18;0;18;0.111;NA;NA;0;11;5.065;0;87.366;0;0;0;0;0;2;2;0;0.111111111111111;763;0.0000166666666666667
45;450;0.558;100;86;14;748;1;7;1;1.423;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;18;16;2;18;0;18;0;NA;NA;0;9;4.772;0;87.366;0;0;0;0;0;0;0;0;0;762;0
46;460;0.561;100;88;12;748;1;5;1;1.423;5;0;0;0;0;0;0;0;0;2;0;0;0;0;0;2;0;0;0;0;0;0;18;16;2;18;0;18;0;NA;NA;0;8;4.538;0;87.366;0;0;0;0;0;0;0;0;0;760;0
47;470;0.564;100;89;11;748;1;5;1;1.423;5;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;16;14;2;16;0;16;0.125;NA;NA;0;9;4.38;0;87.366;0;0;0;0;0;2;2;0;0.125;759;0.0000166666666666667
48;480;0.569;100;90;10;748;1;5;1;1.422;5;1;2;2;0;2;0;2;1;1;8;8;8;8;0;1;0;0;0;0;0;0;10;10;0;10;0;10;1;NA;NA;0.2;11;4.24;0;87.366;0;0;0;0;0;10;10;0.2;1;758;0.0000333333333333333
49;490;0.573;100;90;10;748;1;5;1;1.422;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;10;10;0;10;0;10;0;NA;NA;0;9;4.123;0;87.366;0;0;0;0;0;NA;NA;0;0;758;0.0000166666666666667
50;500;0.577;100;90;10;748;1;5;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;10;10;0;10;0;10;0;NA;NA;0;10;4.008;0;87.366;0;0;0;0;0;NA;NA;0;0;758;0
51;510;0.58;100;91;9;748;1;4;1;1.422;5;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;10;10;0;10;0;10;0;NA;NA;0;6;3.91;0;87.366;0;0;0;0;0;0;0;0;0;757;0.0000166666666666667
52;520;0.583;100;91;9;748;1;4;1;1.422;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;10;10;0;10;0;10;0;1;0;0;10;3.829;0;87.366;0;0;0;0;0;NA;NA;0;0;757;0.0000166666666666667
53;530;0.585;100;92;8;748;0;5;1;1.422;5;0;0;0;0;0;0;0;1;1;4;4;4;4;0;1;0;0;0;0;0;0;6;6;0;6;0;6;0.667;NA;NA;0;6;3.746;0;87.366;0;0;0;0;0;4;Inf;0;0.666666666666667;756;0.0000166666666666667
54;540;0.588;100;92;8;748;0;5;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;7;3.697;0;87.366;0;0;1;0;0;NA;NA;0;0;756;0.0000166666666666667
55;550;0.591;100;92;8;748;0;5;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;9;3.644;0;87.366;0;0;0;0;0;NA;NA;0;0;756;0
56;560;0.593;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;8;3.624;0;87.366;0;0;0;0;0;0;NA;0;0;755;0.0000166666666666667
57;570;0.596;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;7;3.607;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0
58;580;0.598;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;9;3.591;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0
59;590;0.601;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;3.574;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0
60;600;0.603;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;7;3.557;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0
61;610;0.605;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;3.541;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0
62;620;0.608;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;8;3.524;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0.0000166666666666667
63;630;0.61;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;3.507;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0
64;640;0.613;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;5;3.491;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0
65;650;0.615;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;8;3.474;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0
66;660;0.617;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;3.457;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0.0000166666666666667
67;670;0.62;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;3.441;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0
68;680;0.622;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;5;3.424;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0.0000166666666666667
69;690;0.625;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;3.408;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0
70;700;0.627;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;6;3.391;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0
71;710;0.63;100;93;7;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;7;3.374;0;87.366;0;0;0;0;0;NA;NA;0;0;755;0
72;720;0.632;100;94;6;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;4;4;0;4;0;4;0.5;NA;NA;0;6;3.357;0;87.366;0;0;1;0;0;2;Inf;0;0.5;754;0.0000166666666666667
73;730;0.634;100;94;6;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;6;3.324;0;87.366;0;0;0;0;0;NA;NA;0;0;754;0
74;740;0.636;100;94;6;748;0;4;1;1.422;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;8;3.292;0;87.366;0;0;0;0;0;NA;NA;0;0;754;0.0000166666666666667
75;750;0.639;100;94;6;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;6;3.26;0;87.366;0;0;0;0;0;NA;NA;0;0;754;0
76;760;0.641;100;94;6;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;5;3.225;0;87.366;0;0;0;0;0;NA;NA;0;0;754;0
77;770;0.643;100;94;6;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;9;3.19;0;87.366;0;0;0;0;0;NA;NA;0;0;754;0
78;780;0.645;100;94;6;748;0;4;1;1.422;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;6;3.156;0;87.366;0;0;0;0;0;NA;NA;0;0;754;0
79;790;0.649;100;94;6;762;0;4;1;NA;5;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;11;2.505;0;85.674;0;0;0;0;0;NA;NA;0;0;768;0.0000166666666666667
80;800;0.651;100;94;6;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;10;2.437;0;85.674;0;0;1;0;0;NA;NA;0;0;768;0.0000166666666666667
81;810;0.654;100;94;6;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;7;2.368;0;85.674;0;0;0;0;0;NA;NA;0;0;768;0
82;820;0.656;100;95;5;762;0;3;1;NA;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;5;2.325;0;85.674;0;0;0;0;0;0;NA;0;0;767;0
83;830;0.658;100;95;5;762;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;6;2.289;0;85.674;0;0;0;1;0;NA;NA;0;0;767;0.0000166666666666667
84;840;0.661;100;95;5;762;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;9;2.255;0;85.674;0;0;0;0;0;NA;NA;0;0;767;0
85;850;0.665;100;95;5;762;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;10;2.221;0;85.674;0;0;0;0;0;NA;NA;0;0;767;0
86;860;0.667;100;95;5;762;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;7;2.185;0;85.674;0;0;0;0;0;NA;NA;0;0;767;0
87;870;0.671;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;1;1;4;4;4;4;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;2.17;0;85.674;0;0;0;0;0;4;Inf;NA;Inf;766;0.0000166666666666667
88;880;0.674;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;12;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
89;890;0.676;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
90;900;0.678;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0.0000166666666666667
91;910;0.681;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;11;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
92;920;0.684;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
93;930;0.688;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
94;940;0.69;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
95;950;0.693;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
96;960;0.695;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
97;970;0.699;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
98;980;0.702;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
99;990;0.706;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
100;1000;0.709;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
101;1010;0.712;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0.0000166666666666667
102;1020;0.716;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;42;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
103;1030;0.719;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
104;1040;0.722;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
105;1050;0.726;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0.0000166666666666667
106;1060;0.729;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0.0000166666666666667
107;1070;0.732;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
108;1080;0.734;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
109;1090;0.738;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
110;1100;0.741;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0.0000166666666666667
111;1110;0.743;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;11;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
112;1120;0.746;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0.0000166666666666667
113;1130;0.749;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
114;1140;0.752;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;2.17;0;85.674;0;0;1;0;0;NA;NA;NA;NA;766;0.0000166666666666667
115;1150;0.755;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
116;1160;0.757;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;16;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
117;1170;0.76;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
118;1180;0.762;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
119;1190;0.765;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0
120;1200;0.767;100;96;4;762;0;4;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;2.17;0;85.674;0;0;0;0;0;NA;NA;NA;NA;766;0.0000166666666666667
1;10;0.004;100;0;100;796;7;1;100;1.801;6;105;1369;460;613;1073;296;796;8;0;0;0;0;0;0;0;0;0;0;0;0;14;796;268;528;796;0;796;1;8.071;7.5;1;33;52.337;26.747;98.12;0;0;2;28;0;Inf;Inf;1;1;896;0.00238333333333333
2;20;0.033;100;0;100;796;7;1;100;1.801;6;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;10;796;268;528;796;0;796;0;0.2;0;0;17;50.937;21.768;96.527;0;0;14;13;0;NA;NA;0;0;896;0.000483333333333333
3;30;0.053;100;0;100;796;7;1;100;1.801;6;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;11;796;268;528;796;0;796;0;0.182;0;0;17;49.685;18.369;95.636;0;0;3;3;0;NA;NA;0;0;896;0.000133333333333333
4;40;0.072;100;0;100;810;7;1;100;1.753;6;1;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;4;796;268;528;796;0;796;0;0.5;0.25;0;13;48.446;14.408;94.806;0;0;5;5;0;NA;NA;0;0;910;0.0002
5;50;0.092;100;0;100;810;7;1;100;1.753;6;1;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;2;796;268;528;796;0;796;0;1.5;0.5;0;9;47.133;9.381;93.978;0;0;4;3;0;NA;NA;0;0;910;0.000166666666666667
6;60;0.111;100;0;100;810;7;1;100;1.753;6;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;2;796;268;528;796;0;796;0;1;0;0;13;45.929;6.265;93.161;0;0;5;5;0;NA;NA;0;0;910;0.0002
7;70;0.133;100;0;100;802;7;1;100;1.868;10;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;2;796;268;528;796;0;796;0;0.5;0;0;12;44.607;2.421;92.334;0;0;3;5;0;NA;NA;0;0;902;0.00015
8;80;0.156;100;1;99;782;7;1;99;1.93;13;0;0;0;0;0;0;0;43;1;56;56;24;56;0;1;0;0;0;0;0;2;772;262;510;772;0;772;0.031;21.5;0;0;8;43.342;0;91.521;0;0;4;6;0;24;3.42857142857143;0;0.0310880829015544;881;0.000883333333333333
9;90;0.18;100;1;99;782;7;1;99;1.93;13;1;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;2;772;262;510;772;0;772;0;1;0.5;0;7;42.007;0;90.658;0;0;5;4;0;NA;NA;0;0;881;0.000183333333333333
10;100;0.204;100;3;97;768;7;1;97;Inf;Inf;3;30;4;21;25;5;20;51;4;130;130;66;32.5;0;2;0;0;2;0;0;3;726;254;472;726;0;726;0.118;18;1;0.028;11;40.439;0;89.736;0;0;12;8;0;21.5;3.07142857142857;0.0275482093663912;0.118457300275482;865;0.00123333333333333
11;110;0.223;100;6;94;768;7;1;94;Inf;Inf;1;12;6;6;12;0;12;17;5;107;107;70;21.4;0;3;0;0;2;0;0;1;668;250;418;668;0;668;0.123;18;1;0.018;11;38.463;0;88.896;0;0;6;5;0;16.4;2.34285714285714;0.0179640718562874;0.122754491017964;862;0.000483333333333333
12;120;0.241;100;8;92;772;6;1;92;Inf;Inf;1;40;8;20;28;12;28;8;14;63;63;48;4.5;0;2;0;0;12;0;0;1;636;238;398;636;0;636;0.119;9;1;0.044;8;36.441;0;88.099;0;0;2;2;0;5.42857142857143;0.904761904761905;0.0440251572327044;0.119496855345912;864;0.000216666666666667
13;130;0.256;100;14;86;772;6;1;86;Inf;Inf;1;76;20;52;72;4;68;11;18;226;226;136;12.556;0;6;0;0;12;0;0;1;568;220;348;568;0;568;0.359;12;1;0.12;10;34.215;0;87.305;0;0;1;1;0;11.3333333333333;1.88888888888889;0.119718309859155;0.359154929577465;858;0.000233333333333333
14;140;0.269;100;15;85;772;6;1;85;Inf;Inf;2;56;12;37;49;7;42;5;13;85;85;60;6.538;0;1;0;0;12;0;0;2;550;216;334;550;0;550;0.185;3.5;1;0.076;8;32.2;0;86.545;0;0;2;2;0;7.84615384615385;1.30769230769231;0.0763636363636364;0.185454545454545;857;0.000183333333333333
15;150;0.281;100;18;82;776;6;1;82;Inf;Inf;1;71;16;50;66;5;62;6;19;141;141;100;7.421;0;3;0;0;16;0;0;0;512;208;304;512;0;512;0.316;NA;NA;0.121;6;30.159;0;85.792;0;0;1;1;0;8.52631578947368;1.42105263157895;0.12109375;0.31640625;858;0.00015
16;160;0.295;100;22;78;776;6;1;78;Inf;Inf;2;48;13;34;47;1;46;7;20;121;121;84;6.05;0;4;0;0;16;0;0;2;474;192;282;474;0;474;0.274;4.5;1;0.097;22;28.12;0;84.887;0;0;2;2;0;6.5;1.08333333333333;0.0970464135021097;0.274261603375527;854;0.000216666666666667
17;170;0.307;100;29;71;776;5;4;63;Inf;Inf;1;42;11;30;41;1;40;8;23;174;174;116;7.565;0;7;0;0;16;0;0;1;398;160;238;398;0;398;0.392;9;1;0.101;7;26.365;0;81.514;0;0;3;1;0;6.78260869565217;1.35652173913043;0.100502512562814;0.391959798994975;847;0.000216666666666667
18;180;0.317;100;31;69;776;5;4;61;Inf;Inf;0;36;11;24;35;1;34;4;18;73;73;50;4.056;0;2;0;0;16;0;0;1;382;156;226;382;0;382;0.22;4;0;0.089;7;24.757;0;78.835;0;0;1;2;0;4.66666666666667;0.933333333333333;0.0890052356020942;0.219895287958115;845;0.000116666666666667
19;190;0.327;100;35;65;776;5;5;52;Inf;Inf;1;48;14;32;46;2;44;4;20;126;126;82;6.3;0;4;0;0;16;0;0;0;344;144;200;344;0;344;0.366;NA;NA;0.128;9;23.125;0;77.896;0;0;1;1;0;6.3;1.26;0.127906976744186;0.366279069767442;841;0.000116666666666667
20;200;0.337;100;37;63;776;5;5;50;Inf;Inf;1;42;15;26;41;1;40;4;18;89;89;62;4.944;0;2;0;0;16;0;0;1;322;140;182;322;0;322;0.317;5;1;0.124;8;21.668;0;77.008;0;0;1;0;0;5.66666666666667;1.13333333333333;0.124223602484472;0.316770186335404;839;0.0001
21;210;0.346;100;38;62;776;5;5;49;Inf;Inf;0;34;9;24;33;1;32;2;17;61;61;40;3.588;0;1;0;0;16;0;0;0;314;138;176;314;0;314;0.229;NA;NA;0.102;6;20.225;0;76.138;0;0;1;1;0;4.23529411764706;0.847058823529412;0.101910828025478;0.229299363057325;838;0.0000666666666666667
22;220;0.355;100;41;59;776;5;6;39;Inf;Inf;1;36;11;24;35;1;34;2;19;72;72;52;3.789;0;3;0;0;16;0;0;0;296;130;166;296;0;296;0.291;NA;NA;0.115;7;18.897;0;75.267;0;0;1;0;0;4.52631578947368;0.905263157894737;0.114864864864865;0.290540540540541;835;0.0000666666666666667
23;230;0.369;100;44;56;776;4;6;37;Inf;Inf;1;50;15;32;47;3;44;5;19;107;107;70;5.632;0;3;0;0;16;0;0;1;270;122;148;270;0;270;0.422;6;1;0.163;9;17.613;0;74.392;0;0;0;1;0;6;1.5;0.162962962962963;0.422222222222222;832;0.000116666666666667
24;240;0.378;100;45;55;776;4;6;36;Inf;Inf;1;34;9;24;33;1;32;2;17;55;55;36;3.235;0;1;0;0;16;0;0;0;266;120;146;266;0;266;0.256;NA;NA;0.12;6;16.362;0;73.467;0;0;0;0;0;4;1;0.120300751879699;0.255639097744361;831;0.00005
25;250;0.385;100;50;50;776;4;7;31;Inf;Inf;1;42;16;24;40;2;38;5;19;121;121;84;6.368;0;5;0;0;14;0;0;1;220;102;118;220;0;220;0.555;6;1;0.173;7;15.267;0;72.604;0;0;0;0;0;6.42105263157895;1.60526315789474;0.172727272727273;0.554545454545455;826;0.0001
26;260;0.393;100;50;50;776;4;7;31;1.635;10;1;32;9;22;31;1;30;1;14;48;48;30;3.429;0;0;0;0;14;0;0;1;220;102;118;220;0;220;0.273;2;1;0.136;7;14.22;0;71.736;0;0;1;0;0;4.28571428571429;1.07142857142857;0.136363636363636;0.272727272727273;826;0.00005
27;270;0.4;100;51;49;776;4;7;30;1.635;10;1;32;9;22;31;1;30;2;15;54;54;34;3.6;0;1;0;0;14;0;0;0;216;100;116;216;0;216;0.296;NA;NA;0.139;6;13.232;0;70.899;0;0;0;0;0;4.26666666666667;1.06666666666667;0.138888888888889;0.296296296296296;825;0.00005
28;280;0.408;100;52;48;776;4;7;30;1.635;10;1;32;9;22;31;1;30;1;15;50;50;32;3.333;0;1;0;0;14;0;0;0;214;98;116;214;0;214;0.29;NA;NA;0.14;5;12.212;0;70.014;0;0;1;0;0;4.13333333333333;1.03333333333333;0.14018691588785;0.289719626168224;824;0.00005
29;290;0.416;100;53;47;776;4;7;29;Inf;Inf;1;38;15;22;37;1;36;2;17;61;61;42;3.588;0;1;0;0;16;0;0;0;208;96;112;208;0;208;0.375;NA;NA;0.173;11;11.277;0;69.158;0;0;0;0;0;4.58823529411765;1.14705882352941;0.173076923076923;0.375;823;0.00005
30;300;0.423;100;56;44;776;4;5;29;Inf;Inf;0;34;11;22;33;1;32;2;19;52;52;34;2.737;0;3;0;0;16;0;0;1;206;94;112;206;0;206;0.32;2;0;0.155;6;10.439;0;68.357;0;0;0;1;0;3.47368421052632;0.868421052631579;0.155339805825243;0.320388349514563;820;0.00005
31;310;0.429;100;58;42;776;4;7;25;Inf;Inf;1;30;7;22;29;1;28;2;14;56;56;38;4;0;2;0;0;12;0;0;0;196;84;112;196;0;196;0.337;NA;NA;0.143;7;9.679;0;67.585;0;0;0;0;0;4.71428571428571;1.17857142857143;0.142857142857143;0.336734693877551;818;0.00005
32;320;0.436;100;62;38;776;4;10;11;Inf;Inf;1;30;9;20;29;1;28;3;14;92;92;66;6.571;0;4;0;0;10;0;0;0;158;66;92;158;0;158;0.595;NA;NA;0.177;5;8.97;0;66.801;0;0;0;0;0;6.71428571428571;1.67857142857143;0.177215189873418;0.594936708860759;814;0.0000666666666666667
33;330;0.442;100;65;35;776;3;10;11;1.616;8;1;92;25;57;82;10;72;7;13;157;157;100;12.077;0;3;0;0;10;0;0;0;130;62;68;130;0;130;1.323;NA;NA;0.554;8;8.002;0;66.008;0;0;0;1;0;13.2307692307692;4.41025641025641;0.553846153846154;1.32307692307692;811;0.00015
34;340;0.448;100;69;31;776;3;10;11;1.579;8;0;28;7;20;27;1;26;3;12;55;55;38;4.583;0;4;0;0;8;0;0;0;118;54;64;118;0;118;0.542;NA;NA;0.22;5;7.319;0;65.417;0;0;0;1;0;5.33333333333333;1.77777777777778;0.220338983050847;0.542372881355932;807;0.0000666666666666667
35;350;0.452;100;73;27;776;3;9;10;1.577;8;0;20;7;12;19;1;18;3;12;79;79;54;6.583;0;4;0;0;8;0;0;0;82;42;40;82;0;82;0.878;NA;NA;0.22;7;6.715;0;65.416;0;0;0;0;0;6;2;0.219512195121951;0.878048780487805;803;0.00005
36;360;0.459;100;75;25;776;2;9;10;1.574;8;0;26;9;16;25;1;24;2;10;50;50;36;5;0;2;0;0;8;0;0;0;70;38;32;70;0;70;0.857;NA;NA;0.343;8;6.142;0;65.415;0;0;0;1;0;6;3;0.342857142857143;0.857142857142857;801;0.00005
37;370;0.466;100;79;21;776;2;7;10;1.57;8;0;24;9;14;23;1;22;3;12;52;52;36;4.333;0;4;0;0;8;0;0;1;56;32;24;56;0;56;1.036;3;0;0.393;10;5.69;0;65.414;0;0;0;1;0;4.83333333333333;2.41666666666667;0.392857142857143;1.03571428571429;797;0.0000666666666666667
38;380;0.47;100;80;20;776;2;7;10;1.57;8;0;20;7;12;19;1;18;1;9;33;33;22;3.667;0;1;0;0;8;0;0;0;52;30;22;52;0;52;0.769;NA;NA;0.346;6;5.315;0;65.413;0;0;0;0;0;4.44444444444444;2.22222222222222;0.346153846153846;0.769230769230769;796;0.0000166666666666667
39;390;0.476;100;81;19;776;2;7;9;1.57;8;0;20;7;12;19;1;18;1;9;37;37;24;4.111;0;1;0;0;8;0;0;1;46;28;18;46;0;46;0.913;1;0;0.391;10;4.97;0;65.412;0;0;1;1;0;4.66666666666667;2.33333333333333;0.391304347826087;0.91304347826087;795;0.00005
40;400;0.481;100;83;17;776;2;6;8;1.567;8;0;12;6;6;12;0;12;2;8;31;31;24;3.875;0;2;0;0;6;0;0;0;34;24;10;34;0;34;1.059;NA;NA;0.353;6;4.668;0;65.411;0;0;0;0;0;4.5;2.25;0.352941176470588;1.05882352941176;793;0.0000333333333333333
41;410;0.486;100;84;16;776;2;6;7;1.567;8;0;10;4;6;10;0;10;1;7;15;15;12;2.143;0;1;0;0;6;0;0;0;32;22;10;32;0;32;0.688;NA;NA;0.313;6;4.376;0;65.41;0;0;0;0;0;3.14285714285714;1.57142857142857;0.3125;0.6875;792;0.0000166666666666667
42;420;0.491;100;87;13;776;2;4;7;1.567;8;0;10;4;6;10;0;10;1;9;15;15;12;1.667;0;3;0;0;6;0;0;0;30;20;10;30;0;30;0.733;NA;NA;0.333;9;4.169;0;65.409;0;0;0;0;0;2.44444444444444;1.22222222222222;0.333333333333333;0.733333333333333;789;0.0000166666666666667
43;430;0.497;100;87;13;776;2;4;7;1.567;8;0;10;4;6;10;0;10;0;6;13;13;10;2.167;0;0;0;0;6;0;0;0;30;20;10;30;0;30;0.667;NA;NA;0.333;10;4.018;0;65.408;0;0;0;0;0;3.33333333333333;1.66666666666667;0.333333333333333;0.666666666666667;789;0
44;440;0.502;100;87;13;776;2;4;7;1.567;8;1;10;4;6;10;0;10;1;6;13;13;10;2.167;0;0;0;0;6;0;0;0;30;20;10;30;0;30;0.667;NA;NA;0.333;10;3.866;0;65.407;0;0;0;0;0;3.33333333333333;1.66666666666667;0.333333333333333;0.666666666666667;789;0.0000333333333333333
45;450;0.508;100;87;13;776;2;4;7;1.567;8;0;10;4;6;10;0;10;1;6;13;13;10;2.167;0;0;0;0;6;0;0;0;30;20;10;30;0;30;0.667;NA;NA;0.333;8;3.715;0;65.406;0;0;0;0;0;3.33333333333333;1.66666666666667;0.333333333333333;0.666666666666667;789;0.0000166666666666667
46;460;0.514;100;88;12;776;2;3;7;1.567;8;0;10;4;6;10;0;10;1;7;13;13;10;1.857;0;1;0;0;6;0;0;0;30;20;10;30;0;30;0.667;NA;NA;0.333;10;3.586;0;65.405;0;0;0;0;0;2.85714285714286;1.42857142857143;0.333333333333333;0.666666666666667;788;0.0000166666666666667
47;470;0.519;100;89;11;776;2;2;7;1.567;8;0;10;4;6;10;0;10;1;7;13;13;10;1.857;0;1;0;0;6;0;0;0;30;20;10;30;0;30;0.667;NA;NA;0.333;10;3.471;0;65.404;0;0;0;0;0;2.85714285714286;1.42857142857143;0.333333333333333;0.666666666666667;787;0.0000166666666666667
48;480;0.524;100;90;10;776;2;2;7;1.567;8;0;10;4;6;10;0;10;1;7;19;19;16;2.714;0;1;0;0;6;0;0;0;24;16;8;24;0;24;1.083;NA;NA;0.417;10;3.395;0;65.403;0;0;0;0;0;3.71428571428571;1.85714285714286;0.416666666666667;1.08333333333333;786;0.0000166666666666667
49;490;0.529;100;90;10;776;2;2;7;1.567;8;0;10;4;6;10;0;10;0;6;13;13;10;2.167;0;0;0;0;6;0;0;0;24;16;8;24;0;24;0.833;NA;NA;0.417;10;3.319;0;65.402;0;0;0;0;0;3.33333333333333;1.66666666666667;0.416666666666667;0.833333333333333;786;0
50;500;0.533;100;90;10;776;2;2;7;1.567;8;0;10;4;6;10;0;10;0;6;13;13;10;2.167;0;0;0;0;6;0;0;0;24;16;8;24;0;24;0.833;NA;NA;0.417;5;3.242;0;65.4;0;0;0;0;0;3.33333333333333;1.66666666666667;0.416666666666667;0.833333333333333;786;0
51;510;0.538;100;90;10;776;2;2;7;1.567;8;0;10;4;6;10;0;10;0;6;13;13;10;2.167;0;0;0;0;6;0;0;0;24;16;8;24;0;24;0.833;NA;NA;0.417;11;3.168;0;65.399;0;0;0;0;0;3.33333333333333;1.66666666666667;0.416666666666667;0.833333333333333;786;0
52;520;0.542;100;90;10;776;2;2;7;1.567;8;0;10;4;6;10;0;10;0;6;13;13;10;2.167;0;0;0;0;6;0;0;1;24;16;8;24;0;24;0.833;0;0;0.417;5;3.091;0;65.398;0;0;0;0;0;3.33333333333333;1.66666666666667;0.416666666666667;0.833333333333333;786;0
53;530;0.545;100;90;10;776;2;2;7;1.567;8;0;10;4;6;10;0;10;0;6;13;13;10;2.167;0;0;0;0;6;0;0;0;24;16;8;24;0;24;0.833;NA;NA;0.417;6;3.016;0;65.397;0;0;1;0;0;3.33333333333333;1.66666666666667;0.416666666666667;0.833333333333333;786;0.0000166666666666667
54;540;0.549;100;90;10;776;2;2;7;1.567;8;1;10;4;6;10;0;10;1;6;13;13;10;2.167;0;0;0;0;6;0;0;0;24;16;8;24;0;24;0.833;NA;NA;0.417;8;2.94;0;65.396;0;0;0;0;0;3.33333333333333;1.66666666666667;0.416666666666667;0.833333333333333;786;0.0000333333333333333
55;550;0.553;100;90;10;776;2;2;7;1.567;8;0;10;4;6;10;0;10;0;6;13;13;10;2.167;0;0;0;0;6;0;0;1;24;16;8;24;0;24;0.833;0;0;0.417;8;2.863;0;65.395;0;0;0;0;0;3.33333333333333;1.66666666666667;0.416666666666667;0.833333333333333;786;0
56;560;0.556;100;91;9;776;2;2;7;1.567;8;0;10;4;6;10;0;10;1;7;18;18;14;2.571;0;1;0;0;6;0;0;0;20;14;6;20;0;20;1.2;NA;NA;0.5;8;2.765;0;65.394;0;0;1;0;0;3.42857142857143;1.71428571428571;0.5;1.2;785;0.0000333333333333333
57;570;0.559;100;92;8;776;2;2;7;1.567;8;0;10;4;6;10;0;10;1;7;15;15;12;2.143;0;1;0;0;6;0;0;0;18;12;6;18;0;18;1.222;NA;NA;0.556;6;2.674;0;65.393;0;0;0;0;0;3.14285714285714;1.57142857142857;0.555555555555556;1.22222222222222;784;0.0000166666666666667
58;580;0.562;100;92;8;776;2;2;7;1.567;8;0;10;4;6;10;0;10;0;6;13;13;10;2.167;0;0;0;0;6;0;0;0;18;12;6;18;0;18;1.111;NA;NA;0.556;5;2.593;0;65.392;0;0;0;0;0;3.33333333333333;1.66666666666667;0.555555555555556;1.11111111111111;784;0
59;590;0.565;100;92;8;776;2;2;7;1.567;8;0;10;4;6;10;0;10;1;6;13;13;10;2.167;0;0;0;0;6;0;0;0;18;12;6;18;0;18;1.111;NA;NA;0.556;6;2.513;0;65.391;0;0;0;0;0;3.33333333333333;1.66666666666667;0.555555555555556;1.11111111111111;784;0.0000166666666666667
60;600;0.568;100;92;8;776;2;2;7;1.567;8;0;10;4;6;10;0;10;0;6;13;13;10;2.167;0;0;0;0;6;0;0;0;18;12;6;18;0;18;1.111;NA;NA;0.556;6;2.431;0;65.39;0;0;0;0;0;3.33333333333333;1.66666666666667;0.555555555555556;1.11111111111111;784;0
61;610;0.572;100;92;8;776;2;2;7;1.567;8;0;10;4;6;10;0;10;1;6;13;13;10;2.167;0;0;0;0;6;0;0;0;18;12;6;18;0;18;1.111;NA;NA;0.556;10;2.351;0;65.389;0;0;0;1;0;3.33333333333333;1.66666666666667;0.555555555555556;1.11111111111111;784;0.0000333333333333333
62;620;0.576;100;92;8;776;2;2;7;1.567;8;0;10;4;6;10;0;10;0;6;13;13;10;2.167;0;0;0;0;6;0;0;0;18;12;6;18;0;18;1.111;NA;NA;0.556;9;2.27;0;65.388;0;0;1;1;0;3.33333333333333;1.66666666666667;0.555555555555556;1.11111111111111;784;0.0000333333333333333
63;630;0.58;100;93;7;776;2;1;7;1.567;8;0;10;4;6;10;0;10;1;7;13;13;10;1.857;0;1;0;0;6;0;0;0;18;12;6;18;0;18;1.111;NA;NA;0.556;10;2.209;0;65.387;0;0;0;0;0;2.85714285714286;1.42857142857143;0.555555555555556;1.11111111111111;783;0.0000166666666666667
64;640;0.584;100;93;7;776;2;1;7;1.567;8;0;10;4;6;10;0;10;0;6;13;13;10;2.167;0;0;0;0;6;0;0;0;18;12;6;18;0;18;1.111;NA;NA;0.556;7;2.163;0;65.386;0;0;0;0;0;3.33333333333333;1.66666666666667;0.555555555555556;1.11111111111111;783;0
65;650;0.587;100;93;7;776;2;1;7;1.567;8;0;10;4;6;10;0;10;1;6;13;13;10;2.167;0;0;0;0;6;0;0;0;18;12;6;18;0;18;1.111;NA;NA;0.556;8;2.117;0;65.385;0;0;0;0;0;3.33333333333333;1.66666666666667;0.555555555555556;1.11111111111111;783;0.0000166666666666667
66;660;0.591;100;94;6;776;2;1;6;1.567;8;0;6;4;2;6;0;6;1;5;16;16;12;3.2;0;1;0;0;4;0;0;0;12;10;2;12;0;12;1.5;NA;NA;0.5;7;2.072;0;65.384;0;0;0;0;0;3.6;1.8;0.5;1.5;782;0.0000166666666666667
67;670;0.594;100;94;6;776;2;1;6;1.567;8;0;6;4;2;6;0;6;0;4;6;6;6;1.5;0;0;0;0;4;0;0;0;12;10;2;12;0;12;1;NA;NA;0.5;9;2.034;0;65.383;0;0;0;0;0;3;1.5;0.5;1;782;0
68;680;0.598;100;94;6;776;2;1;6;1.567;8;0;6;4;2;6;0;6;0;4;6;6;6;1.5;0;0;0;0;4;0;0;0;12;10;2;12;0;12;1;NA;NA;0.5;8;1.995;0;65.382;0;0;1;0;0;3;1.5;0.5;1;782;0.0000166666666666667
69;690;0.601;100;94;6;776;2;1;6;1.567;8;0;6;4;2;6;0;6;1;4;6;6;6;1.5;0;0;0;0;4;0;0;0;12;10;2;12;0;12;1;NA;NA;0.5;9;1.957;0;65.381;0;0;0;0;0;3;1.5;0.5;1;782;0.0000166666666666667
70;700;0.605;100;94;6;776;2;1;6;1.567;8;1;6;4;2;6;0;6;0;4;6;6;6;1.5;0;0;0;0;4;0;0;0;12;10;2;12;0;12;1;NA;NA;0.5;8;1.919;0;65.38;0;0;0;0;0;3;1.5;0.5;1;782;0.0000166666666666667
71;710;0.609;100;94;6;776;2;1;6;1.637;12;0;10;6;2;8;2;6;0;4;6;6;6;1.5;0;0;0;0;4;0;0;0;12;10;2;12;0;12;1;NA;NA;0.5;9;1.88;0;65.379;0;0;0;0;0;3;1.5;0.5;1;782;0
72;720;0.612;100;94;6;776;2;1;6;1.57;8;0;6;3;2;5;1;4;1;4;6;6;4;1.5;0;0;0;0;4;0;0;0;12;10;2;12;0;12;0.667;NA;NA;0.333;9;1.842;0;65.378;0;0;0;0;0;2;1;0.333333333333333;0.666666666666667;782;0.0000166666666666667
73;730;0.616;100;94;6;776;2;1;6;1.57;8;1;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;12;10;2;12;0;12;0.667;NA;NA;0.333;10;1.804;0;65.377;0;0;0;0;0;2;1;0.333333333333333;0.666666666666667;782;0.0000166666666666667
74;740;0.619;100;94;6;776;2;1;6;1.57;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;12;10;2;12;0;12;0.667;NA;NA;0.333;8;1.765;0;65.376;0;0;0;1;0;2;1;0.333333333333333;0.666666666666667;782;0.0000166666666666667
75;750;0.623;100;94;6;776;2;1;6;1.57;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;12;10;2;12;0;12;0.667;NA;NA;0.333;9;1.727;0;65.375;0;0;0;0;0;2;1;0.333333333333333;0.666666666666667;782;0
76;760;0.627;100;94;6;772;2;1;6;1.569;8;1;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;12;10;2;12;0;12;0.667;NA;NA;0.333;10;1.689;0;65.374;0;0;0;0;0;2;1;0.333333333333333;0.666666666666667;778;0.0000166666666666667
77;770;0.631;100;94;6;772;2;1;6;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;12;10;2;12;0;12;0.667;NA;NA;0.333;7;1.65;0;65.373;0;0;0;0;0;2;1;0.333333333333333;0.666666666666667;778;0
78;780;0.634;100;94;6;772;2;1;6;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;12;10;2;12;0;12;0.667;NA;NA;0.333;9;1.611;0;65.372;0;0;0;0;0;2;1;0.333333333333333;0.666666666666667;778;0
79;790;0.638;100;95;5;772;2;1;5;1.569;8;0;6;3;2;5;1;4;1;5;8;8;6;1.6;0;1;0;0;4;0;0;0;10;8;2;10;0;10;1;NA;NA;0.4;8;1.576;0;65.371;0;0;0;0;0;2;1;0.4;1;777;0.0000166666666666667
80;800;0.641;100;95;5;772;2;1;5;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;10;8;2;10;0;10;0.8;NA;NA;0.4;5;1.546;0;65.37;0;0;0;0;0;2;1;0.4;0.8;777;0
81;810;0.644;100;95;5;772;2;1;5;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;10;8;2;10;0;10;0.8;NA;NA;0.4;6;1.515;0;65.369;0;0;0;0;0;2;1;0.4;0.8;777;0
82;820;0.647;100;95;5;772;2;1;5;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;10;8;2;10;0;10;0.8;NA;NA;0.4;5;1.485;0;65.369;0;0;0;0;0;2;1;0.4;0.8;777;0
83;830;0.649;100;95;5;772;2;1;5;1.569;8;0;6;3;2;5;1;4;1;4;6;6;4;1.5;0;0;0;0;4;0;0;0;10;8;2;10;0;10;0.8;NA;NA;0.4;6;1.453;0;65.368;0;0;0;0;0;2;1;0.4;0.8;777;0.0000166666666666667
84;840;0.652;100;95;5;772;2;1;5;1.569;8;1;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;10;8;2;10;0;10;0.8;NA;NA;0.4;8;1.423;0;65.367;0;0;0;0;0;2;1;0.4;0.8;777;0.0000166666666666667
85;850;0.655;100;95;5;772;2;1;5;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;10;8;2;10;0;10;0.8;NA;NA;0.4;5;1.392;0;65.366;0;0;0;0;0;2;1;0.4;0.8;777;0
86;860;0.657;100;95;5;772;2;1;5;1.569;8;0;6;3;2;5;1;4;1;4;6;6;4;1.5;0;0;0;0;4;0;0;0;10;8;2;10;0;10;0.8;NA;NA;0.4;5;1.361;0;65.365;0;0;0;0;0;2;1;0.4;0.8;777;0.0000166666666666667
87;870;0.66;100;95;5;772;2;1;5;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;10;8;2;10;0;10;0.8;NA;NA;0.4;8;1.33;0;65.364;0;0;0;0;0;2;1;0.4;0.8;777;0
88;880;0.662;100;95;5;772;2;1;5;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;10;8;2;10;0;10;0.8;NA;NA;0.4;5;1.299;0;65.363;0;0;0;0;0;2;1;0.4;0.8;777;0
89;890;0.665;100;96;4;772;2;1;4;1.569;8;1;6;3;2;5;1;4;1;5;8;8;6;1.6;0;1;0;0;4;0;0;0;8;6;2;8;0;8;1.25;NA;NA;0.5;8;1.274;0;65.362;0;0;0;0;0;2;1;0.5;1.25;776;0.0000333333333333333
90;900;0.667;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;1;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;5;1.25;0;65.361;0;0;0;0;0;2;1;0.5;1;776;0.0000166666666666667
91;910;0.67;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;1;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;9;1.227;0;65.36;0;0;0;0;0;2;1;0.5;1;776;0.0000166666666666667
92;920;0.672;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;5;1.204;0;65.359;0;0;0;0;0;2;1;0.5;1;776;0
93;930;0.674;100;96;4;772;2;1;4;1.569;8;1;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;5;1.181;0;65.358;0;0;0;0;0;2;1;0.5;1;776;0.0000166666666666667
94;940;0.678;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;1;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;6;1.158;0;65.357;0;0;0;0;0;2;1;0.5;1;776;0.0000166666666666667
95;950;0.681;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;5;1.134;0;65.356;0;0;0;0;0;2;1;0.5;1;776;0
96;960;0.683;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;6;1.111;0;65.355;0;0;0;0;0;2;1;0.5;1;776;0
97;970;0.686;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;6;1.088;0;65.354;0;0;1;0;0;2;1;0.5;1;776;0.0000166666666666667
98;980;0.688;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;5;1.065;0;65.353;0;0;0;0;0;2;1;0.5;1;776;0
99;990;0.69;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;5;1.042;0;65.352;0;0;0;0;0;2;1;0.5;1;776;0
100;1000;0.693;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;6;1.018;0;65.351;0;0;1;0;0;2;1;0.5;1;776;0.0000166666666666667
101;1010;0.696;100;96;4;772;2;1;4;1.569;8;1;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;9;0.995;0;65.35;0;0;0;0;0;2;1;0.5;1;776;0.0000166666666666667
102;1020;0.698;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;1;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;8;0.972;0;65.349;0;0;0;0;0;2;1;0.5;1;776;0.0000166666666666667
103;1030;0.701;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;1;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;8;0.948;0;65.348;0;0;0;0;0;2;1;0.5;1;776;0.0000166666666666667
104;1040;0.704;100;96;4;772;2;1;4;1.569;8;1;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;9;0.926;0;65.347;0;0;0;0;0;2;1;0.5;1;776;0.0000166666666666667
105;1050;0.706;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;1;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;5;0.902;0;65.346;0;0;0;0;0;2;1;0.5;1;776;0.0000166666666666667
106;1060;0.709;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;6;0.879;0;65.345;0;0;0;0;0;2;1;0.5;1;776;0
107;1070;0.711;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;0;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;6;0.856;0;65.344;0;0;0;1;0;2;1;0.5;1;776;0.0000166666666666667
108;1080;0.714;100;96;4;772;2;1;4;1.569;8;0;6;3;2;5;1;4;1;4;6;6;4;1.5;0;0;0;0;4;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;6;0.833;0;65.343;0;0;0;0;0;2;1;0.5;1;776;0.0000166666666666667
109;1090;0.717;100;96;4;770;2;1;4;1.545;8;0;6;3;2;5;1;4;1;2;4;4;4;2;0;0;0;0;2;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;9;0.809;0;65.342;0;0;0;0;0;4;2;0.5;1;774;0.0000166666666666667
110;1100;0.72;100;96;4;770;2;1;4;1.545;8;0;6;3;2;5;1;4;0;2;4;4;4;2;0;0;0;0;2;0;0;0;8;6;2;8;0;8;1;NA;NA;0.5;6;0.76;0;65.341;0;0;0;0;0;4;2;0.5;1;774;0
111;1110;0.723;100;97;3;770;1;1;3;1.545;8;0;0;0;0;0;0;0;1;1;4;4;4;4;0;1;0;0;0;0;0;0;4;4;0;4;0;4;1;NA;NA;0;10;0.72;0;65.34;0;0;0;0;0;4;4;0;1;773;0.0000166666666666667
112;1120;0.726;100;98;2;770;1;1;2;1.545;8;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;2;2;0;2;0;2;1;NA;NA;0;6;0.712;0;65.339;0;0;0;0;0;2;2;0;1;772;0
113;1130;0.728;100;98;2;770;1;1;2;1.545;8;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.705;0;65.338;0;0;0;0;0;NA;NA;0;0;772;0
114;1140;0.731;100;98;2;770;1;1;2;1.545;8;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;0.697;0;65.337;0;0;0;0;0;NA;NA;0;0;772;0
115;1150;0.733;100;98;2;770;1;1;2;1.545;8;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;0.689;0;65.336;0;0;0;0;0;NA;NA;0;0;772;0
116;1160;0.736;100;98;2;770;1;1;2;1.545;8;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;0.682;0;65.335;0;0;0;0;0;NA;NA;0;0;772;0
117;1170;0.738;100;98;2;770;1;1;2;1.545;8;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;0.674;0;65.334;0;0;0;0;0;NA;NA;0;0;772;0
118;1180;0.74;100;98;2;770;1;1;2;1.545;8;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;0.667;0;65.333;0;0;0;0;0;NA;NA;0;0;772;0
119;1190;0.743;100;98;2;770;1;1;2;1.545;8;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;0.659;0;65.332;0;0;0;0;0;NA;NA;0;0;772;0
120;1200;0.747;100;99;1;770;0;1;1;1.545;8;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.653;0;65.331;0;0;0;0;0;2;Inf;NA;Inf;771;0.0000166666666666667
1;10;0.004;100;0;100;828;8;1;100;1.964;6;110;1522;453;697;1150;372;828;5;0;0;0;0;0;0;0;0;0;0;0;0;22;828;260;568;828;0;828;1;5.227;5;1;31;53.615;23.318;98.176;0;0;2;28;0;Inf;Inf;1;1;928;0.00241666666666667
2;20;0.04;100;0;100;828;8;1;100;1.964;6;0;0;0;0;0;0;0;3;0;0;0;0;0;0;0;0;0;0;0;0;11;828;260;568;828;0;828;0;0.273;0;0;16;52.013;19.966;97.168;0;0;15;16;0;NA;NA;0;0;928;0.000566666666666667
3;30;0.068;100;0;100;828;8;1;100;1.964;6;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;6;828;260;568;828;0;828;0;0.333;0;0;17;50.617;16.044;96.333;0;0;7;9;0;NA;NA;0;0;928;0.0003
4;40;0.101;100;0;100;828;8;1;100;1.964;6;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;4;828;260;568;828;0;828;0;0.5;0;0;17;49.296;12.072;95.51;0;0;46;8;0;NA;NA;0;0;928;0.000933333333333333
5;50;0.133;100;0;100;828;8;1;100;1.964;6;1;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;4;828;260;568;828;0;828;0;0.5;0.25;0;13;47.881;5.935;94.694;0;0;6;4;0;NA;NA;0;0;928;0.0002
6;60;0.158;100;0;100;828;8;1;100;1.964;6;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;2;828;260;568;828;0;828;0;0.5;0;0;9;46.469;1.3;93.85;0;0;3;3;0;NA;NA;0;0;928;0.000116666666666667
7;70;0.184;100;2;98;812;8;1;98;1.972;11;7;49;7;28;35;14;22;50;4;87;87;58;21.75;0;2;0;0;2;0;0;3;792;254;538;792;0;792;0.101;19;2.333;0.028;13;44.749;0;93.047;0;0;17;14;0;20;2.5;0.0277777777777778;0.101010101010101;910;0.00146666666666667
8;80;0.209;100;4;96;812;7;1;96;1.972;11;2;32;6;23;29;3;26;48;4;156;156;78;39;0;2;0;0;2;0;0;2;740;246;494;740;0;740;0.141;25;1;0.035;13;42.905;0;92.258;0;0;3;4;0;26;3.71428571428571;0.0351351351351351;0.140540540540541;908;0.00095
9;90;0.229;100;6;94;812;7;1;94;1.878;11;2;22;11;10;21;1;20;11;4;88;88;60;22;0;2;0;0;2;0;0;2;700;242;458;700;0;700;0.114;6.5;1;0.029;13;41.294;0;91.47;0;0;3;4;0;20;2.85714285714286;0.0285714285714286;0.114285714285714;906;0.000333333333333333
10;100;0.249;100;8;92;812;7;1;92;1.821;11;1;38;14;18;32;6;26;7;4;92;92;54;23;0;2;0;0;2;0;0;2;672;240;432;672;0;672;0.119;4;0.5;0.039;12;39.626;0;90.672;0;0;2;3;0;20;2.85714285714286;0.0386904761904762;0.119047619047619;904;0.000216666666666667
11;110;0.267;100;11;89;812;7;1;89;1.814;11;1;20;8;10;18;2;16;9;5;108;108;64;21.6;0;3;0;0;2;0;0;2;624;228;396;624;0;624;0.128;5;0.5;0.026;9;37.521;0;89.888;0;0;2;1;0;16;2.28571428571429;0.0256410256410256;0.128205128205128;901;0.000216666666666667
12;120;0.29;100;13;87;812;6;1;87;1.775;10;1;14;6;6;12;2;10;5;4;32;32;30;8;0;2;0;0;2;0;0;2;604;220;384;604;0;604;0.066;3;0.5;0.017;11;35.662;0;89.092;0;0;3;3;0;10;1.66666666666667;0.0165562913907285;0.0662251655629139;899;0.0002
13;130;0.312;100;16;84;812;6;1;84;1.771;10;1;55;11;33;44;11;34;8;5;99;99;74;19.8;0;3;0;0;2;0;0;1;564;208;356;564;0;564;0.191;9;1;0.06;11;33.96;0;82.927;0;0;3;1;0;21.6;3.6;0.0602836879432624;0.191489361702128;896;0.000216666666666667
14;140;0.329;100;17;83;820;6;1;83;Inf;Inf;1;10;5;4;9;1;8;3;3;22;22;18;7.333;0;1;0;0;2;0;0;1;554;206;348;554;0;554;0.047;4;1;0.014;7;32.502;0;81.816;0;0;2;2;0;8.66666666666667;1.44444444444444;0.0144404332129964;0.0469314079422383;903;0.000133333333333333
15;150;0.345;100;18;82;828;6;1;82;Inf;Inf;1;10;3;6;9;1;8;2;5;12;12;12;2.4;0;1;0;0;4;0;0;1;550;204;346;550;0;550;0.036;3;1;0.015;7;31.126;0;81.816;0;0;1;2;0;4;0.666666666666667;0.0145454545454545;0.0363636363636364;910;0.0001
16;160;0.359;100;21;79;828;6;1;79;Inf;Inf;1;41;7;27;34;7;28;7;7;103;103;76;14.714;0;3;0;0;4;0;0;1;502;188;314;502;0;502;0.207;8;1;0.056;10;29.229;0;81.816;0;0;1;1;0;14.8571428571429;2.47619047619048;0.0557768924302789;0.207171314741036;907;0.000166666666666667
17;170;0.372;100;24;76;828;5;1;76;Inf;Inf;1;30;6;21;27;3;24;11;7;125;125;76;17.857;0;3;0;0;4;0;0;1;450;176;274;450;0;450;0.222;12;1;0.053;9;27.357;0;81.816;0;0;2;2;0;14.2857142857143;2.85714285714286;0.0533333333333333;0.222222222222222;904;0.000266666666666667
18;180;0.384;100;27;73;828;5;2;72;Inf;Inf;1;12;3;8;11;1;10;3;7;39;39;34;5.571;0;3;0;0;4;0;0;0;426;168;258;426;0;426;0.103;NA;NA;0.023;11;25.512;0;81.816;0;0;5;1;0;6.28571428571429;1.25714285714286;0.0234741784037559;0.103286384976526;901;0.000166666666666667
19;190;0.397;100;29;71;836;5;2;70;1.538;11;1;30;6;21;27;3;24;4;6;67;67;44;11.167;0;2;0;0;4;0;0;0;406;162;244;406;0;406;0.167;NA;NA;0.059;7;23.865;0;77.167;0;0;0;0;0;11.3333333333333;2.26666666666667;0.0591133004926108;0.167487684729064;907;0.0000833333333333333
20;200;0.408;100;32;68;836;5;2;67;1.536;11;1;32;9;19;28;4;24;3;7;92;92;60;13.143;0;3;0;0;4;0;0;0;370;154;216;370;0;370;0.227;NA;NA;0.065;11;22.673;0;76.364;0;0;1;0;0;12;2.4;0.0648648648648649;0.227027027027027;904;0.0000833333333333333
21;210;0.418;100;37;63;838;4;2;62;Inf;Inf;1;65;16;39;55;10;46;6;21;148;148;104;7.048;0;5;0;0;16;0;0;1;312;136;176;312;0;312;0.481;7;1;0.147;8;21.525;0;75.584;0;0;0;0;0;7.14285714285714;1.78571428571429;0.147435897435897;0.480769230769231;901;0.000116666666666667
22;220;0.428;100;39;61;838;4;2;60;1.511;11;1;32;8;19;27;5;22;4;18;66;66;38;3.667;0;2;0;0;16;0;0;0;296;130;166;296;0;296;0.203;NA;NA;0.074;9;20.342;0;74.778;0;0;0;1;0;3.33333333333333;0.833333333333333;0.0743243243243243;0.202702702702703;899;0.0001
23;230;0.438;100;44;56;838;4;1;56;1.511;11;1;60;18;36;54;6;48;7;19;151;151;94;7.947;0;5;0;0;14;0;0;0;250;120;130;250;0;250;0.568;NA;NA;0.192;6;19.325;0;72.031;0;0;0;1;0;7.47368421052632;1.86842105263158;0.192;0.568;894;0.00015
24;240;0.447;100;45;55;838;4;2;54;1.497;10;0;22;5;14;19;3;16;2;15;39;39;20;2.6;0;1;0;0;14;0;0;1;246;116;130;246;0;246;0.146;2;0;0.065;7;18.408;0;71.159;0;0;0;0;0;2.4;0.6;0.0650406504065041;0.146341463414634;893;0.0000333333333333333
25;250;0.455;100;48;52;838;4;2;51;1.497;10;0;32;9;20;29;3;26;4;15;86;86;54;5.733;0;3;0;0;12;0;0;1;218;110;108;218;0;218;0.367;4;0;0.119;6;17.565;0;70.291;0;0;0;0;0;5.33333333333333;1.33333333333333;0.119266055045872;0.36697247706422;890;0.0000666666666666667
26;260;0.464;100;49;51;838;4;2;50;1.496;10;0;32;8;22;30;2;28;2;13;60;60;40;4.615;0;1;0;0;12;0;0;0;206;108;98;206;0;206;0.33;NA;NA;0.136;6;16.76;0;69.419;0;0;0;0;0;5.23076923076923;1.30769230769231;0.135922330097087;0.330097087378641;889;0.0000333333333333333
27;270;0.472;100;52;48;838;4;1;48;1.496;10;0;24;6;16;22;2;20;2;15;45;45;32;3;0;3;0;0;12;0;0;1;194;102;92;194;0;194;0.268;2;0;0.103;8;15.874;0;68.545;0;0;1;1;0;3.46666666666667;0.866666666666667;0.103092783505155;0.268041237113402;886;0.0000666666666666667
28;280;0.481;100;54;46;838;3;1;46;1.496;10;0;14;5;8;13;1;12;2;12;51;51;30;4.25;0;2;0;0;10;0;0;1;176;98;78;176;0;176;0.239;2;0;0.068;6;15.023;0;67.663;0;0;1;1;0;3.5;1.16666666666667;0.0681818181818182;0.238636363636364;884;0.0000666666666666667
29;290;0.49;100;55;45;822;3;1;45;1.474;10;1;12;3;8;11;1;10;2;11;29;29;20;2.636;0;1;0;0;10;0;0;0;166;92;74;166;0;166;0.181;NA;NA;0.06;12;14.228;0;66.791;0;0;0;0;0;2.72727272727273;0.909090909090909;0.0602409638554217;0.180722891566265;867;0.00005
30;300;0.498;100;56;44;822;3;2;43;1.474;10;1;12;3;8;11;1;10;2;11;23;23;14;2.091;0;1;0;0;10;0;0;1;162;88;74;162;0;162;0.148;3;1;0.062;7;13.463;0;65.911;0;0;0;0;0;2.18181818181818;0.727272727272727;0.0617283950617284;0.148148148148148;866;0.00005
31;310;0.506;100;57;43;822;3;3;41;1.474;10;0;12;3;8;11;1;10;1;11;23;23;14;2.091;0;1;0;0;10;0;0;0;158;84;74;158;0;158;0.152;NA;NA;0.063;10;12.739;0;65.038;0;0;0;0;0;2.18181818181818;0.727272727272727;0.0632911392405063;0.151898734177215;865;0.0000166666666666667
32;320;0.513;100;61;39;822;3;5;31;1.474;10;1;12;5;6;11;1;10;4;10;58;58;42;5.8;0;4;0;0;6;0;0;0;126;72;54;126;0;126;0.413;NA;NA;0.079;10;12.044;0;64.162;0;0;0;0;0;5.2;1.73333333333333;0.0793650793650794;0.412698412698413;861;0.0000833333333333333
33;330;0.52;100;62;38;822;3;4;31;1.474;10;0;6;2;4;6;0;6;1;7;8;8;6;1.143;0;1;0;0;6;0;0;0;126;72;54;126;0;126;0.095;NA;NA;0.048;6;11.308;0;63.283;0;0;0;1;0;1.71428571428571;0.571428571428571;0.0476190476190476;0.0952380952380952;860;0.0000333333333333333
34;340;0.527;100;64;36;822;3;6;11;1.471;10;0;8;4;4;8;0;8;2;8;27;27;22;3.375;0;2;0;0;6;0;0;1;112;64;48;112;0;112;0.268;2;0;0.071;6;10.657;0;62.409;0;0;0;0;0;3.75;1.25;0.0714285714285714;0.267857142857143;858;0.0000333333333333333
35;350;0.534;100;65;35;822;3;6;11;1.471;10;0;6;2;4;6;0;6;1;7;10;10;8;1.429;0;1;0;0;6;0;0;0;110;62;48;110;0;110;0.127;NA;NA;0.055;9;10;0;61.527;0;0;1;0;0;2;0.666666666666667;0.0545454545454545;0.127272727272727;857;0.0000333333333333333
36;360;0.54;100;68;32;822;3;7;6;1.471;10;0;6;2;4;6;0;6;2;9;16;16;14;1.778;0;3;0;0;6;0;0;0;102;54;48;102;0;102;0.196;NA;NA;0.059;11;9.428;0;60.644;0;0;0;0;0;2.22222222222222;0.740740740740741;0.0588235294117647;0.196078431372549;854;0.0000333333333333333
37;370;0.548;100;70;30;822;3;7;6;1.471;10;0;6;2;4;6;0;6;1;8;16;16;12;2;0;2;0;0;6;0;0;0;96;50;46;96;0;96;0.188;NA;NA;0.063;10;8.962;0;59.771;0;0;0;0;0;2.25;0.75;0.0625;0.1875;852;0.0000166666666666667
38;380;0.554;100;71;29;822;3;7;6;1.471;10;0;6;2;4;6;0;6;1;7;17;17;12;2.429;0;1;0;0;6;0;0;0;90;48;42;90;0;90;0.2;NA;NA;0.067;6;8.531;0;58.915;0;0;0;0;0;2.57142857142857;0.857142857142857;0.0666666666666667;0.2;851;0.0000166666666666667
39;390;0.559;100;73;27;822;2;7;6;1.471;10;0;0;0;0;0;0;0;1;2;16;16;12;8;0;2;0;0;0;0;0;1;78;44;34;78;0;78;0.154;1;0;0;5;8.141;0;58.051;0;0;0;0;0;6;3;0;0.153846153846154;849;0.0000166666666666667
40;400;0.564;100;75;25;822;2;6;6;1.47;10;0;2;2;0;2;0;2;1;2;6;6;6;3;0;2;0;0;0;0;0;0;74;42;32;74;0;74;0.108;NA;NA;0.027;9;7.832;0;57.191;0;0;0;0;0;4;2;0.027027027027027;0.108108108108108;847;0.0000166666666666667
41;410;0.569;100;75;25;822;2;6;6;1.47;10;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;74;42;32;74;0;74;0;1;0;0;7;7.538;0;56.335;0;0;0;0;0;NA;NA;0;0;847;0.0000166666666666667
42;420;0.575;100;76;24;822;3;6;6;1.47;10;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;1;72;40;32;72;0;72;0.028;1;0;0;9;7.254;0;55.445;0;0;0;0;0;2;0.666666666666667;0;0.0277777777777778;846;0.0000166666666666667
43;430;0.581;100;77;23;822;3;5;6;1.47;10;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;72;40;32;72;0;72;0;NA;NA;0;7;7.015;0;54.598;0;0;0;0;0;0;0;0;0;845;0.0000166666666666667
44;440;0.586;100;77;23;822;3;5;6;1.47;10;1;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;72;40;32;72;0;72;0;NA;NA;0;7;6.776;0;53.724;0;0;0;0;0;NA;NA;0;0;845;0.0000333333333333333
45;450;0.591;100;78;22;822;3;5;6;1.47;10;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;1;70;38;32;70;0;70;0.029;1;0;0;6;6.548;0;52.865;0;0;0;0;0;2;0.666666666666667;0;0.0285714285714286;844;0.0000166666666666667
46;460;0.596;100;78;22;822;3;5;6;1.47;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;70;38;32;70;0;70;0;NA;NA;0;6;6.351;0;52.012;0;0;0;0;0;NA;NA;0;0;844;0
47;470;0.602;100;78;22;822;3;5;6;1.47;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;70;38;32;70;0;70;0;NA;NA;0;10;6.15;0;51.146;0;0;1;0;0;NA;NA;0;0;844;0.0000166666666666667
48;480;0.607;100;79;21;822;2;5;6;1.47;10;0;4;2;2;4;0;4;1;1;18;18;14;18;0;1;0;0;0;0;0;0;60;36;24;60;0;60;0.3;NA;NA;0.067;6;5.961;0;50.302;0;0;0;0;0;18;9;0.0666666666666667;0.3;843;0.0000166666666666667
49;490;0.612;100;79;21;822;2;5;6;1.47;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;60;36;24;60;0;60;0;NA;NA;0;6;5.777;0;49.984;0;0;0;0;0;NA;NA;0;0;843;0
50;500;0.616;100;79;21;822;2;5;6;1.47;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;60;36;24;60;0;60;0;0;0;0;7;5.584;0;49.983;0;0;0;0;0;NA;NA;0;0;843;0
51;510;0.621;100;79;21;822;2;5;6;1.47;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;60;36;24;60;0;60;0;NA;NA;0;6;5.397;0;49.982;0;0;0;1;0;NA;NA;0;0;843;0.0000166666666666667
52;520;0.626;100;79;21;822;2;5;6;1.47;10;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;60;36;24;60;0;60;0;1;0;0;7;5.203;0;49.981;0;0;0;0;0;NA;NA;0;0;843;0.0000166666666666667
53;530;0.631;100;80;20;822;2;5;6;1.47;10;0;0;0;0;0;0;0;0;1;6;6;6;6;0;1;0;0;0;0;0;0;54;34;20;54;0;54;0.111;NA;NA;0;6;4.938;0;49.98;0;0;0;0;0;6;3;0;0.111111111111111;842;0
54;540;0.635;100;81;19;822;2;4;6;1.47;10;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;54;34;20;54;0;54;0;NA;NA;0;10;4.56;0;49.979;0;0;0;0;0;0;0;0;0;841;0
55;550;0.639;100;82;18;822;2;5;6;1.47;10;0;0;0;0;0;0;0;1;1;7;7;6;7;0;1;0;0;0;0;0;0;48;30;18;48;0;48;0.125;NA;NA;0;6;4.193;0;49.978;0;0;0;0;0;6;3;0;0.125;840;0.0000166666666666667
56;560;0.644;100;83;17;822;2;5;6;1.47;10;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;46;28;18;46;0;46;0.043;NA;NA;0;11;3.864;0;49.977;0;0;0;0;0;2;1;0;0.0434782608695652;839;0.0000166666666666667
57;570;0.647;100;84;16;822;2;5;6;1.47;10;0;0;0;0;0;0;0;1;1;8;8;6;8;0;1;0;0;0;0;0;0;40;24;16;40;0;40;0.15;NA;NA;0;6;3.56;0;49.976;0;0;0;0;0;6;3;0;0.15;838;0.0000166666666666667
58;580;0.652;100;84;16;822;2;5;6;1.47;10;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;40;24;16;40;0;40;0;NA;NA;0;7;3.293;0;49.975;0;0;0;0;0;NA;NA;0;0;838;0.0000166666666666667
59;590;0.656;100;84;16;822;2;5;6;1.47;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;40;24;16;40;0;40;0;NA;NA;0;7;3.011;0;49.974;0;0;1;0;0;NA;NA;0;0;838;0.0000166666666666667
60;600;0.659;100;85;15;822;2;5;6;1.47;10;0;2;2;0;2;0;2;1;1;9;9;8;9;0;1;0;0;0;0;0;0;34;22;12;34;0;34;0.294;NA;NA;0.059;10;2.76;0;49.973;0;0;0;0;0;10;5;0.0588235294117647;0.294117647058824;837;0.0000166666666666667
61;610;0.663;100;85;15;822;2;5;6;1.47;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;34;22;12;34;0;34;0;NA;NA;0;8;2.523;0;49.972;0;0;0;0;0;NA;NA;0;0;837;0
62;620;0.666;100;87;13;822;2;5;6;1.47;10;0;0;0;0;0;0;0;0;2;9;9;8;4.5;0;2;0;0;0;0;0;0;26;16;10;26;0;26;0.308;NA;NA;0;6;2.335;0;49.971;0;0;1;0;0;4;2;0;0.307692307692308;835;0.0000166666666666667
63;630;0.67;100;88;12;822;1;5;6;1.47;10;1;2;2;0;2;0;2;0;1;6;6;6;6;0;1;0;0;0;0;0;0;22;14;8;22;0;22;0.364;NA;NA;0.091;6;2.187;0;49.97;0;0;0;0;0;8;8;0.0909090909090909;0.363636363636364;834;0.0000166666666666667
64;640;0.673;100;88;12;822;1;5;6;1.47;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;22;14;8;22;0;22;0;NA;NA;0;8;2.053;0;49.969;0;0;1;0;0;NA;NA;0;0;834;0.0000166666666666667
65;650;0.676;100;89;11;822;1;5;6;1.47;10;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;20;12;8;20;0;20;0.1;NA;NA;0;6;1.948;0;49.967;0;0;0;1;0;2;2;0;0.1;833;0.0000333333333333333
66;660;0.679;100;89;11;822;1;5;6;1.47;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;20;12;8;20;0;20;0;NA;NA;0;7;1.843;0;49.966;0;0;0;0;0;NA;NA;0;0;833;0
67;670;0.682;100;89;11;810;1;5;6;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;20;12;8;20;0;20;0;NA;NA;0;6;1.738;0;49.965;0;0;0;0;0;NA;NA;0;0;821;0
68;680;0.686;100;91;9;810;2;4;6;1.458;10;0;0;0;0;0;0;0;0;2;2;2;2;1;0;2;0;0;0;0;0;0;18;10;8;18;0;18;0.111;NA;NA;0;5;1.601;0;49.964;0;0;1;0;0;1;0.5;0;0.111111111111111;819;0.0000166666666666667
69;690;0.689;100;91;9;810;2;4;6;1.458;10;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;18;10;8;18;0;18;0;NA;NA;0;6;1.442;0;49.963;0;0;0;0;0;NA;NA;0;0;819;0.0000166666666666667
70;700;0.692;100;92;8;810;2;3;6;1.458;10;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;18;10;8;18;0;18;0;NA;NA;0;6;1.28;0;49.962;0;0;0;0;0;0;0;0;0;818;0
71;710;0.695;100;92;8;810;2;3;6;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;18;10;8;18;0;18;0;NA;NA;0;8;1.151;0;49.961;0;0;0;0;0;NA;NA;0;0;818;0
72;720;0.698;100;92;8;810;2;3;6;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;18;10;8;18;0;18;0;NA;NA;0;9;1.021;0;49.961;0;0;1;0;0;NA;NA;0;0;818;0.0000166666666666667
73;730;0.701;100;93;7;810;2;2;6;1.458;10;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;18;10;8;18;0;18;0;NA;NA;0;6;0.916;0;49.96;0;0;0;0;0;0;0;0;0;817;0.0000166666666666667
74;740;0.704;100;93;7;810;2;2;6;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;18;10;8;18;0;18;0;NA;NA;0;6;0.818;0;49.959;0;0;0;1;0;NA;NA;0;0;817;0.0000166666666666667
75;750;0.707;100;93;7;810;2;2;6;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;18;10;8;18;0;18;0;NA;NA;0;8;0.72;0;49.958;0;0;0;0;0;NA;NA;0;0;817;0
76;760;0.709;100;97;3;810;0;2;2;1.458;10;0;2;2;0;2;0;2;3;4;23;23;18;5.75;0;4;0;0;0;0;0;0;2;2;0;2;0;2;10;NA;NA;1;8;0.666;0;49.957;0;0;0;0;0;5;Inf;1;10;813;0.00005
77;770;0.712;100;97;3;810;0;2;2;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;0.649;0;49.956;0;0;0;0;0;NA;NA;0;0;813;0
78;780;0.714;100;97;3;810;0;2;2;1.458;10;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;0.633;0;49.955;0;0;0;0;0;NA;NA;0;0;813;0.0000166666666666667
79;790;0.717;100;97;3;810;0;2;2;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.618;0;49.954;0;0;1;0;0;NA;NA;0;0;813;0.0000166666666666667
80;800;0.719;100;97;3;810;0;2;2;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;0.602;0;49.953;0;0;0;0;0;NA;NA;0;0;813;0
81;810;0.722;100;97;3;810;0;2;2;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;2;2;0;2;0;2;0;0;0;0;6;0.586;0;49.952;0;0;0;0;0;NA;NA;0;0;813;0
82;820;0.724;100;98;2;810;0;2;1;1.458;10;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.578;0;49.952;0;0;0;0;0;2;Inf;NA;Inf;812;0
83;830;0.727;100;98;2;810;0;2;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.57;0;49.952;0;0;0;0;0;NA;NA;NA;NA;812;0
84;840;0.729;100;98;2;810;0;2;1;1.458;10;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.562;0;49.952;0;0;0;0;0;NA;NA;NA;NA;812;0.0000166666666666667
85;850;0.732;100;98;2;810;0;2;1;1.458;10;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.554;0;49.952;0;0;0;0;0;NA;NA;NA;NA;812;0.0000166666666666667
86;860;0.734;100;98;2;810;0;2;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.545;0;49.952;0;0;0;1;0;NA;NA;NA;NA;812;0.0000166666666666667
87;870;0.737;100;98;2;810;0;2;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.537;0;49.952;0;0;0;0;0;NA;NA;NA;NA;812;0
88;880;0.739;100;98;2;810;0;2;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.529;0;49.952;0;0;0;0;0;NA;NA;NA;NA;812;0
89;890;0.742;100;98;2;810;0;2;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.521;0;49.952;0;0;0;1;0;NA;NA;NA;NA;812;0.0000166666666666667
90;900;0.745;100;98;2;810;0;2;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.513;0;49.952;0;0;0;0;0;NA;NA;NA;NA;812;0
91;910;0.747;100;98;2;810;0;2;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.505;0;49.952;0;0;0;0;0;NA;NA;NA;NA;812;0
92;920;0.749;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.5;0;49.952;0;0;0;0;0;0;NA;NA;NA;811;0.0000166666666666667
93;930;0.752;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
94;940;0.754;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
95;950;0.756;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
96;960;0.759;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0.0000166666666666667
97;970;0.761;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0.0000166666666666667
98;980;0.763;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
99;990;0.766;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0.0000166666666666667
100;1000;0.768;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
101;1010;0.771;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
102;1020;0.773;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
103;1030;0.775;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
104;1040;0.778;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
105;1050;0.78;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
106;1060;0.782;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
107;1070;0.785;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
108;1080;0.787;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
109;1090;0.789;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
110;1100;0.792;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
111;1110;0.794;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
112;1120;0.797;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
113;1130;0.799;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
114;1140;0.802;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
115;1150;0.804;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
116;1160;0.806;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
117;1170;0.809;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
118;1180;0.811;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
119;1190;0.813;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
120;1200;0.816;100;99;1;810;0;1;1;1.458;10;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.5;0;49.952;0;0;0;0;0;NA;NA;NA;NA;811;0
1;10;0.004;100;0;100;818;8;1;100;1.952;5;101;1470;497;633;1130;340;818;5;0;0;0;0;0;0;0;0;0;0;0;0;22;818;262;556;818;0;818;1;4.818;4.591;1;45;54.608;27.12;98.495;0;0;2;27;0;Inf;Inf;1;1;918;0.00225
2;20;0.031;100;0;100;816;8;1;100;1.899;12;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;10;818;262;556;818;0;818;0;0.2;0;0;15;53.045;20.906;97.588;0;0;14;15;0;NA;NA;0;0;916;0.000516666666666667
3;30;0.054;100;0;100;816;8;1;100;1.899;12;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;6;818;262;556;818;0;818;0;0.333;0;0;41;51.666;15.204;96.795;0;0;8;4;0;NA;NA;0;0;916;0.000233333333333333
4;40;0.079;100;0;100;816;8;1;100;1.899;12;1;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;4;818;262;556;818;0;818;0;0.75;0.25;0;16;50.202;6.058;95.981;0;0;9;8;0;NA;NA;0;0;916;0.000333333333333333
5;50;0.102;100;1;99;808;8;1;99;1.881;12;0;0;0;0;0;0;0;27;1;30;30;20;30;0;1;0;0;0;0;0;4;798;254;544;798;0;798;0.025;6.75;0;0;11;48.741;0;95.179;0;0;13;6;0;20;2.5;0;0.025062656641604;907;0.000766666666666667
6;60;0.124;100;1;99;812;8;1;99;1.883;12;6;69;8;35;43;26;36;5;20;55;55;20;2.75;0;0;0;0;20;0;0;3;798;254;544;798;0;798;0.07;3.667;2;0.045;13;46.808;0;94.37;0;0;19;13;0;2.8;0.35;0.0451127819548872;0.0701754385964912;911;0.000716666666666667
7;70;0.145;100;2;98;812;7;1;98;1.847;12;5;99;20;54;74;25;50;10;27;106;106;68;3.926;0;1;0;0;26;0;0;4;780;252;528;780;0;780;0.151;3.75;1.25;0.064;14;44.932;0;93.544;0;0;11;13;0;4.37037037037037;0.624338624338624;0.0641025641025641;0.151282051282051;910;0.00065
8;80;0.169;100;4;96;812;7;1;96;1.83;12;4;87;21;45;66;21;46;13;26;109;109;74;4.192;0;2;0;0;24;0;0;3;752;248;504;752;0;752;0.16;5.667;1.333;0.061;17;43.146;0;92.744;0;0;3;5;0;4.61538461538461;0.659340659340659;0.0611702127659574;0.159574468085106;908;0.000416666666666667
9;90;0.193;100;4;96;812;7;1;96;1.83;12;3;81;15;45;60;21;40;4;24;63;63;40;2.625;0;0;0;0;24;0;0;2;752;248;504;752;0;752;0.106;3.5;1.5;0.053;13;41.287;0;91.926;0;0;4;4;0;3.33333333333333;0.476190476190476;0.0531914893617021;0.106382978723404;908;0.00025
10;100;0.222;100;7;93;812;7;1;93;1.812;12;3;99;31;45;76;23;54;15;23;142;142;96;6.174;0;3;0;0;20;0;0;2;710;240;470;710;0;710;0.211;9;1.5;0.076;12;39.545;0;91.115;0;0;3;4;0;6.52173913043478;0.93167701863354;0.076056338028169;0.211267605633803;905;0.000416666666666667
11;110;0.242;100;8;92;812;7;1;92;1.803;12;1;61;14;31;45;16;30;7;21;79;79;50;3.762;0;1;0;0;20;0;0;1;690;230;460;690;0;690;0.116;8;1;0.043;6;37.83;0;90.315;0;0;3;2;0;3.80952380952381;0.54421768707483;0.0434782608695652;0.115942028985507;904;0.000216666666666667
12;120;0.262;100;10;90;808;7;1;90;1.756;12;2;101;27;54;81;20;62;6;38;145;145;90;3.816;0;2;0;0;36;0;0;1;662;224;438;662;0;662;0.23;8;2;0.094;9;36.145;0;89.51;0;0;2;2;0;4;0.571428571428571;0.0936555891238671;0.229607250755287;898;0.0002
13;130;0.277;100;13;87;808;7;1;87;1.75;12;1;103;30;53;83;20;64;9;37;191;191;110;5.162;0;3;0;0;34;0;0;1;616;216;400;616;0;616;0.282;10;1;0.104;7;34.2;0;88.705;0;0;1;2;0;4.7027027027027;0.671814671814672;0.103896103896104;0.282467532467532;895;0.000216666666666667
14;140;0.294;100;15;85;808;6;1;85;1.732;12;2;85;24;43;67;18;50;7;36;112;112;78;3.111;0;2;0;0;34;0;0;2;588;210;378;588;0;588;0.218;4.5;1;0.085;12;32.35;0;87.888;0;0;1;1;0;3.55555555555556;0.592592592592593;0.0850340136054422;0.217687074829932;893;0.000183333333333333
15;150;0.31;100;16;84;808;6;1;84;1.73;12;2;99;26;51;77;22;56;5;35;108;108;76;3.086;0;1;0;0;34;0;0;2;568;208;360;568;0;568;0.232;3.5;1;0.099;8;30.561;0;87.083;0;0;1;1;0;3.77142857142857;0.628571428571429;0.0985915492957746;0.232394366197183;892;0.00015
16;160;0.324;100;20;80;804;6;2;76;1.739;12;2;160;44;81;125;35;92;8;46;216;216;142;4.696;0;4;0;0;42;0;0;1;518;196;322;518;0;518;0.452;10;2;0.178;6;28.963;0;86.287;0;0;3;1;0;5.08695652173913;0.847826086956522;0.177606177606178;0.451737451737452;884;0.000233333333333333
17;170;0.34;100;22;78;804;6;2;74;1.713;12;2;146;39;73;112;34;80;5;44;151;151;102;3.432;0;2;0;0;42;0;0;1;496;192;304;496;0;496;0.367;7;2;0.161;6;27.462;0;85.514;0;0;2;1;0;4.13636363636364;0.689393939393939;0.161290322580645;0.366935483870968;882;0.000166666666666667
18;180;0.355;100;23;77;804;6;2;73;1.698;12;2;134;34;67;101;33;70;5;41;154;154;92;3.756;0;1;0;0;40;0;0;1;474;188;286;474;0;474;0.342;7;2;0.148;10;26.044;0;84.757;0;0;1;0;0;3.95121951219512;0.658536585365854;0.147679324894515;0.341772151898734;881;0.000133333333333333
19;190;0.368;100;24;76;804;6;2;72;1.681;12;1;109;30;53;83;26;58;5;39;113;113;70;2.897;0;1;0;0;38;0;0;0;462;186;276;462;0;462;0.277;NA;NA;0.126;6;24.675;0;84.016;0;0;1;1;0;3.28205128205128;0.547008547008547;0.125541125541126;0.277056277056277;880;0.000133333333333333
20;200;0.383;100;29;71;804;5;2;67;1.68;12;2;95;28;46;74;21;54;12;33;191;191;128;5.788;0;5;0;0;28;0;0;1;388;172;216;388;0;388;0.469;14;2;0.139;10;22.926;0;83.244;0;0;1;1;0;5.51515151515152;1.1030303030303;0.139175257731959;0.469072164948454;875;0.000266666666666667
21;210;0.394;100;32;68;812;5;2;64;1.652;12;1;52;19;22;41;11;30;6;21;92;92;76;4.381;0;3;0;0;18;0;0;1;342;156;186;342;0;342;0.31;7;1;0.088;6;21.103;0;82.492;0;0;1;0;0;5.04761904761905;1.00952380952381;0.087719298245614;0.309941520467836;880;0.000133333333333333
22;220;0.405;100;36;64;812;4;2;61;1.643;11;1;52;19;22;41;11;30;3;22;93;93;70;4.227;0;4;0;0;18;0;0;1;302;146;156;302;0;302;0.331;4;1;0.099;7;19.454;0;81.733;0;0;0;0;0;4.54545454545455;1.13636363636364;0.0993377483443709;0.33112582781457;876;0.0000666666666666667
23;230;0.415;100;39;61;812;4;3;45;1.632;11;0;12;5;6;11;1;10;3;13;42;42;36;3.231;0;3;0;0;10;0;0;1;276;136;140;276;0;276;0.167;3;0;0.036;9;17.718;0;80.986;0;0;0;1;0;3.53846153846154;0.884615384615385;0.036231884057971;0.166666666666667;873;0.0000666666666666667
24;240;0.423;100;40;60;812;4;3;45;1.629;11;1;14;7;6;13;1;12;2;11;18;18;16;1.636;0;1;0;0;10;0;0;0;272;134;138;272;0;272;0.103;NA;NA;0.044;7;16.022;0;80.228;0;0;0;0;0;2.54545454545455;0.636363636363636;0.0441176470588235;0.102941176470588;872;0.00005
25;250;0.432;100;44;56;812;4;4;44;1.627;11;0;26;11;12;23;3;20;3;14;64;64;52;4.571;0;4;0;0;10;0;0;0;240;120;120;240;0;240;0.3;NA;NA;0.083;6;14.426;0;79.481;0;0;0;0;0;5.14285714285714;1.28571428571429;0.0833333333333333;0.3;868;0.00005
26;260;0.441;100;49;51;812;3;7;27;1.625;11;1;10;6;4;10;0;10;6;13;64;64;52;4.923;0;5;0;0;8;0;0;1;198;98;100;198;0;198;0.313;7;1;0.051;7;12.868;0;78.712;0;0;0;0;0;4.76923076923077;1.58974358974359;0.0505050505050505;0.313131313131313;863;0.000116666666666667
27;270;0.448;100;54;46;812;3;7;24;1.624;11;1;20;12;6;18;2;16;4;9;73;73;56;8.111;0;5;0;0;4;0;0;1;158;88;70;158;0;158;0.456;5;1;0.101;6;11.612;0;77.968;0;0;0;0;0;8;2.66666666666667;0.10126582278481;0.455696202531646;858;0.0000833333333333333
28;280;0.455;100;60;40;812;3;7;20;1.623;11;0;16;10;4;14;2;12;3;8;59;59;50;7.375;0;6;0;0;2;0;0;0;120;72;48;120;0;120;0.517;NA;NA;0.1;7;10.419;0;76.894;0;0;0;0;0;7.75;2.58333333333333;0.1;0.516666666666667;852;0.00005
29;290;0.461;100;63;37;812;2;8;20;1.623;11;0;0;0;0;0;0;0;1;3;16;16;14;5.333;0;3;0;0;0;0;0;1;106;62;44;106;0;106;0.132;1;0;0;8;9.44;0;73.465;0;0;1;0;0;4.66666666666667;2.33333333333333;0;0.132075471698113;849;0.0000333333333333333
30;300;0.466;100;66;34;812;2;7;18;1.623;11;0;2;2;0;2;0;2;2;3;20;20;14;6.667;0;3;0;0;0;0;0;0;94;58;36;94;0;94;0.17;NA;NA;0.021;6;8.573;0;70.048;0;0;0;1;0;5.33333333333333;2.66666666666667;0.0212765957446809;0.170212765957447;846;0.00005
31;310;0.472;100;68;32;812;2;6;18;1.623;11;1;0;0;0;0;0;0;1;2;4;4;4;2;0;2;0;0;0;0;0;0;90;56;34;90;0;90;0.044;NA;NA;0;6;7.756;0;66.551;0;0;0;0;0;2;1;0;0.0444444444444444;844;0.0000333333333333333
32;320;0.477;100;70;30;812;2;7;13;1.623;11;0;0;0;0;0;0;0;2;2;11;11;10;5.5;0;2;0;0;0;0;0;0;80;48;32;80;0;80;0.125;NA;NA;0;6;7.042;0;63.262;0;0;0;0;0;5;2.5;0;0.125;842;0.0000333333333333333
33;330;0.482;100;71;29;802;2;7;13;1.643;11;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;1;78;46;32;78;0;78;0.026;1;0;0;7;6.339;0;59.801;0;0;0;0;0;2;1;0;0.0256410256410256;831;0.0000166666666666667
34;340;0.487;100;75;25;802;2;7;12;1.643;11;0;2;2;0;2;0;2;2;4;23;23;20;5.75;0;4;0;0;0;0;0;0;60;38;22;60;0;60;0.367;NA;NA;0.033;5;5.713;0;56.341;0;0;0;0;0;5.5;2.75;0.0333333333333333;0.366666666666667;827;0.0000333333333333333
35;350;0.491;100;77;23;802;2;7;12;1.643;11;0;0;0;0;0;0;0;1;2;4;4;4;2;0;2;0;0;0;0;0;0;56;34;22;56;0;56;0.071;NA;NA;0;6;5.19;0;53.059;0;0;0;0;0;2;1;0;0.0714285714285714;825;0.0000166666666666667
36;360;0.496;100;79;21;802;2;7;10;1.643;11;0;0;0;0;0;0;0;2;2;4;4;4;2;0;2;0;0;0;0;0;0;52;30;22;52;0;52;0.077;NA;NA;0;8;4.759;0;49.564;0;0;0;0;0;2;1;0;0.0769230769230769;823;0.0000333333333333333
37;370;0.5;100;82;18;802;2;7;9;1.643;11;0;0;0;0;0;0;0;2;3;15;15;14;5;0;3;0;0;0;0;0;0;38;24;14;38;0;38;0.368;NA;NA;0;6;4.358;0;46.191;0;0;0;0;0;4.66666666666667;2.33333333333333;0;0.368421052631579;820;0.0000333333333333333
38;380;0.504;100;83;17;802;2;7;9;1.643;11;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;36;22;14;36;0;36;0.056;NA;NA;0;9;4.057;0;42.874;0;0;0;0;0;2;1;0;0.0555555555555556;819;0.0000166666666666667
39;390;0.508;100;83;17;802;2;7;9;1.643;11;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;36;22;14;36;0;36;0;NA;NA;0;7;3.743;0;42.098;0;0;0;1;0;NA;NA;0;0;819;0.0000166666666666667
40;400;0.511;100;83;17;804;2;7;9;1.674;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;36;22;14;36;0;36;0;NA;NA;0;6;3.429;0;41.205;0;0;0;0;0;NA;NA;0;0;821;0
41;410;0.515;100;85;15;804;2;6;9;1.674;13;0;0;0;0;0;0;0;1;2;4;4;4;2;0;2;0;0;0;0;0;0;32;18;14;32;0;32;0.125;NA;NA;0;8;3.162;0;40.416;0;0;1;1;0;2;1;0;0.125;819;0.00005
42;420;0.519;100;85;15;804;2;6;9;1.674;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;32;18;14;32;0;32;0;NA;NA;0;6;2.913;0;39.645;0;0;0;0;0;NA;NA;0;0;819;0
43;430;0.522;100;86;14;804;1;7;5;1.674;13;0;0;0;0;0;0;0;1;1;10;10;8;10;0;1;0;0;0;0;0;0;24;14;10;24;0;24;0.333;NA;NA;0;8;2.659;0;38.889;0;0;0;0;0;8;8;0;0.333333333333333;818;0.0000166666666666667
44;440;0.526;100;87;13;804;1;6;5;1.674;13;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;24;14;10;24;0;24;0;NA;NA;0;9;2.362;0;38.138;0;0;0;0;0;0;0;0;0;817;0
45;450;0.529;100;88;12;806;2;5;5;1.685;13;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;24;14;10;24;0;24;0;NA;NA;0;6;2.072;0;37.384;0;0;0;0;0;0;0;0;0;818;0
46;460;0.532;100;89;11;806;1;5;5;1.685;13;0;0;0;0;0;0;0;1;1;6;6;4;6;0;1;0;0;0;0;0;0;20;12;8;20;0;20;0.2;NA;NA;0;6;1.833;0;36.62;0;0;0;0;0;4;4;0;0.2;817;0.0000166666666666667
47;470;0.535;100;91;9;806;2;4;5;1.685;13;0;0;0;0;0;0;0;1;2;2;2;2;1;0;2;0;0;0;0;0;0;18;10;8;18;0;18;0.111;NA;NA;0;7;1.625;0;35.867;0;0;1;0;0;1;0.5;0;0.111111111111111;815;0.0000333333333333333
48;480;0.538;100;91;9;806;2;4;5;1.685;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;18;10;8;18;0;18;0;NA;NA;0;7;1.458;0;35.115;0;0;0;0;0;NA;NA;0;0;815;0
49;490;0.541;100;91;9;806;2;4;5;1.685;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;18;10;8;18;0;18;0;NA;NA;0;7;1.288;0;34.35;0;0;0;0;0;NA;NA;0;0;815;0
50;500;0.545;100;91;9;806;2;4;5;1.685;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;18;10;8;18;0;18;0;NA;NA;0;6;1.121;0;33.593;0;0;0;0;0;NA;NA;0;0;815;0
51;510;0.547;100;95;5;806;1;3;3;1.685;13;0;0;0;0;0;0;0;2;4;19;19;12;4.75;0;4;0;0;0;0;0;0;6;4;2;6;0;6;2;NA;NA;0;6;1.015;0;32.835;0;0;0;0;0;3;3;0;2;811;0.0000333333333333333
52;520;0.55;100;96;4;806;1;2;3;1.685;13;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;6;4;2;6;0;6;0;NA;NA;0;6;0.991;0;32.088;0;0;0;0;0;0;0;0;0;810;0.0000166666666666667
53;530;0.552;100;96;4;806;1;2;3;1.685;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;4;2;6;0;6;0;NA;NA;0;8;0.969;0;31.339;0;0;0;0;0;NA;NA;0;0;810;0
54;540;0.555;100;96;4;806;1;2;3;1.685;13;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;6;4;2;6;0;6;0;NA;NA;0;6;0.946;0;30.575;0;0;0;0;0;NA;NA;0;0;810;0.0000166666666666667
55;550;0.557;100;96;4;806;1;2;3;1.685;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;4;2;6;0;6;0;NA;NA;0;7;0.923;0;29.928;0;0;0;0;0;NA;NA;0;0;810;0
56;560;0.56;100;96;4;806;1;2;3;1.685;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;6;4;2;6;0;6;0;0;0;0;8;0.901;0;29.927;0;0;0;0;0;NA;NA;0;0;810;0
57;570;0.562;100;96;4;806;1;2;3;1.685;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;4;2;6;0;6;0;NA;NA;0;6;0.878;0;29.926;0;0;0;0;0;NA;NA;0;0;810;0
58;580;0.564;100;96;4;806;1;2;3;1.685;13;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;6;4;2;6;0;6;0;NA;NA;0;6;0.855;0;29.925;0;0;0;0;0;NA;NA;0;0;810;0.0000166666666666667
59;590;0.567;100;96;4;806;1;2;3;1.685;13;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;6;4;2;6;0;6;0;NA;NA;0;6;0.833;0;29.924;0;0;0;0;0;NA;NA;0;0;810;0.0000166666666666667
60;600;0.569;100;96;4;806;1;2;3;1.685;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;4;2;6;0;6;0;NA;NA;0;6;0.81;0;29.923;0;0;0;0;0;NA;NA;0;0;810;0
61;610;0.572;100;96;4;806;1;2;3;1.685;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;4;2;6;0;6;0;NA;NA;0;6;0.787;0;29.922;0;0;0;0;0;NA;NA;0;0;810;0
62;620;0.574;100;96;4;818;1;2;3;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;4;2;6;0;6;0;NA;NA;0;10;0.764;0;29.921;0;0;0;0;0;NA;NA;0;0;822;0
63;630;0.577;100;96;4;818;1;2;3;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;4;2;6;0;6;0;NA;NA;0;5;0.741;0;29.92;0;0;0;0;0;NA;NA;0;0;822;0
64;640;0.579;100;96;4;818;1;2;3;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;4;2;6;0;6;0;NA;NA;0;5;0.718;0;29.919;0;0;0;0;0;NA;NA;0;0;822;0
65;650;0.582;100;96;4;818;1;2;3;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;4;2;6;0;6;0;NA;NA;0;6;0.695;0;29.918;0;0;0;0;0;NA;NA;0;0;822;0
66;660;0.584;100;96;4;818;1;2;3;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;4;2;6;0;6;0;NA;NA;0;9;0.673;0;29.917;0;0;0;0;0;NA;NA;0;0;822;0
67;670;0.586;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;1;1;4;4;4;4;0;1;0;0;0;0;0;0;2;2;0;2;0;2;2;NA;NA;0;6;0.65;0;29.916;0;0;0;0;0;4;Inf;0;2;821;0.0000166666666666667
68;680;0.589;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.635;0;29.915;0;0;0;0;0;NA;NA;0;0;821;0.0000166666666666667
69;690;0.592;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;0.62;0;29.915;0;0;0;0;0;NA;NA;0;0;821;0
70;700;0.594;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.605;0;29.914;0;0;0;0;0;NA;NA;0;0;821;0
71;710;0.597;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;0.589;0;29.913;0;0;0;0;0;NA;NA;0;0;821;0
72;720;0.599;100;97;3;818;0;2;2;1.594;13;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.574;0;29.912;0;0;0;0;0;NA;NA;0;0;821;0.0000166666666666667
73;730;0.602;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;0.559;0;29.911;0;0;0;0;0;NA;NA;0;0;821;0
74;740;0.604;100;97;3;818;0;2;2;1.594;13;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.544;0;29.91;0;0;0;0;0;NA;NA;0;0;821;0.0000166666666666667
75;750;0.606;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;0.528;0;29.909;0;0;0;0;0;NA;NA;0;0;821;0
76;760;0.609;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;0.513;0;29.908;0;0;0;0;0;NA;NA;0;0;821;0
77;770;0.611;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.498;0;29.907;0;0;0;0;0;NA;NA;0;0;821;0
78;780;0.613;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.482;0;29.906;0;0;1;0;0;NA;NA;0;0;821;0.0000166666666666667
79;790;0.616;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;0.467;0;29.905;0;0;0;0;0;NA;NA;0;0;821;0
80;800;0.618;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.452;0;29.904;0;0;0;0;0;NA;NA;0;0;821;0
81;810;0.621;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;0.437;0;29.903;0;0;0;0;0;NA;NA;0;0;821;0
82;820;0.623;100;97;3;818;0;2;2;1.594;13;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.422;0;29.902;0;0;0;0;0;NA;NA;0;0;821;0.0000166666666666667
83;830;0.626;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;0.406;0;29.901;0;0;0;0;0;NA;NA;0;0;821;0
84;840;0.628;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;0.391;0;29.9;0;0;0;0;0;NA;NA;0;0;821;0
85;850;0.63;100;97;3;818;0;2;2;1.594;13;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;0.375;0;29.899;0;0;0;0;0;NA;NA;0;0;821;0.0000166666666666667
86;860;0.633;100;98;2;818;0;2;1;1.594;13;0;0;0;0;0;0;0;1;1;2;2;2;2;0;1;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.362;0;29.898;0;0;0;0;0;2;Inf;NA;Inf;820;0.0000166666666666667
87;870;0.635;100;98;2;818;0;2;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.354;0;29.898;0;0;0;0;0;NA;NA;NA;NA;820;0
88;880;0.637;100;98;2;818;0;2;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.346;0;29.898;0;0;0;0;0;NA;NA;NA;NA;820;0
89;890;0.639;100;98;2;818;0;2;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.338;0;29.898;0;0;0;0;0;NA;NA;NA;NA;820;0
90;900;0.642;100;98;2;818;0;2;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.33;0;29.898;0;0;0;0;0;NA;NA;NA;NA;820;0
91;910;0.645;100;98;2;818;0;2;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.322;0;29.898;0;0;0;0;0;NA;NA;NA;NA;820;0
92;920;0.647;100;98;2;818;0;2;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.314;0;29.898;0;0;0;0;0;NA;NA;NA;NA;820;0
93;930;0.649;100;98;2;818;0;2;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.306;0;29.898;0;0;0;0;0;NA;NA;NA;NA;820;0
94;940;0.652;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;NA;0;0;NA;7;0.299;0;29.898;0;0;0;0;0;0;NA;NA;NA;819;0
95;950;0.654;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.898;0;0;1;0;0;NA;NA;NA;NA;819;0.0000166666666666667
96;960;0.656;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.299;0;29.898;0;0;1;0;0;NA;NA;NA;NA;819;0.0000166666666666667
97;970;0.658;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
98;980;0.661;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
99;990;0.663;100;99;1;818;0;1;1;1.594;13;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0.0000166666666666667
100;1000;0.665;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
101;1010;0.668;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
102;1020;0.67;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0.0000166666666666667
103;1030;0.672;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;0;0;0;0;NA;0;0;NA;10;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
104;1040;0.674;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.299;0;29.898;0;0;1;0;0;NA;NA;NA;NA;819;0.0000166666666666667
105;1050;0.677;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
106;1060;0.679;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
107;1070;0.681;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
108;1080;0.683;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
109;1090;0.686;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
110;1100;0.688;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
111;1110;0.69;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
112;1120;0.692;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;7;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
113;1130;0.694;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0.0000166666666666667
114;1140;0.697;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;10;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
115;1150;0.699;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;9;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
116;1160;0.701;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
117;1170;0.703;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;6;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
118;1180;0.705;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
119;1190;0.708;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;5;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
120;1200;0.71;100;99;1;818;0;1;1;1.594;13;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;NA;NA;NA;NA;8;0.299;0;29.898;0;0;0;0;0;NA;NA;NA;NA;819;0
1;10;0.004;100;0;100;742;7;2;98;NA;6;80;1303;452;564;1016;287;742;5;0;0;0;0;0;0;0;0;0;0;0;0;13;742;254;488;742;0;742;1;6.538;6.154;1;36;52.305;25.921;98.475;0;0;1;24;0;Inf;Inf;1;1;842;0.00183333333333333
2;20;0.038;100;0;100;742;7;2;98;NA;6;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;10;742;254;488;742;0;742;0;0.2;0;0;17;50.748;19.733;97.559;0;0;11;11;0;NA;NA;0;0;842;0.0004
3;30;0.064;100;0;100;742;7;2;98;NA;6;1;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;4;742;254;488;742;0;742;0;0.75;0.25;0;15;49.457;13.968;96.641;0;0;7;8;0;NA;NA;0;0;842;0.0003
4;40;0.089;100;0;100;742;7;2;98;NA;6;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;3;742;254;488;742;0;742;0;0.333;0;0;12;48.101;8.439;95.668;0;0;2;2;0;NA;NA;0;0;842;0.0000833333333333333
5;50;0.115;100;0;100;742;7;2;98;NA;6;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;2;742;254;488;742;0;742;0;0.5;0;0;15;46.748;3.22;94.722;0;0;3;2;0;NA;NA;0;0;842;0.0001
6;60;0.14;100;1;99;742;7;2;97;NA;6;1;6;2;4;6;0;6;28;1;49;49;30;49;0;1;0;0;0;0;0;4;718;248;470;718;0;718;0.05;7.25;0.25;0.008;14;45.365;0;93.806;0;0;17;7;0;36;5.14285714285714;0.00835654596100279;0.0501392757660167;841;0.000883333333333333
7;70;0.163;100;2;98;742;7;2;96;NA;6;2;18;6;10;16;2;14;7;1;58;58;30;58;0;1;0;0;0;0;0;2;702;246;456;702;0;702;0.063;4.5;1;0.02;10;43.655;0;92.844;0;0;3;2;0;44;6.28571428571429;0.0199430199430199;0.0626780626780627;840;0.000233333333333333
8;80;0.186;100;3;97;742;7;2;95;NA;6;1;22;9;8;17;5;12;5;1;30;30;22;30;0;1;0;0;0;0;0;2;692;244;448;692;0;692;0.049;3;0.5;0.017;13;41.856;0;92.03;0;0;12;9;0;34;4.85714285714286;0.0173410404624277;0.0491329479768786;839;0.00045
9;90;0.208;100;6;94;742;6;2;92;NA;6;1;14;9;4;13;1;12;10;3;74;74;60;24.667;0;3;0;0;0;0;0;2;644;234;410;644;0;644;0.112;5.5;0.5;0.019;12;40.406;0;91.242;0;0;4;5;0;24;4;0.0186335403726708;0.111801242236025;836;0.000333333333333333
10;100;0.228;100;8;92;742;6;2;90;NA;6;2;65;11;33;44;21;28;8;2;80;80;58;40;0;2;0;0;0;0;0;2;614;228;386;614;0;614;0.14;5;1;0.046;6;39.042;0;90.464;0;0;3;3;0;43;7.16666666666667;0.0456026058631922;0.140065146579805;834;0.000266666666666667
11;110;0.248;100;9;91;742;6;2;89;NA;6;1;14;5;6;11;3;8;3;1;21;21;18;21;0;1;0;0;0;0;0;1;604;224;380;604;0;604;0.043;4;1;0.013;8;37.75;0;90.343;0;0;3;2;0;26;4.33333333333333;0.0132450331125828;0.043046357615894;833;0.00015
12;120;0.267;100;11;89;742;6;2;87;NA;6;0;8;2;6;8;0;8;5;2;47;47;36;23.5;0;2;0;0;0;0;0;1;576;218;358;576;0;576;0.076;5;0;0.014;6;36.474;0;90.343;0;0;2;2;0;22;3.66666666666667;0.0138888888888889;0.0763888888888889;831;0.00015
13;130;0.285;100;11;89;736;6;2;87;NA;26;1;42;14;22;36;6;32;2;12;44;44;30;3.667;0;0;0;0;12;0;0;1;576;218;358;576;0;576;0.108;3;1;0.056;7;35.302;0;90.343;0;0;2;2;0;5.16666666666667;0.861111111111111;0.0555555555555556;0.107638888888889;825;0.000116666666666667
14;140;0.303;100;12;88;736;6;2;86;NA;6;1;54;11;28;39;15;24;7;11;65;65;42;5.909;0;1;0;0;10;0;0;0;558;214;344;558;0;558;0.118;NA;NA;0.043;6;33.978;0;90.343;0;0;2;1;0;6;1;0.043010752688172;0.118279569892473;824;0.000183333333333333
15;150;0.321;100;13;87;736;6;2;85;NA;6;1;20;3;13;16;4;12;4;1;39;39;32;39;0;1;0;0;0;0;0;1;538;210;328;538;0;538;0.082;5;1;0.022;7;32.181;0;90.343;0;0;1;1;0;44;7.33333333333333;0.0223048327137546;0.0817843866171004;823;0.000116666666666667
16;160;0.337;100;16;84;736;5;2;82;NA;6;1;26;9;13;22;4;18;5;3;81;81;58;27;0;3;0;0;0;0;0;1;498;196;302;498;0;498;0.153;6;1;0.036;8;30.358;0;90.343;0;0;1;1;0;25.3333333333333;5.06666666666667;0.036144578313253;0.152610441767068;820;0.000133333333333333
17;170;0.351;100;18;82;736;5;2;80;NA;6;1;22;6;14;20;2;18;3;2;55;55;40;27.5;0;2;0;0;0;0;0;1;476;192;284;476;0;476;0.122;4;1;0.038;6;28.575;0;90.343;0;0;1;1;0;29;5.8;0.0378151260504202;0.121848739495798;818;0.0001
18;180;0.367;100;22;78;748;5;3;75;NA;5;0;4;2;2;4;0;4;5;4;69;69;46;17.25;0;4;0;0;0;0;0;0;434;176;258;434;0;434;0.115;NA;NA;0.009;6;26.804;0;90.343;0;0;1;1;0;12.5;2.5;0.00921658986175115;0.115207373271889;826;0.000116666666666667
19;190;0.381;100;24;76;748;5;3;73;NA;5;0;12;4;6;10;2;8;6;2;53;53;34;26.5;0;2;0;0;0;0;0;1;408;168;240;408;0;408;0.103;6;0;0.02;6;25.271;0;90.343;0;0;1;1;0;21;4.2;0.0196078431372549;0.102941176470588;824;0.000133333333333333
20;200;0.394;100;27;73;748;5;3;70;NA;5;0;14;7;6;13;1;12;3;3;64;64;44;21.333;0;3;0;0;0;0;0;0;376;162;214;376;0;376;0.149;NA;NA;0.032;9;23.617;0;90.343;0;0;1;1;0;18.6666666666667;3.73333333333333;0.0319148936170213;0.148936170212766;821;0.0000833333333333333
21;210;0.406;100;27;73;748;5;3;70;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;376;162;214;376;0;376;0;1;0;0;6;22.216;0;90.343;0;0;1;1;0;NA;NA;0;0;821;0.00005
22;220;0.417;100;34;66;748;4;5;56;NA;5;0;6;3;2;5;1;4;9;7;135;135;84;19.286;0;7;0;0;0;0;0;0;296;134;162;296;0;296;0.297;NA;NA;0.014;7;20.818;0;90.343;0;0;1;1;0;12.5714285714286;3.14285714285714;0.0135135135135135;0.297297297297297;814;0.000183333333333333
23;230;0.428;100;37;63;748;4;6;52;NA;5;0;4;2;2;4;0;4;2;3;40;40;34;13.333;0;3;0;0;0;0;0;1;266;122;144;266;0;266;0.143;2;0;0.015;6;19.299;0;90.343;0;0;1;1;0;12.6666666666667;3.16666666666667;0.0150375939849624;0.142857142857143;811;0.0000666666666666667
24;240;0.437;100;40;60;748;3;6;49;NA;5;0;2;2;0;2;0;2;4;3;48;48;34;16;0;3;0;0;0;0;0;1;234;114;120;234;0;234;0.154;4;0;0.009;10;17.984;0;90.343;0;0;1;1;0;12;4;0.00854700854700855;0.153846153846154;808;0.0001
25;250;0.447;100;41;59;736;3;7;39;NA;5;0;8;5;2;7;1;6;1;3;12;12;12;4;0;1;0;0;2;0;0;0;228;110;118;228;0;228;0.079;NA;NA;0.026;6;16.57;0;90.343;0;0;0;0;0;6;2;0.0263157894736842;0.0789473684210526;795;0.0000166666666666667
26;260;0.456;100;45;55;736;3;8;33;NA;5;0;8;6;2;8;0;8;4;6;63;63;46;10.5;0;4;0;0;2;0;0;1;190;94;96;190;0;190;0.284;4;0;0.042;7;15.293;0;90.343;0;0;0;0;0;9;3;0.0421052631578947;0.284210526315789;791;0.0000666666666666667
27;270;0.464;100;48;52;736;3;7;33;NA;5;0;12;7;4;11;1;10;2;5;28;28;24;5.6;0;3;0;0;2;0;0;1;176;90;86;176;0;176;0.193;2;0;0.057;7;14.096;0;90.343;0;0;1;1;0;6.8;2.26666666666667;0.0568181818181818;0.193181818181818;788;0.0000666666666666667
28;280;0.472;100;51;49;736;3;8;32;NA;5;0;6;6;0;6;0;6;1;5;27;27;24;5.4;0;3;0;0;2;0;0;0;158;82;76;158;0;158;0.19;NA;NA;0.038;5;13.044;0;90.343;0;0;1;0;0;6;2;0.0379746835443038;0.189873417721519;785;0.0000333333333333333
29;290;0.479;100;53;47;736;3;9;25;NA;5;0;2;2;0;2;0;2;1;4;24;24;16;6;0;2;0;0;2;0;0;0;144;76;68;144;0;144;0.125;NA;NA;0.014;5;12.078;0;90.343;0;0;0;0;0;4.5;1.5;0.0138888888888889;0.125;783;0.0000166666666666667
30;300;0.486;100;56;44;736;3;10;24;NA;5;0;2;2;0;2;0;2;2;5;14;14;14;2.8;0;3;0;0;2;0;0;0;132;68;64;132;0;132;0.121;NA;NA;0.015;6;11.189;0;90.343;0;0;0;0;0;3.2;1.06666666666667;0.0151515151515152;0.121212121212121;780;0.0000333333333333333
31;310;0.493;100;57;43;736;2;10;24;NA;5;0;2;2;0;2;0;2;1;3;8;8;6;2.667;0;1;0;0;2;0;0;0;128;66;62;128;0;128;0.063;NA;NA;0.016;6;10.367;0;90.343;0;0;1;0;0;2.66666666666667;1.33333333333333;0.015625;0.0625;779;0.0000333333333333333
32;320;0.499;100;61;39;736;2;12;19;NA;5;0;4;4;0;4;0;4;2;6;28;28;24;4.667;0;4;0;0;2;0;0;1;108;54;54;108;0;108;0.259;2;0;0.037;6;9.571;0;90.343;0;0;0;0;0;4.66666666666667;2.33333333333333;0.037037037037037;0.259259259259259;775;0.0000333333333333333
33;330;0.505;100;63;37;736;2;13;4;NA;5;0;2;2;0;2;0;2;2;4;11;11;10;2.75;0;2;0;0;2;0;0;0;100;48;52;100;0;100;0.12;NA;NA;0.02;5;8.795;0;90.343;0;0;0;1;0;3;1.5;0.02;0.12;773;0.00005
34;340;0.511;100;66;34;736;2;11;4;NA;5;0;0;0;0;0;0;0;2;3;2;2;2;0.667;0;3;0;0;0;0;0;0;98;46;52;98;0;98;0.02;NA;NA;0;6;7.941;0;90.343;0;0;0;0;0;0.666666666666667;0.333333333333333;0;0.0204081632653061;770;0.0000333333333333333
35;350;0.516;100;71;29;736;2;11;4;NA;5;1;0;0;0;0;0;0;3;5;36;36;24;7.2;0;5;0;0;0;0;0;0;74;36;38;74;0;74;0.324;NA;NA;0;7;7.185;0;90.343;0;0;0;0;0;4.8;2.4;0;0.324324324324324;765;0.0000666666666666667
36;360;0.521;100;74;26;736;2;12;3;NA;5;0;0;0;0;0;0;0;2;3;19;19;16;6.333;0;3;0;0;0;0;0;0;58;28;30;58;0;58;0.276;NA;NA;0;6;6.534;0;90.343;0;0;0;0;0;5.33333333333333;2.66666666666667;0;0.275862068965517;762;0.0000333333333333333
37;370;0.526;100;78;22;736;1;11;3;NA;5;0;0;0;0;0;0;0;1;4;26;26;20;6.5;0;4;0;0;0;0;0;0;38;22;16;38;0;38;0.526;NA;NA;0;6;5.966;0;90.343;0;0;0;0;0;5;5;0;0.526315789473684;758;0.0000166666666666667
38;380;0.53;100;80;20;736;1;12;3;NA;5;0;0;0;0;0;0;0;1;2;19;19;14;9.5;0;2;0;0;0;0;0;0;24;16;8;24;0;24;0.583;NA;NA;0;23;5.496;0;90.343;0;0;0;0;0;7;7;0;0.583333333333333;756;0.0000166666666666667
39;390;0.535;100;80;20;736;1;12;3;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;24;16;8;24;0;24;0;NA;NA;0;6;5.043;0;90.343;0;0;0;0;0;NA;NA;0;0;756;0
40;400;0.54;100;80;20;736;1;12;3;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;24;16;8;24;0;24;0;0;0;0;6;4.592;0;90.343;0;0;0;0;0;NA;NA;0;0;756;0
41;410;0.545;100;81;19;736;1;12;3;NA;5;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;22;14;8;22;0;22;0.091;NA;NA;0;8;4.16;0;90.343;0;0;0;0;0;2;2;0;0.0909090909090909;755;0
42;420;0.55;100;82;18;736;0;12;3;NA;5;0;2;2;0;2;0;2;1;1;9;9;8;9;0;1;0;0;0;0;0;0;16;12;4;16;0;16;0.625;NA;NA;0.125;10;3.756;0;90.343;0;0;0;0;0;10;Inf;0.125;0.625;754;0.0000166666666666667
43;430;0.555;100;86;14;736;1;8;3;NA;5;0;0;0;0;0;0;0;2;4;0;0;0;0;0;4;0;0;0;0;0;1;16;12;4;16;0;16;0;2;0;0;8;3.447;0;90.343;0;0;0;0;0;0;0;0;0;750;0.0000333333333333333
44;440;0.562;100;87;13;736;1;7;3;NA;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;16;12;4;16;0;16;0;NA;NA;0;9;3.236;0;90.343;0;0;0;0;0;0;0;0;0;749;0
45;450;0.568;100;87;13;736;1;7;3;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;16;12;4;16;0;16;0;NA;NA;0;9;3.023;0;90.343;0;0;0;0;0;NA;NA;0;0;749;0.0000166666666666667
46;460;0.573;100;89;11;736;0;7;3;NA;5;0;0;0;0;0;0;0;1;2;7;7;6;3.5;0;2;0;0;0;0;0;0;10;8;2;10;0;10;0.6;NA;NA;0;9;2.827;0;90.343;0;0;1;0;0;3;Inf;0;0.6;747;0.0000333333333333333
47;470;0.577;100;89;11;736;0;7;3;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;10;8;2;10;0;10;0;NA;NA;0;6;2.688;0;90.343;0;0;0;0;0;NA;NA;0;0;747;0.0000166666666666667
48;480;0.593;100;90;10;736;1;6;3;NA;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;10;8;2;10;0;10;0;NA;NA;0;15;2.565;0;90.343;0;0;0;0;0;0;0;0;0;746;0
49;490;0.601;100;92;8;736;0;5;2;NA;5;0;0;0;0;0;0;0;1;2;6;6;4;3;0;2;0;0;0;0;0;0;6;6;0;6;0;6;0.667;NA;NA;0;9;2.499;0;90.343;0;0;0;0;0;2;Inf;0;0.666666666666667;744;0.0000166666666666667
50;500;0.605;100;92;8;736;0;5;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;10;2.434;0;90.343;0;0;0;0;0;NA;NA;0;0;744;0
51;510;0.61;100;93;7;736;0;4;2;NA;5;0;0;0;0;0;0;0;0;1;0;0;0;0;0;1;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;9;2.395;0;90.343;0;0;0;0;0;0;NA;0;0;743;0
52;520;0.614;100;93;7;736;0;4;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;6;6;0;6;0;6;0;NA;NA;0;9;2.367;0;90.343;0;0;0;0;0;NA;NA;0;0;743;0
53;530;0.62;100;94;6;736;0;4;2;NA;5;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;4;4;0;4;0;4;0.5;NA;NA;0;10;2.328;0;90.343;0;0;1;0;0;2;Inf;0;0.5;742;0.0000166666666666667
54;540;0.624;100;94;6;736;0;4;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;10;2.286;0;90.343;0;0;0;0;0;NA;NA;0;0;742;0
55;550;0.629;100;94;6;736;0;4;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;8;2.243;0;90.343;0;0;0;0;0;NA;NA;0;0;742;0
56;560;0.633;100;94;6;736;0;4;2;NA;5;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;11;2.202;0;90.343;0;0;0;0;0;NA;NA;0;0;742;0.0000166666666666667
57;570;0.637;100;94;6;736;0;4;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;10;2.161;0;90.343;0;0;0;0;0;NA;NA;0;0;742;0
58;580;0.649;100;94;6;736;0;4;2;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;9;2.12;0;90.343;0;0;0;0;0;NA;NA;0;0;742;0.0000166666666666667
59;590;0.653;100;94;6;736;0;4;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;10;2.079;0;90.343;0;0;0;0;0;NA;NA;0;0;742;0
60;600;0.656;100;94;6;736;0;4;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;6;2.039;0;90.343;0;0;0;0;0;NA;NA;0;0;742;0
61;610;0.659;100;94;6;736;0;4;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;8;1.997;0;90.343;0;0;0;0;0;NA;NA;0;0;742;0
62;620;0.661;100;94;6;736;0;4;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;8;1.954;0;90.343;0;0;0;0;0;NA;NA;0;0;742;0
63;630;0.663;100;94;6;736;0;4;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;9;1.912;0;90.343;0;0;0;0;0;NA;NA;0;0;742;0
64;640;0.666;100;94;6;736;0;4;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;7;1.871;0;90.343;0;0;0;0;0;NA;NA;0;0;742;0
65;650;0.668;100;94;6;736;0;4;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;5;1.831;0;90.343;0;0;0;0;0;NA;NA;0;0;742;0
66;660;0.671;100;94;6;736;0;4;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;6;1.79;0;90.343;0;0;1;0;0;NA;NA;0;0;742;0.0000166666666666667
67;670;0.673;100;95;5;736;0;3;2;NA;5;0;0;0;0;0;0;0;1;1;0;0;0;0;0;1;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;5;1.774;0;90.343;0;0;0;0;0;0;NA;0;0;741;0.0000166666666666667
68;680;0.675;100;95;5;736;0;3;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;5;1.766;0;90.343;0;0;0;0;0;NA;NA;0;0;741;0
69;690;0.678;100;95;5;736;0;3;2;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;5;1.759;0;90.343;0;0;0;0;0;NA;NA;0;0;741;0.0000166666666666667
70;700;0.68;100;95;5;736;0;3;2;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;6;1.751;0;90.343;0;0;0;0;0;NA;NA;0;0;741;0.0000166666666666667
71;710;0.682;100;95;5;736;0;3;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;6;1.743;0;90.343;0;0;0;0;0;NA;NA;0;0;741;0
72;720;0.684;100;95;5;736;0;3;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;7;1.736;0;90.343;0;0;0;0;0;NA;NA;0;0;741;0
73;730;0.687;100;95;5;736;0;3;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;10;1.728;0;90.343;0;0;0;0;0;NA;NA;0;0;741;0
74;740;0.69;100;95;5;736;0;3;2;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;4;4;0;4;0;4;0;NA;NA;0;10;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;741;0
75;750;0.692;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;1;2;2;2;2;0;1;0;0;0;0;0;0;2;2;0;2;0;2;1;NA;NA;0;7;1.721;0;90.343;0;0;0;0;0;2;Inf;0;1;740;0
76;760;0.694;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;10;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
77;770;0.697;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
78;780;0.699;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
79;790;0.702;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
80;800;0.704;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
81;810;0.706;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
82;820;0.709;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
83;830;0.711;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;2;2;0;2;0;2;0;0;0;0;5;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
84;840;0.713;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
85;850;0.716;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
86;860;0.719;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;12;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0.0000166666666666667
87;870;0.722;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0.0000166666666666667
88;880;0.724;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
89;890;0.726;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
90;900;0.728;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
91;910;0.731;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
92;920;0.733;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
93;930;0.735;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
94;940;0.737;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
95;950;0.739;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
96;960;0.742;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
97;970;0.744;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
98;980;0.747;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0.0000166666666666667
99;990;0.749;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
100;1000;0.751;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
101;1010;0.753;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
102;1020;0.755;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
103;1030;0.757;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;2;2;0;2;0;2;0;0;0;0;6;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
104;1040;0.76;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
105;1050;0.762;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0.0000166666666666667
106;1060;0.765;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
107;1070;0.767;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;9;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
108;1080;0.77;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
109;1090;0.772;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
110;1100;0.774;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
111;1110;0.777;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
112;1120;0.78;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;1.721;0;90.343;0;0;1;0;0;NA;NA;0;0;740;0.0000166666666666667
113;1130;0.782;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.721;0;90.343;0;0;0;1;0;NA;NA;0;0;740;0.0000166666666666667
114;1140;0.784;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
115;1150;0.787;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;7;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
116;1160;0.789;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0.0000166666666666667
117;1170;0.791;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.721;0;90.343;0;0;1;0;0;NA;NA;0;0;740;0.0000166666666666667
118;1180;0.793;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;8;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0.0000166666666666667
119;1190;0.796;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;5;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0
120;1200;0.798;100;96;4;736;0;3;1;NA;5;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;2;0;2;0;2;0;NA;NA;0;6;1.721;0;90.343;0;0;0;0;0;NA;NA;0;0;740;0


==> figures/evaluation2/batchrun_2016-05-07T192839/run_b130-pexp2.0__k1.41__n0099__ws0750__ID_KTC/output/rq2_incr_scope-normalized-by-node-outdgree_vs_node-count_corspearman.txt <==
   Min. 1st Qu.  Median    Mean 3rd Qu.    Max. 
-0.9204 -0.9204 -0.9204 -0.9204 -0.9204 -0.9204 


==> figures/evaluation2/batchrun_2016-05-07T192839/run_b130-pexp2.0__k1.41__n0099__ws0750__ID_KTC/output/rq2_incr_scope-normalized-by-node-outdgree_vs_node-count_linreg.txt <==

Call:
lm(formula = nodeCountAlive[filter] ~ ceScopeNormalizedByNodeOutdegree[filter])

Residuals:
    Min      1Q  Median      3Q     Max 
-36.455 -20.665  -8.984  17.384  73.428 

Coefficients:
                                         Estimate Std. Error t value
(Intercept)                               38.7216     3.4191  11.325
ceScopeNormalizedByNodeOutdegree[filter]  -1.8269     0.3125  -5.846
                                                     Pr(>|t|)    
(Intercept)                              < 0.0000000000000002 ***
ceScopeNormalizedByNodeOutdegree[filter]         0.0000000514 ***
---
Signif. codes:  0 '***' 0.001 '**' 0.01 '*' 0.05 '.' 0.1 ' ' 1

Residual standard error: 28.32 on 111 degrees of freedom
Multiple R-squared:  0.2354,	Adjusted R-squared:  0.2285 
F-statistic: 34.18 on 1 and 111 DF,  p-value: 0.00000005141



==> figures/evaluation2/batchrun_2016-05-07T192839/run_b130-pexp2.0__k1.41__n0099__ws0750__ID_KTC/output/rq2_incr_scope-normalized-by-node-outdgree_vs_node-count_summary.txt <==
   Min. 1st Qu.  Median    Mean 3rd Qu.    Max.    NA's 
  0.000   2.000   2.577   3.242   4.462  10.480       5 


==> figures/evaluation2/batchrun_2016-05-07T192839/run_b130-pexp2.0__k1.41__n0099__ws0750__ID_KTC/output/rq2_incr_scope_vs_node-count_summary.txt <==
   Min. 1st Qu.  Median    Mean 3rd Qu.    Max.    NA's 
  0.000   2.000   2.577   3.242   4.462  10.480       5 


==> figures/evaluation2/batchrun_2016-05-07T192839/run_b130-pexp2.0__k1.41__n0099__ws0750__ID_KTC/output/rq3_perf_cputime_distribution.csv <==
"";"n100w750"
"CE";0.00445
"CE check";0.00176333333333333
"TC";0.00242222222222222
"TC check";0.00207444444444444
"Simulation";0.76269

